Gaussian Process based Passivation of a Class of Nonlinear Systems with Unknown Dynamics

The paper addresses the problem of passivation of a class of nonlinear systems where the dynamics are unknown. For this purpose, we use the highly flexible, data-driven Gaussian process regression for the identification of the unknown dynamics for feed-forward compensation. The closed loop system of the nonlinear system, the Gaussian process model and a feedback control law is guaranteed to be semi-passive with a specific probability. The predicted variance of the Gaussian process regression is used to bound the model error which additionally allows to specify the state space region where the closed-loop system behaves passive. Finally, the theoretical results are illustrated by a simulation.

==> data/surf.dat <==
  -4.0000000e+00  -4.0000000e+00  -3.2361502e+00
  -4.0000000e+00  -3.7241379e+00  -3.2777542e+00
  -4.0000000e+00  -3.4482759e+00  -3.3194720e+00
  -4.0000000e+00  -3.1724138e+00  -3.3613095e+00
  -4.0000000e+00  -2.8965517e+00  -3.4032730e+00
  -4.0000000e+00  -2.6206897e+00  -3.4453687e+00
  -4.0000000e+00  -2.3448276e+00  -3.4876032e+00
  -4.0000000e+00  -2.0689655e+00  -3.5299833e+00
  -4.0000000e+00  -1.7931034e+00  -3.5725160e+00
  -4.0000000e+00  -1.5172414e+00  -3.6152088e+00
  -4.0000000e+00  -1.2413793e+00  -3.6580691e+00
  -4.0000000e+00  -9.6551724e-01  -3.7011049e+00
  -4.0000000e+00  -6.8965517e-01  -3.7443245e+00
  -4.0000000e+00  -4.1379310e-01  -3.7877364e+00
  -4.0000000e+00  -1.3793103e-01  -3.8313497e+00
  -4.0000000e+00   1.3793103e-01  -3.8751737e+00
  -4.0000000e+00   4.1379310e-01  -3.9192185e+00
  -4.0000000e+00   6.8965517e-01  -3.9634942e+00
  -4.0000000e+00   9.6551724e-01  -4.0080118e+00
  -4.0000000e+00   1.2413793e+00  -4.0527828e+00
  -4.0000000e+00   1.5172414e+00  -4.0978193e+00
  -4.0000000e+00   1.7931034e+00  -4.1431341e+00
  -4.0000000e+00   2.0689655e+00  -4.1887406e+00
  -4.0000000e+00   2.3448276e+00  -4.2346533e+00
  -4.0000000e+00   2.6206897e+00  -4.2808874e+00
  -4.0000000e+00   2.8965517e+00  -4.3274592e+00
  -4.0000000e+00   3.1724138e+00  -4.3743859e+00
  -4.0000000e+00   3.4482759e+00  -4.4216861e+00
  -4.0000000e+00   3.7241379e+00  -4.4693796e+00
  -4.0000000e+00   4.0000000e+00  -4.5174878e+00
  -3.7241379e+00  -4.0000000e+00  -2.2869331e+00
  -3.7241379e+00  -3.7241379e+00  -2.3348123e+00
  -3.7241379e+00  -3.4482759e+00  -2.3827531e+00
  -3.7241379e+00  -3.1724138e+00  -2.4307645e+00
  -3.7241379e+00  -2.8965517e+00  -2.4788554e+00
  -3.7241379e+00  -2.6206897e+00  -2.5270355e+00
  -3.7241379e+00  -2.3448276e+00  -2.5753141e+00
  -3.7241379e+00  -2.0689655e+00  -2.6237018e+00
  -3.7241379e+00  -1.7931034e+00  -2.6722087e+00
  -3.7241379e+00  -1.5172414e+00  -2.7208460e+00
  -3.7241379e+00  -1.2413793e+00  -2.7696242e+00
  -3.7241379e+00  -9.6551724e-01  -2.8185560e+00
  -3.7241379e+00  -6.8965517e-01  -2.8676532e+00
  -3.7241379e+00  -4.1379310e-01  -2.9169288e+00
  -3.7241379e+00  -1.3793103e-01  -2.9663956e+00
  -3.7241379e+00   1.3793103e-01  -3.0160682e+00
  -3.7241379e+00   4.1379310e-01  -3.0659612e+00
  -3.7241379e+00   6.8965517e-01  -3.1160903e+00
  -3.7241379e+00   9.6551724e-01  -3.1664716e+00
  -3.7241379e+00   1.2413793e+00  -3.2171227e+00
  -3.7241379e+00   1.5172414e+00  -3.2680618e+00
  -3.7241379e+00   1.7931034e+00  -3.3193084e+00
  -3.7241379e+00   2.0689655e+00  -3.3708834e+00
  -3.7241379e+00   2.3448276e+00  -3.4228087e+00
  -3.7241379e+00   2.6206897e+00  -3.4751085e+00
  -3.7241379e+00   2.8965517e+00  -3.5278079e+00
  -3.7241379e+00   3.1724138e+00  -3.5809348e+00
  -3.7241379e+00   3.4482759e+00  -3.6345182e+00
  -3.7241379e+00   3.7241379e+00  -3.6885906e+00
  -3.7241379e+00   4.0000000e+00  -3.7431867e+00
  -3.4482759e+00  -4.0000000e+00  -1.2812028e+00
  -3.4482759e+00  -3.7241379e+00  -1.3409110e+00
  -3.4482759e+00  -3.4482759e+00  -1.4005378e+00
  -3.4482759e+00  -3.1724138e+00  -1.4600987e+00
  -3.4482759e+00  -2.8965517e+00  -1.5196095e+00
  -3.4482759e+00  -2.6206897e+00  -1.5790835e+00
  -3.4482759e+00  -2.3448276e+00  -1.6385375e+00
  -3.4482759e+00  -2.0689655e+00  -1.6979872e+00
  -3.4482759e+00  -1.7931034e+00  -1.7574511e+00
  -3.4482759e+00  -1.5172414e+00  -1.8169467e+00
  -3.4482759e+00  -1.2413793e+00  -1.8764905e+00
  -3.4482759e+00  -9.6551724e-01  -1.9361048e+00
  -3.4482759e+00  -6.8965517e-01  -1.9958091e+00
  -3.4482759e+00  -4.1379310e-01  -2.0556250e+00
  -3.4482759e+00  -1.3793103e-01  -2.1155745e+00
  -3.4482759e+00   1.3793103e-01  -2.1756817e+00
  -3.4482759e+00   4.1379310e-01  -2.2359714e+00
  -3.4482759e+00   6.8965517e-01  -2.2964699e+00
  -3.4482759e+00   9.6551724e-01  -2.3572052e+00
  -3.4482759e+00   1.2413793e+00  -2.4182075e+00
  -3.4482759e+00   1.5172414e+00  -2.4795080e+00
  -3.4482759e+00   1.7931034e+00  -2.5411407e+00
  -3.4482759e+00   2.0689655e+00  -2.6031430e+00
  -3.4482759e+00   2.3448276e+00  -2.6655533e+00
  -3.4482759e+00   2.6206897e+00  -2.7284148e+00
  -3.4482759e+00   2.8965517e+00  -2.7917735e+00
  -3.4482759e+00   3.1724138e+00  -2.8556803e+00
  -3.4482759e+00   3.4482759e+00  -2.9201904e+00
  -3.4482759e+00   3.7241379e+00  -2.9853651e+00
  -3.4482759e+00   4.0000000e+00  -3.0512721e+00
  -3.1724138e+00  -4.0000000e+00  -8.3319041e-02
  -3.1724138e+00  -3.7241379e+00  -1.6613959e-01
  -3.1724138e+00  -3.4482759e+00  -2.4857343e-01
  -3.1724138e+00  -3.1724138e+00  -3.3064801e-01
  -3.1724138e+00  -2.8965517e+00  -4.1235541e-01
  -3.1724138e+00  -2.6206897e+00  -4.9372196e-01
  -3.1724138e+00  -2.3448276e+00  -5.7473193e-01
  -3.1724138e+00  -2.0689655e+00  -6.5542881e-01
  -3.1724138e+00  -1.7931034e+00  -7.3582079e-01
  -3.1724138e+00  -1.5172414e+00  -8.1595251e-01
  -3.1724138e+00  -1.2413793e+00  -8.9583059e-01
  -3.1724138e+00  -9.6551724e-01  -9.7549288e-01
  -3.1724138e+00  -6.8965517e-01  -1.0549766e+00
  -3.1724138e+00  -4.1379310e-01  -1.1343116e+00
  -3.1724138e+00  -1.3793103e-01  -1.2135409e+00
  -3.1724138e+00   1.3793103e-01  -1.2927094e+00
  -3.1724138e+00   4.1379310e-01  -1.3718621e+00
  -3.1724138e+00   6.8965517e-01  -1.4510498e+00
  -3.1724138e+00   9.6551724e-01  -1.5303206e+00
  -3.1724138e+00   1.2413793e+00  -1.6097374e+00
  -3.1724138e+00   1.5172414e+00  -1.6893575e+00
  -3.1724138e+00   1.7931034e+00  -1.7692555e+00
  -3.1724138e+00   2.0689655e+00  -1.8494988e+00
  -3.1724138e+00   2.3448276e+00  -1.9301664e+00
  -3.1724138e+00   2.6206897e+00  -2.0113480e+00
  -3.1724138e+00   2.8965517e+00  -2.0931391e+00
  -3.1724138e+00   3.1724138e+00  -2.1756508e+00
  -3.1724138e+00   3.4482759e+00  -2.2590010e+00
  -3.1724138e+00   3.7241379e+00  -2.3433275e+00
  -3.1724138e+00   4.0000000e+00  -2.4287850e+00
  -2.8965517e+00  -4.0000000e+00   1.4648407e+00
  -2.8965517e+00  -3.7241379e+00   1.3506229e+00
  -2.8965517e+00  -3.4482759e+00   1.2347272e+00
  -2.8965517e+00  -3.1724138e+00   1.1174465e+00
  -2.8965517e+00  -2.8965517e+00   9.9910841e-01
  -2.8965517e+00  -2.6206897e+00   8.7992565e-01
  -2.8965517e+00  -2.3448276e+00   7.6042951e-01
  -2.8965517e+00  -2.0689655e+00   6.4047529e-01
  -2.8965517e+00  -1.7931034e+00   5.2072073e-01
  -2.8965517e+00  -1.5172414e+00   4.0123223e-01
  -2.8965517e+00  -1.2413793e+00   2.8221069e-01
  -2.8965517e+00  -9.6551724e-01   1.6376672e-01
  -2.8965517e+00  -6.8965517e-01   4.6023424e-02
  -2.8965517e+00  -4.1379310e-01  -7.0984670e-02
  -2.8965517e+00  -1.3793103e-01  -1.8719265e-01
  -2.8965517e+00   1.3793103e-01  -3.0271036e-01
  -2.8965517e+00   4.1379310e-01  -4.1746330e-01
  -2.8965517e+00   6.8965517e-01  -5.3156729e-01
  -2.8965517e+00   9.6551724e-01  -6.4510980e-01
  -2.8965517e+00   1.2413793e+00  -7.5814300e-01
  -2.8965517e+00   1.5172414e+00  -8.7085117e-01
  -2.8965517e+00   1.7931034e+00  -9.8334785e-01
  -2.8965517e+00   2.0689655e+00  -1.0958010e+00
  -2.8965517e+00   2.3448276e+00  -1.2084239e+00
  -2.8965517e+00   2.6206897e+00  -1.3213702e+00
  -2.8965517e+00   2.8965517e+00  -1.4348968e+00
  -2.8965517e+00   3.1724138e+00  -1.5492754e+00
  -2.8965517e+00   3.4482759e+00  -1.6648141e+00
  -2.8965517e+00   3.7241379e+00  -1.7818659e+00
  -2.8965517e+00   4.0000000e+00  -1.9008590e+00
  -2.6206897e+00  -4.0000000e+00   2.8830928e+00
  -2.6206897e+00  -3.7241379e+00   2.7863201e+00
  -2.6206897e+00  -3.4482759e+00   2.6849092e+00
  -2.6206897e+00  -3.1724138e+00   2.5783779e+00
  -2.6206897e+00  -2.8965517e+00   2.4662098e+00
  -2.6206897e+00  -2.6206897e+00   2.3478801e+00
  -2.6206897e+00  -2.3448276e+00   2.2228405e+00
  -2.6206897e+00  -2.0689655e+00   2.0906893e+00
  -2.6206897e+00  -1.7931034e+00   1.9509898e+00
  -2.6206897e+00  -1.5172414e+00   1.8036674e+00
  -2.6206897e+00  -1.2413793e+00   1.6488930e+00
  -2.6206897e+00  -9.6551724e-01   1.4871557e+00
  -2.6206897e+00  -6.8965517e-01   1.3195471e+00
  -2.6206897e+00  -4.1379310e-01   1.1472350e+00
  -2.6206897e+00  -1.3793103e-01   9.7189204e-01
  -2.6206897e+00   1.3793103e-01   7.9506395e-01
  -2.6206897e+00   4.1379310e-01   6.1825846e-01
  -2.6206897e+00   6.8965517e-01   4.4227119e-01
  -2.6206897e+00   9.6551724e-01   2.6821830e-01
  -2.6206897e+00   1.2413793e+00   9.6210532e-02
  -2.6206897e+00   1.5172414e+00  -7.3520995e-02
  -2.6206897e+00   1.7931034e+00  -2.4120453e-01
  -2.6206897e+00   2.0689655e+00  -4.0706890e-01
  -2.6206897e+00   2.3448276e+00  -5.7157113e-01
  -2.6206897e+00   2.6206897e+00  -7.3524096e-01
  -2.6206897e+00   2.8965517e+00  -8.9879494e-01
  -2.6206897e+00   3.1724138e+00  -1.0629309e+00
  -2.6206897e+00   3.4482759e+00  -1.2286099e+00
  -2.6206897e+00   3.7241379e+00  -1.3966050e+00
  -2.6206897e+00   4.0000000e+00  -1.5689772e+00
  -2.3448276e+00  -4.0000000e+00   3.6547975e+00
  -2.3448276e+00  -3.7241379e+00   3.5734365e+00
  -2.3448276e+00  -3.4482759e+00   3.4886602e+00
  -2.3448276e+00  -3.1724138e+00   3.4000106e+00
  -2.3448276e+00  -2.8965517e+00   3.3069397e+00
  -2.3448276e+00  -2.6206897e+00   3.2087922e+00
  -2.3448276e+00  -2.3448276e+00   3.1047906e+00
  -2.3448276e+00  -2.0689655e+00   2.9939375e+00
  -2.3448276e+00  -1.7931034e+00   2.8750997e+00
  -2.3448276e+00  -1.5172414e+00   2.7468541e+00
  -2.3448276e+00  -1.2413793e+00   2.6074803e+00
  -2.3448276e+00  -9.6551724e-01   2.4550142e+00
  -2.3448276e+00  -6.8965517e-01   2.2872805e+00
  -2.3448276e+00  -4.1379310e-01   2.1021504e+00
  -2.3448276e+00  -1.3793103e-01   1.8986330e+00
  -2.3448276e+00   1.3793103e-01   1.6770185e+00
  -2.3448276e+00   4.1379310e-01   1.4405483e+00
  -2.3448276e+00   6.8965517e-01   1.1949499e+00
  -2.3448276e+00   9.6551724e-01   9.4693664e-01
  -2.3448276e+00   1.2413793e+00   7.0124289e-01
  -2.3448276e+00   1.5172414e+00   4.6043365e-01
  -2.3448276e+00   1.7931034e+00   2.2646024e-01
  -2.3448276e+00   2.0689655e+00  -1.3520701e-03
  -2.3448276e+00   2.3448276e+00  -2.2509962e-01
  -2.3448276e+00   2.6206897e+00  -4.4538073e-01
  -2.3448276e+00   2.8965517e+00  -6.6466638e-01
  -2.3448276e+00   3.1724138e+00  -8.8511338e-01
  -2.3448276e+00   3.4482759e+00  -1.1088484e+00
  -2.3448276e+00   3.7241379e+00  -1.3387687e+00
  -2.3448276e+00   4.0000000e+00  -1.5796969e+00
  -2.0689655e+00  -4.0000000e+00   4.0541366e+00
  -2.0689655e+00  -3.7241379e+00   3.9716092e+00
  -2.0689655e+00  -3.4482759e+00   3.8856330e+00
  -2.0689655e+00  -3.1724138e+00   3.7956842e+00
  -2.0689655e+00  -2.8965517e+00   3.7011466e+00
  -2.0689655e+00  -2.6206897e+00   3.6012537e+00
  -2.0689655e+00  -2.3448276e+00   3.4950542e+00
  -2.0689655e+00  -2.0689655e+00   3.3813277e+00
  -2.0689655e+00  -1.7931034e+00   3.2585493e+00
  -2.0689655e+00  -1.5172414e+00   3.1247227e+00
  -2.0689655e+00  -1.2413793e+00   2.9772861e+00
  -2.0689655e+00  -9.6551724e-01   2.8130145e+00
  -2.0689655e+00  -6.8965517e-01   2.6278079e+00
  -2.0689655e+00  -4.1379310e-01   2.4174316e+00
  -2.0689655e+00  -1.3793103e-01   2.1786295e+00
  -2.0689655e+00   1.3793103e-01   1.9121863e+00
  -2.0689655e+00   4.1379310e-01   1.6258816e+00
  -2.0689655e+00   6.8965517e-01   1.3322902e+00
  -2.0689655e+00   9.6551724e-01   1.0426044e+00
  -2.0689655e+00   1.2413793e+00   7.6257837e-01
  -2.0689655e+00   1.5172414e+00   4.9273774e-01
  -2.0689655e+00   1.7931034e+00   2.3233464e-01
  -2.0689655e+00   2.0689655e+00  -2.2097801e-02
  -2.0689655e+00   2.3448276e+00  -2.7361645e-01
  -2.0689655e+00   2.6206897e+00  -5.2537636e-01
  -2.0689655e+00   2.8965517e+00  -7.7940851e-01
  -2.0689655e+00   3.1724138e+00  -1.0404411e+00
  -2.0689655e+00   3.4482759e+00  -1.3123077e+00
  -2.0689655e+00   3.7241379e+00  -1.5982160e+00
  -2.0689655e+00   4.0000000e+00  -1.9009591e+00
  -1.7931034e+00  -4.0000000e+00   4.2757637e+00
  -1.7931034e+00  -3.7241379e+00   4.1830609e+00
  -1.7931034e+00  -3.4482759e+00   4.0857525e+00
  -1.7931034e+00  -3.1724138e+00   3.9830481e+00
  -1.7931034e+00  -2.8965517e+00   3.8739468e+00
  -1.7931034e+00  -2.6206897e+00   3.7572102e+00
  -1.7931034e+00  -2.3448276e+00   3.6311572e+00
  -1.7931034e+00  -2.0689655e+00   3.4937116e+00
  -1.7931034e+00  -1.7931034e+00   3.3421058e+00
  -1.7931034e+00  -1.5172414e+00   3.1727550e+00
  -1.7931034e+00  -1.2413793e+00   2.9812062e+00
  -1.7931034e+00  -9.6551724e-01   2.7628063e+00
  -1.7931034e+00  -6.8965517e-01   2.5139626e+00
  -1.7931034e+00  -4.1379310e-01   2.2371026e+00
  -1.7931034e+00  -1.3793103e-01   1.9412737e+00
  -1.7931034e+00   1.3793103e-01   1.6407732e+00
  -1.7931034e+00   4.1379310e-01   1.3470351e+00
  -1.7931034e+00   6.8965517e-01   1.0637831e+00
  -1.7931034e+00   9.6551724e-01   7.9129681e-01
  -1.7931034e+00   1.2413793e+00   5.2754642e-01
  -1.7931034e+00   1.5172414e+00   2.6832209e-01
  -1.7931034e+00   1.7931034e+00   1.2111782e-02
  -1.7931034e+00   2.0689655e+00  -2.4556371e-01
  -1.7931034e+00   2.3448276e+00  -5.0708278e-01
  -1.7931034e+00   2.6206897e+00  -7.7580921e-01
  -1.7931034e+00   2.8965517e+00  -1.0549053e+00
  -1.7931034e+00   3.1724138e+00  -1.3459642e+00
  -1.7931034e+00   3.4482759e+00  -1.6466547e+00
  -1.7931034e+00   3.7241379e+00  -1.9510695e+00
  -1.7931034e+00   4.0000000e+00  -2.2443172e+00
  -1.5172414e+00  -4.0000000e+00   4.4094136e+00
  -1.5172414e+00  -3.7241379e+00   4.3018612e+00
  -1.5172414e+00  -3.4482759e+00   4.1875277e+00
  -1.5172414e+00  -3.1724138e+00   4.0650462e+00
  -1.5172414e+00  -2.8965517e+00   3.9326164e+00
  -1.5172414e+00  -2.6206897e+00   3.7879683e+00
  -1.5172414e+00  -2.3448276e+00   3.6280592e+00
  -1.5172414e+00  -2.0689655e+00   3.4489978e+00
  -1.5172414e+00  -1.7931034e+00   3.2463329e+00
  -1.5172414e+00  -1.5172414e+00   3.0157857e+00
  -1.5172414e+00  -1.2413793e+00   2.7556437e+00
  -1.5172414e+00  -9.6551724e-01   2.4708790e+00
  -1.5172414e+00  -6.8965517e-01   2.1738900e+00
  -1.5172414e+00  -4.1379310e-01   1.8772370e+00
  -1.5172414e+00  -1.3793103e-01   1.5902312e+00
  -1.5172414e+00   1.3793103e-01   1.3138647e+00
  -1.5172414e+00   4.1379310e-01   1.0473093e+00
  -1.5172414e+00   6.8965517e-01   7.8836825e-01
  -1.5172414e+00   9.6551724e-01   5.3327818e-01
  -1.5172414e+00   1.2413793e+00   2.7966365e-01
  -1.5172414e+00   1.5172414e+00  -4.4408921e-16
  -1.5172414e+00   1.7931034e+00  -2.3476872e-01
  -1.5172414e+00   2.0689655e+00  -5.0434144e-01
  -1.5172414e+00   2.3448276e+00  -7.8179279e-01
  -1.5172414e+00   2.6206897e+00  -1.0708845e+00
  -1.5172414e+00   2.8965517e+00  -1.3691504e+00
  -1.5172414e+00   3.1724138e+00  -1.6681316e+00
  -1.5172414e+00   3.4482759e+00  -1.9546927e+00
  -1.5172414e+00   3.7241379e+00  -2.2162436e+00
  -1.5172414e+00   4.0000000e+00  -2.4479049e+00
  -1.2413793e+00  -4.0000000e+00   4.4833403e+00
  -1.2413793e+00  -3.7241379e+00   4.3591196e+00
  -1.2413793e+00  -3.4482759e+00   4.2250017e+00
  -1.2413793e+00  -3.1724138e+00   4.0786824e+00
  -1.2413793e+00  -2.8965517e+00   3.9170842e+00
  -1.2413793e+00  -2.6206897e+00   3.7363971e+00
  -1.2413793e+00  -2.3448276e+00   3.5319139e+00
  -1.2413793e+00  -2.0689655e+00   3.2991723e+00
  -1.2413793e+00  -1.7931034e+00   3.0362441e+00
  -1.2413793e+00  -1.5172414e+00   2.7485492e+00
  -1.2413793e+00  -1.2413793e+00   2.4479143e+00
  -1.2413793e+00  -9.6551724e-01   2.1493178e+00
  -1.2413793e+00  -6.8965517e-01   1.8606384e+00
  -1.2413793e+00  -4.1379310e-01   1.5840657e+00
  -1.2413793e+00  -1.3793103e-01   1.3175150e+00
  -1.2413793e+00   1.3793103e-01   1.0588349e+00
  -1.2413793e+00   4.1379310e-01   8.1523059e-01
  -1.2413793e+00   6.8965517e-01   5.5323873e-01
  -1.2413793e+00   9.6551724e-01   2.9990038e-01
  -1.2413793e+00   1.2413793e+00   4.1682956e-02
  -1.2413793e+00   1.5172414e+00  -2.2363359e-01
  -1.2413793e+00   1.7931034e+00  -4.9885890e-01
  -1.2413793e+00   2.0689655e+00  -7.8601061e-01
  -1.2413793e+00   2.3448276e+00  -1.0836395e+00
  -1.2413793e+00   2.6206897e+00  -1.3833776e+00
  -1.2413793e+00   2.8965517e+00  -1.6733508e+00
  -1.2413793e+00   3.1724138e+00  -1.9403121e+00
  -1.2413793e+00   3.4482759e+00  -2.1771456e+00
  -1.2413793e+00   3.7241379e+00  -2.3848623e+00
  -1.2413793e+00   4.0000000e+00  -2.5676185e+00
  -9.6551724e-01  -4.0000000e+00   4.4916159e+00
  -9.6551724e-01  -3.7241379e+00   4.3494435e+00
  -9.6551724e-01  -3.4482759e+00   4.1932653e+00
  -9.6551724e-01  -3.1724138e+00   4.0194548e+00
  -9.6551724e-01  -2.8965517e+00   3.8234506e+00
  -9.6551724e-01  -2.6206897e+00   3.6001389e+00
  -9.6551724e-01  -2.3448276e+00   3.3457735e+00
  -9.6551724e-01  -2.0689655e+00   3.0619497e+00
  -9.6551724e-01  -1.7931034e+00   2.7590358e+00
  -9.6551724e-01  -1.5172414e+00   2.4529264e+00
  -9.6551724e-01  -1.2413793e+00   2.1560251e+00
  -9.6551724e-01  -9.6551724e-01   1.8709111e+00
  -9.6551724e-01  -6.8965517e-01   1.5987838e+00
  -9.6551724e-01  -4.1379310e-01   1.3364277e+00
  -9.6551724e-01  -1.3793103e-01   1.0799669e+00
  -9.6551724e-01   1.3793103e-01   8.2650730e-01
  -9.6551724e-01   4.1379310e-01   5.7312721e-01
  -9.6551724e-01   6.8965517e-01   3.1770222e-01
  -9.6551724e-01   9.6551724e-01   5.4686116e-02
  -9.6551724e-01   1.2413793e+00  -2.1667460e-01
  -9.6551724e-01   1.5172414e+00  -4.9993204e-01
  -9.6551724e-01   1.7931034e+00  -7.9422596e-01
  -9.6551724e-01   2.0689655e+00  -1.0949743e+00
  -9.6551724e-01   2.3448276e+00  -1.3919320e+00
  -9.6551724e-01   2.6206897e+00  -1.6698686e+00
  -9.6551724e-01   2.8965517e+00  -1.9191672e+00
  -9.6551724e-01   3.1724138e+00  -2.1380350e+00
  -9.6551724e-01   3.4482759e+00  -2.3298344e+00
  -9.6551724e-01   3.7241379e+00  -2.4994921e+00
  -9.6551724e-01   4.0000000e+00  -2.6513719e+00
  -6.8965517e-01  -4.0000000e+00   4.4242072e+00
  -6.8965517e-01  -3.7241379e+00   4.2611649e+00
  -6.8965517e-01  -3.4482759e+00   4.0787810e+00
  -6.8965517e-01  -3.1724138e+00   3.8720279e+00
  -6.8965517e-01  -2.8965517e+00   3.6358571e+00
  -6.8965517e-01  -2.6206897e+00   3.3675266e+00
  -6.8965517e-01  -2.3448276e+00   3.0720134e+00
  -6.8965517e-01  -2.0689655e+00   2.7630006e+00
  -6.8965517e-01  -1.7931034e+00   2.4562098e+00
  -6.8965517e-01  -1.5172414e+00   2.1611981e+00
  -6.8965517e-01  -1.2413793e+00   1.8794090e+00
  -6.8965517e-01  -9.6551724e-01   1.6096522e+00
  -6.8965517e-01  -6.8965517e-01   1.3486502e+00
  -6.8965517e-01  -4.1379310e-01   1.0929692e+00
  -6.8965517e-01  -1.3793103e-01   8.3956757e-01
  -6.8965517e-01   1.3793103e-01   5.6549755e-01
  -6.8965517e-01   4.1379310e-01   3.2574430e-01
  -6.8965517e-01   6.8965517e-01   5.9439482e-02
  -6.8965517e-01   9.6551724e-01  -2.1703973e-01
  -6.8965517e-01   1.2413793e+00  -5.0467124e-01
  -6.8965517e-01   1.5172414e+00  -8.0277957e-01
  -6.8965517e-01   1.7931034e+00  -1.1028858e+00
  -6.8965517e-01   2.0689655e+00  -1.3920973e+00
  -6.8965517e-01   2.3448276e+00  -1.6577127e+00
  -6.8965517e-01   2.6206897e+00  -1.8931135e+00
  -6.8965517e-01   2.8965517e+00  -2.0993400e+00
  -6.8965517e-01   3.1724138e+00  -2.2809719e+00
  -6.8965517e-01   3.4482759e+00  -2.4424961e+00
  -6.8965517e-01   3.7241379e+00  -2.5880695e+00
  -6.8965517e-01   4.0000000e+00  -2.7208185e+00
  -4.1379310e-01  -4.0000000e+00   4.2853150e+00
  -4.1379310e-01  -3.7241379e+00   4.0965470e+00
  -4.1379310e-01  -3.4482759e+00   3.8821174e+00
  -4.1379310e-01  -3.1724138e+00   3.6373488e+00
  -4.1379310e-01  -2.8965517e+00   3.3613008e+00
  -4.1379310e-01  -2.6206897e+00   3.0611633e+00
  -4.1379310e-01  -2.3448276e+00   2.7520959e+00
  -4.1379310e-01  -2.0689655e+00   2.4484212e+00
  -4.1379310e-01  -1.7931034e+00   2.1569271e+00
  -4.1379310e-01  -1.5172414e+00   1.8788144e+00
  -4.1379310e-01  -1.2413793e+00   1.6116243e+00
  -4.1379310e-01  -9.6551724e-01   1.3512994e+00
  -4.1379310e-01  -6.8965517e-01   1.0968981e+00
  -4.1379310e-01  -4.1379310e-01   8.4306224e-01
  -4.1379310e-01  -1.3793103e-01   5.8873503e-01
  -4.1379310e-01   1.3793103e-01   3.2710798e-01
  -4.1379310e-01   4.1379310e-01   5.7842898e-02
  -4.1379310e-01   6.8965517e-01  -2.2051944e-01
  -4.1379310e-01   9.6551724e-01  -5.0326579e-01
  -4.1379310e-01   1.2413793e+00  -8.0725908e-01
  -4.1379310e-01   1.5172414e+00  -1.1034385e+00
  -4.1379310e-01   1.7931034e+00  -1.3844238e+00
  -4.1379310e-01   2.0689655e+00  -1.6400922e+00
  -4.1379310e-01   2.3448276e+00  -1.8659176e+00
  -4.1379310e-01   2.6206897e+00  -2.0643816e+00
  -4.1379310e-01   2.8965517e+00  -2.2399196e+00
  -4.1379310e-01   3.1724138e+00  -2.3967809e+00
  -4.1379310e-01   3.4482759e+00  -2.5389240e+00
  -4.1379310e-01   3.7241379e+00  -2.6691458e+00
  -4.1379310e-01   4.0000000e+00  -2.7896691e+00
  -1.3793103e-01  -4.0000000e+00   4.0936628e+00
  -1.3793103e-01  -3.7241379e+00   3.8740491e+00
  -1.3793103e-01  -3.4482759e+00   3.6239261e+00
  -1.3793103e-01  -3.1724138e+00   3.3442916e+00
  -1.3793103e-01  -2.8965517e+00   3.0438708e+00
  -1.3793103e-01  -2.6206897e+00   2.7374322e+00
  -1.3793103e-01  -2.3448276e+00   2.4378233e+00
  -1.3793103e-01  -2.0689655e+00   2.1506272e+00
  -1.3793103e-01  -1.7931034e+00   1.8751724e+00
  -1.3793103e-01  -1.5172414e+00   1.6105310e+00
  -1.3793103e-01  -1.2413793e+00   1.3522634e+00
  -1.3793103e-01  -9.6551724e-01   1.0983707e+00
  -1.3793103e-01  -6.8965517e-01   8.4428357e-01
  -1.3793103e-01  -4.1379310e-01   5.8802378e-01
  -1.3793103e-01  -1.3793103e-01   3.2634734e-01
  -1.3793103e-01   1.3793103e-01   5.6608235e-02
  -1.3793103e-01   4.1379310e-01  -2.2338589e-01
  -1.3793103e-01   6.8965517e-01  -5.1387780e-01
  -1.3793103e-01   9.6551724e-01  -8.0971339e-01
  -1.3793103e-01   1.2413793e+00  -1.1021467e+00
  -1.3793103e-01   1.5172414e+00  -1.3772851e+00
  -1.3793103e-01   1.7931034e+00  -1.6257321e+00
  -1.3793103e-01   2.0689655e+00  -1.8451396e+00
  -1.3793103e-01   2.3448276e+00  -2.0387707e+00
  -1.3793103e-01   2.6206897e+00  -2.2104749e+00
  -1.3793103e-01   2.8965517e+00  -2.3648367e+00
  -1.3793103e-01   3.1724138e+00  -2.5051679e+00
  -1.3793103e-01   3.4482759e+00  -2.6341655e+00
  -1.3793103e-01   3.7241379e+00  -2.7538906e+00
  -1.3793103e-01   4.0000000e+00  -2.8659899e+00
   1.3793103e-01  -4.0000000e+00   3.8701843e+00
   1.3793103e-01  -3.7241379e+00   3.6166267e+00
   1.3793103e-01  -3.4482759e+00   3.3347568e+00
   1.3793103e-01  -3.1724138e+00   3.0345619e+00
   1.3793103e-01  -2.8965517e+00   2.7306715e+00
   1.3793103e-01  -2.6206897e+00   2.4340773e+00
   1.3793103e-01  -2.3448276e+00   2.1493407e+00
   1.3793103e-01  -2.0689655e+00   1.8766036e+00
   1.3793103e-01  -1.7931034e+00   1.6124949e+00
   1.3793103e-01  -1.5172414e+00   1.3544869e+00
   1.3793103e-01  -1.2413793e+00   1.1007149e+00
   1.3793103e-01  -9.6551724e-01   8.4628621e-01
   1.3793103e-01  -6.8965517e-01   5.8930517e-01
   1.3793103e-01  -4.1379310e-01   3.2615326e-01
   1.3793103e-01  -1.3793103e-01   4.6044684e-02
   1.3793103e-01   1.3793103e-01  -2.2742858e-01
   1.3793103e-01   4.1379310e-01  -5.1927676e-01
   1.3793103e-01   6.8965517e-01  -8.1638194e-01
   1.3793103e-01   9.6551724e-01  -1.1056815e+00
   1.3793103e-01   1.2413793e+00  -1.3763663e+00
   1.3793103e-01   1.5172414e+00  -1.6195752e+00
   1.3793103e-01   1.7931034e+00  -1.8345329e+00
   1.3793103e-01   2.0689655e+00  -2.0242230e+00
   1.3793103e-01   2.3448276e+00  -2.1932163e+00
   1.3793103e-01   2.6206897e+00  -2.3454864e+00
   1.3793103e-01   2.8965517e+00  -2.4843136e+00
   1.3793103e-01   3.1724138e+00  -2.6122710e+00
   1.3793103e-01   3.4482759e+00  -2.7313263e+00
   1.3793103e-01   3.7241379e+00  -2.8429931e+00
   1.3793103e-01   4.0000000e+00  -2.9485117e+00
   4.1379310e-01  -4.0000000e+00   3.6228402e+00
   4.1379310e-01  -3.7241379e+00   3.3378001e+00
   4.1379310e-01  -3.4482759e+00   3.0364772e+00
   4.1379310e-01  -3.1724138e+00   2.7333566e+00
   4.1379310e-01  -2.8965517e+00   2.4385049e+00
   4.1379310e-01  -2.6206897e+00   2.1554285e+00
   4.1379310e-01  -2.3448276e+00   1.8834852e+00
   4.1379310e-01  -2.0689655e+00   1.6200133e+00
   4.1379310e-01  -1.7931034e+00   1.3617621e+00
   4.1379310e-01  -1.5172414e+00   1.1081278e+00
   4.1379310e-01  -1.2413793e+00   8.5168840e-01
   4.1379310e-01  -9.6551724e-01   5.9288427e-01
   4.1379310e-01  -6.8965517e-01   3.2691072e-01
   4.1379310e-01  -4.1379310e-01   5.2285110e-02
   4.1379310e-01  -1.3793103e-01  -2.5292587e-01
   4.1379310e-01   1.3793103e-01  -5.2838359e-01
   4.1379310e-01   4.1379310e-01  -8.2640795e-01
   4.1379310e-01   6.8965517e-01  -1.1141750e+00
   4.1379310e-01   9.6551724e-01  -1.3804641e+00
   4.1379310e-01   1.2413793e+00  -1.6183016e+00
   4.1379310e-01   1.5172414e+00  -1.8279153e+00
   4.1379310e-01   1.7931034e+00  -2.0132782e+00
   4.1379310e-01   2.0689655e+00  -2.1787434e+00
   4.1379310e-01   2.3448276e+00  -2.3282530e+00
   4.1379310e-01   2.6206897e+00  -2.4649373e+00
   4.1379310e-01   2.8965517e+00  -2.5912280e+00
   4.1379310e-01   3.1724138e+00  -2.7089972e+00
   4.1379310e-01   3.4482759e+00  -2.8196801e+00
   4.1379310e-01   3.7241379e+00  -2.9244182e+00
   4.1379310e-01   4.0000000e+00  -3.0241252e+00
   6.8965517e-01  -4.0000000e+00   3.3462026e+00
   6.8965517e-01  -3.7241379e+00   3.0426714e+00
   6.8965517e-01  -3.4482759e+00   2.7400569e+00
   6.8965517e-01  -3.1724138e+00   2.4469446e+00
   6.8965517e-01  -2.8965517e+00   2.1656632e+00
   6.8965517e-01  -2.6206897e+00   1.8952892e+00
   6.8965517e-01  -2.3448276e+00   1.6325528e+00
   6.8965517e-01  -2.0689655e+00   1.3751247e+00
   6.8965517e-01  -1.7931034e+00   1.1187081e+00
   6.8965517e-01  -1.5172414e+00   8.6159962e-01
   6.8965517e-01  -1.2413793e+00   6.0018187e-01
   6.8965517e-01  -9.6551724e-01   3.3110655e-01
   6.8965517e-01  -6.8965517e-01   5.2514450e-02
   6.8965517e-01  -4.1379310e-01  -2.3786290e-01
   6.8965517e-01  -1.3793103e-01  -5.3575015e-01
   6.8965517e-01   1.3793103e-01  -8.3427242e-01
   6.8965517e-01   4.1379310e-01  -1.1034483e+00
   6.8965517e-01   6.8965517e-01  -1.3775897e+00
   6.8965517e-01   9.6551724e-01  -1.6073689e+00
   6.8965517e-01   1.2413793e+00  -1.8095132e+00
   6.8965517e-01   1.5172414e+00  -1.9887182e+00
   6.8965517e-01   1.7931034e+00  -2.1491116e+00
   6.8965517e-01   2.0689655e+00  -2.2944333e+00
   6.8965517e-01   2.3448276e+00  -2.4277849e+00
   6.8965517e-01   2.6206897e+00  -2.5513212e+00
   6.8965517e-01   2.8965517e+00  -2.6668072e+00
   6.8965517e-01   3.1724138e+00  -2.7755757e+00
   6.8965517e-01   3.4482759e+00  -2.8786991e+00
   6.8965517e-01   3.7241379e+00  -2.9770153e+00
   6.8965517e-01   4.0000000e+00  -3.0711739e+00
   9.6551724e-01  -4.0000000e+00   3.0450612e+00
   9.6551724e-01  -3.7241379e+00   2.7448040e+00
   9.6551724e-01  -3.4482759e+00   2.4558767e+00
   9.6551724e-01  -3.1724138e+00   2.1782875e+00
   9.6551724e-01  -2.8965517e+00   1.9106215e+00
   9.6551724e-01  -2.6206897e+00   1.6492753e+00
   9.6551724e-01  -2.3448276e+00   1.3920834e+00
   9.6551724e-01  -2.0689655e+00   1.1352072e+00
   9.6551724e-01  -1.7931034e+00   8.7573450e-01
   9.6551724e-01  -1.5172414e+00   6.1087511e-01
   9.6551724e-01  -1.2413793e+00   3.3770224e-01
   9.6551724e-01  -9.6551724e-01   5.3934541e-02
   9.6551724e-01  -6.8965517e-01  -2.4004599e-01
   9.6551724e-01  -4.1379310e-01  -5.4056414e-01
   9.6551724e-01  -1.3793103e-01  -8.2758621e-01
   9.6551724e-01   1.3793103e-01  -1.1088445e+00
   9.6551724e-01   4.1379310e-01  -1.3555631e+00
   9.6551724e-01   6.8965517e-01  -1.5726984e+00
   9.6551724e-01   9.6551724e-01  -1.7639684e+00
   9.6551724e-01   1.2413793e+00  -1.9340323e+00
   9.6551724e-01   1.5172414e+00  -2.0870480e+00
   9.6551724e-01   1.7931034e+00  -2.2263199e+00
   9.6551724e-01   2.0689655e+00  -2.3546539e+00
   9.6551724e-01   2.3448276e+00  -2.4739728e+00
   9.6551724e-01   2.6206897e+00  -2.5858170e+00
   9.6551724e-01   2.8965517e+00  -2.6914471e+00
   9.6551724e-01   3.1724138e+00  -2.7918303e+00
   9.6551724e-01   3.4482759e+00  -2.8876935e+00
   9.6551724e-01   3.7241379e+00  -2.9796737e+00
   9.6551724e-01   4.0000000e+00  -3.0682874e+00
   1.2413793e+00  -4.0000000e+00   2.7470554e+00
   1.2413793e+00  -3.7241379e+00   2.4642768e+00
   1.2413793e+00  -3.4482759e+00   2.1922455e+00
   1.2413793e+00  -3.1724138e+00   1.9280550e+00
   1.2413793e+00  -2.8965517e+00   1.6688111e+00
   1.2413793e+00  -2.6206897e+00   1.4112544e+00
   1.2413793e+00  -2.3448276e+00   1.1523449e+00
   1.2413793e+00  -2.0689655e+00   8.8900435e-01
   1.2413793e+00  -1.7931034e+00   6.1690538e-01
   1.2413793e+00  -1.5172414e+00   3.3791867e-01
   1.2413793e+00  -1.2413793e+00   5.1300121e-02
   1.2413793e+00  -9.6551724e-01  -2.5233520e-01
   1.2413793e+00  -6.8965517e-01  -5.4937631e-01
   1.2413793e+00  -4.1379310e-01  -8.3135901e-01
   1.2413793e+00  -1.3793103e-01  -1.0872999e+00
   1.2413793e+00   1.3793103e-01  -1.3134677e+00
   1.2413793e+00   4.1379310e-01  -1.5121534e+00
   1.2413793e+00   6.8965517e-01  -1.6878495e+00
   1.2413793e+00   9.6551724e-01  -1.8450738e+00
   1.2413793e+00   1.2413793e+00  -1.9875482e+00
   1.2413793e+00   1.5172414e+00  -2.1181197e+00
   1.2413793e+00   1.7931034e+00  -2.2390321e+00
   1.2413793e+00   2.0689655e+00  -2.3519869e+00
   1.2413793e+00   2.3448276e+00  -2.4583409e+00
   1.2413793e+00   2.6206897e+00  -2.5591297e+00
   1.2413793e+00   2.8965517e+00  -2.6551504e+00
   1.2413793e+00   3.1724138e+00  -2.7471083e+00
   1.2413793e+00   3.4482759e+00  -2.8355305e+00
   1.2413793e+00   3.7241379e+00  -2.9208510e+00
   1.2413793e+00   4.0000000e+00  -3.0034610e+00
   1.5172414e+00  -4.0000000e+00   2.4727925e+00
   1.5172414e+00  -3.7241379e+00   2.2057709e+00
   1.5172414e+00  -3.4482759e+00   1.9443432e+00
   1.5172414e+00  -3.1724138e+00   1.6847021e+00
   1.5172414e+00  -2.8965517e+00   1.4236518e+00
   1.5172414e+00  -2.6206897e+00   1.1584402e+00
   1.5172414e+00  -2.3448276e+00   8.8583110e-01
   1.5172414e+00  -2.0689655e+00   6.0382218e-01
   1.5172414e+00  -1.7931034e+00   3.3380587e-01
   1.5172414e+00  -1.5172414e+00   8.3872748e-03
   1.5172414e+00  -1.2413793e+00  -2.9138555e-01
   1.5172414e+00  -9.6551724e-01  -5.7508694e-01
   1.5172414e+00  -6.8965517e-01  -8.3198072e-01
   1.5172414e+00  -4.1379310e-01  -1.0580526e+00
   1.5172414e+00  -1.3793103e-01  -1.2560087e+00
   1.5172414e+00   1.3793103e-01  -1.4306018e+00
   1.5172414e+00   4.1379310e-01  -1.5862585e+00
   1.5172414e+00   6.8965517e-01  -1.7269511e+00
   1.5172414e+00   9.6551724e-01  -1.8556923e+00
   1.5172414e+00   1.2413793e+00  -1.9747173e+00
   1.5172414e+00   1.5172414e+00  -2.0857282e+00
   1.5172414e+00   1.7931034e+00  -2.1900588e+00
   1.5172414e+00   2.0689655e+00  -2.2888033e+00
   1.5172414e+00   2.3448276e+00  -2.3827759e+00
   1.5172414e+00   2.6206897e+00  -2.4726659e+00
   1.5172414e+00   2.8965517e+00  -2.5590029e+00
   1.5172414e+00   3.1724138e+00  -2.6422503e+00
   1.5172414e+00   3.4482759e+00  -2.7227598e+00
   1.5172414e+00   3.7241379e+00  -2.8008875e+00
   1.5172414e+00   4.0000000e+00  -2.8768609e+00
   1.7931034e+00  -4.0000000e+00   2.2235480e+00
   1.7931034e+00  -3.7241379e+00   1.9626236e+00
   1.7931034e+00  -3.4482759e+00   1.7001289e+00
   1.7931034e+00  -3.1724138e+00   1.4325113e+00
   1.7931034e+00  -2.8965517e+00   1.1555719e+00
   1.7931034e+00  -2.6206897e+00   8.6841864e-01
   1.7931034e+00  -2.3448276e+00   5.6933957e-01
   1.7931034e+00  -2.0689655e+00   2.6305652e-01
   1.7931034e+00  -1.7931034e+00   0.0000000e+00
   1.7931034e+00  -1.5172414e+00  -3.2113261e-01
   1.7931034e+00  -1.2413793e+00  -5.7325539e-01
   1.7931034e+00  -9.6551724e-01  -7.9209194e-01
   1.7931034e+00  -6.8965517e-01  -9.8512263e-01
   1.7931034e+00  -4.1379310e-01  -1.1537211e+00
   1.7931034e+00  -1.3793103e-01  -1.3047338e+00
   1.7931034e+00   1.3793103e-01  -1.4409709e+00
   1.7931034e+00   4.1379310e-01  -1.5655347e+00
   1.7931034e+00   6.8965517e-01  -1.6805619e+00
   1.7931034e+00   9.6551724e-01  -1.7878400e+00
   1.7931034e+00   1.2413793e+00  -1.8886730e+00
   1.7931034e+00   1.5172414e+00  -1.9839417e+00
   1.7931034e+00   1.7931034e+00  -2.0745932e+00
   1.7931034e+00   2.0689655e+00  -2.1612190e+00
   1.7931034e+00   2.3448276e+00  -2.2443774e+00
   1.7931034e+00   2.6206897e+00  -2.3244601e+00
   1.7931034e+00   2.8965517e+00  -2.4018621e+00
   1.7931034e+00   3.1724138e+00  -2.4769051e+00
   1.7931034e+00   3.4482759e+00  -2.5498334e+00
   1.7931034e+00   3.7241379e+00  -2.6208758e+00
   1.7931034e+00   4.0000000e+00  -2.6902144e+00
   2.0689655e+00  -4.0000000e+00   2.0428043e+00
   2.0689655e+00  -3.7241379e+00   1.7852746e+00
   2.0689655e+00  -3.4482759e+00   1.5200469e+00
   2.0689655e+00  -3.1724138e+00   1.2446546e+00
   2.0689655e+00  -2.8965517e+00   9.5914734e-01
   2.0689655e+00  -2.6206897e+00   6.6594824e-01
   2.0689655e+00  -2.3448276e+00   3.7316293e-01
   2.0689655e+00  -2.0689655e+00   9.6468808e-02
   2.0689655e+00  -1.7931034e+00  -2.1199664e-01
   2.0689655e+00  -1.5172414e+00  -3.8460668e-01
   2.0689655e+00  -1.2413793e+00  -5.7781668e-01
   2.0689655e+00  -9.6551724e-01  -7.5113193e-01
   2.0689655e+00  -6.8965517e-01  -9.0563967e-01
   2.0689655e+00  -4.1379310e-01  -1.0447928e+00
   2.0689655e+00  -1.3793103e-01  -1.1716210e+00
   2.0689655e+00   1.3793103e-01  -1.2884026e+00
   2.0689655e+00   4.1379310e-01  -1.3968623e+00
   2.0689655e+00   6.8965517e-01  -1.4983954e+00
   2.0689655e+00   9.6551724e-01  -1.5940436e+00
   2.0689655e+00   1.2413793e+00  -1.6846953e+00
   2.0689655e+00   1.5172414e+00  -1.7710292e+00
   2.0689655e+00   1.7931034e+00  -1.8536360e+00
   2.0689655e+00   2.0689655e+00  -1.9329590e+00
   2.0689655e+00   2.3448276e+00  -2.0094031e+00
   2.0689655e+00   2.6206897e+00  -2.0832884e+00
   2.0689655e+00   2.8965517e+00  -2.1548955e+00
   2.0689655e+00   3.1724138e+00  -2.2244693e+00
   2.0689655e+00   3.4482759e+00  -2.2922181e+00
   2.0689655e+00   3.7241379e+00  -2.3583172e+00
   2.0689655e+00   4.0000000e+00  -2.4229262e+00
   2.3448276e+00  -4.0000000e+00   2.1269445e+00
   2.3448276e+00  -3.7241379e+00   1.9045780e+00
   2.3448276e+00  -3.4482759e+00   1.6765650e+00
   2.3448276e+00  -3.1724138e+00   1.4424637e+00
   2.3448276e+00  -2.8965517e+00   1.2029800e+00
   2.3448276e+00  -2.6206897e+00   9.6051594e-01
   2.3448276e+00  -2.3448276e+00   7.1952467e-01
   2.3448276e+00  -2.0689655e+00   4.8584817e-01
   2.3448276e+00  -1.7931034e+00   2.6513571e-01
   2.3448276e+00  -1.5172414e+00   6.0673472e-02
   2.3448276e+00  -1.2413793e+00  -1.2643670e-01
   2.3448276e+00  -9.6551724e-01  -2.9608801e-01
   2.3448276e+00  -6.8965517e-01  -4.5068718e-01
   2.3448276e+00  -4.1379310e-01  -5.9214069e-01
   2.3448276e+00  -1.3793103e-01  -7.2202267e-01
   2.3448276e+00   1.3793103e-01  -8.4224695e-01
   2.3448276e+00   4.1379310e-01  -9.5426132e-01
   2.3448276e+00   6.8965517e-01  -1.0591793e+00
   2.3448276e+00   9.6551724e-01  -1.1580081e+00
   2.3448276e+00   1.2413793e+00  -1.2515277e+00
   2.3448276e+00   1.5172414e+00  -1.3404407e+00
   2.3448276e+00   1.7931034e+00  -1.4253295e+00
   2.3448276e+00   2.0689655e+00  -1.5066473e+00
   2.3448276e+00   2.3448276e+00  -1.5848108e+00
   2.3448276e+00   2.6206897e+00  -1.6601596e+00
   2.3448276e+00   2.8965517e+00  -1.7329810e+00
   2.3448276e+00   3.1724138e+00  -1.8035514e+00
   2.3448276e+00   3.4482759e+00  -1.8720531e+00
   2.3448276e+00   3.7241379e+00  -1.9387134e+00
   2.3448276e+00   4.0000000e+00  -2.0036900e+00
   2.6206897e+00  -4.0000000e+00   2.6233655e+00
   2.6206897e+00  -3.7241379e+00   2.4630781e+00
   2.6206897e+00  -3.4482759e+00   2.3015193e+00
   2.6206897e+00  -3.1724138e+00   2.1383226e+00
   2.6206897e+00  -2.8965517e+00   1.9731870e+00
   2.6206897e+00  -2.6206897e+00   1.8060372e+00
   2.6206897e+00  -2.3448276e+00   1.6370754e+00
   2.6206897e+00  -2.0689655e+00   1.4664566e+00
   2.6206897e+00  -1.7931034e+00   1.2948876e+00
   2.6206897e+00  -1.5172414e+00   1.1233189e+00
   2.6206897e+00  -1.2413793e+00   9.5295348e-01
   2.6206897e+00  -9.6551724e-01   7.8522358e-01
   2.6206897e+00  -6.8965517e-01   6.2141893e-01
   2.6206897e+00  -4.1379310e-01   4.6288765e-01
   2.6206897e+00  -1.3793103e-01   3.1073871e-01
   2.6206897e+00   1.3793103e-01   1.6511636e-01
   2.6206897e+00   4.1379310e-01   2.6724051e-02
   2.6206897e+00   6.8965517e-01  -1.0460980e-01
   2.6206897e+00   9.6551724e-01  -2.2914251e-01
   2.6206897e+00   1.2413793e+00  -3.4721950e-01
   2.6206897e+00   1.5172414e+00  -4.5926118e-01
   2.6206897e+00   1.7931034e+00  -5.6579584e-01
   2.6206897e+00   2.0689655e+00  -6.6723246e-01
   2.6206897e+00   2.3448276e+00  -7.6404370e-01
   2.6206897e+00   2.6206897e+00  -8.5665285e-01
   2.6206897e+00   2.8965517e+00  -9.4543474e-01
   2.6206897e+00   3.1724138e+00  -1.0307502e+00
   2.6206897e+00   3.4482759e+00  -1.1128787e+00
   2.6206897e+00   3.7241379e+00  -1.1921473e+00
   2.6206897e+00   4.0000000e+00  -1.2687758e+00
   2.8965517e+00  -4.0000000e+00   3.3443562e+00
   2.8965517e+00  -3.7241379e+00   3.2334698e+00
   2.8965517e+00  -3.4482759e+00   3.1228927e+00
   2.8965517e+00  -3.1724138e+00   3.0124549e+00
   2.8965517e+00  -2.8965517e+00   2.9019727e+00
   2.8965517e+00  -2.6206897e+00   2.7913067e+00
   2.8965517e+00  -2.3448276e+00   2.6803210e+00
   2.8965517e+00  -2.0689655e+00   2.5689111e+00
   2.8965517e+00  -1.7931034e+00   2.4569813e+00
   2.8965517e+00  -1.5172414e+00   2.3444529e+00
   2.8965517e+00  -1.2413793e+00   2.2312660e+00
   2.8965517e+00  -9.6551724e-01   2.1174112e+00
   2.8965517e+00  -6.8965517e-01   2.0028621e+00
   2.8965517e+00  -4.1379310e-01   1.8876416e+00
   2.8965517e+00  -1.3793103e-01   1.7718173e+00
   2.8965517e+00   1.3793103e-01   1.6554634e+00
   2.8965517e+00   4.1379310e-01   1.5387021e+00
   2.8965517e+00   6.8965517e-01   1.4217048e+00
   2.8965517e+00   9.6551724e-01   1.3046631e+00
   2.8965517e+00   1.2413793e+00   1.1877983e+00
   2.8965517e+00   1.5172414e+00   1.0713489e+00
   2.8965517e+00   1.7931034e+00   9.5560129e-01
   2.8965517e+00   2.0689655e+00   8.4088421e-01
   2.8965517e+00   2.3448276e+00   7.2735815e-01
   2.8965517e+00   2.6206897e+00   6.1541425e-01
   2.8965517e+00   2.8965517e+00   5.0519544e-01
   2.8965517e+00   3.1724138e+00   3.9698873e-01
   2.8965517e+00   3.4482759e+00   2.9096578e-01
   2.8965517e+00   3.7241379e+00   1.8723693e-01
   2.8965517e+00   4.0000000e+00   8.5910872e-02
   3.1724138e+00  -4.0000000e+00   4.1046012e+00
   3.1724138e+00  -3.7241379e+00   4.0236455e+00
   3.1724138e+00  -3.4482759e+00   3.9432640e+00
   3.1724138e+00  -3.1724138e+00   3.8633704e+00
   3.1724138e+00  -2.8965517e+00   3.7838815e+00
   3.1724138e+00  -2.6206897e+00   3.7047251e+00
   3.1724138e+00  -2.3448276e+00   3.6258276e+00
   3.1724138e+00  -2.0689655e+00   3.5471314e+00
   3.1724138e+00  -1.7931034e+00   3.4685784e+00
   3.1724138e+00  -1.5172414e+00   3.3901135e+00
   3.1724138e+00  -1.2413793e+00   3.3116877e+00
   3.1724138e+00  -9.6551724e-01   3.2332557e+00
   3.1724138e+00  -6.8965517e-01   3.1547736e+00
   3.1724138e+00  -4.1379310e-01   3.0762000e+00
   3.1724138e+00  -1.3793103e-01   2.9974981e+00
   3.1724138e+00   1.3793103e-01   2.9186354e+00
   3.1724138e+00   4.1379310e-01   2.8395809e+00
   3.1724138e+00   6.8965517e-01   2.7603017e+00
   3.1724138e+00   9.6551724e-01   2.6807818e+00
   3.1724138e+00   1.2413793e+00   2.6009816e+00
   3.1724138e+00   1.5172414e+00   2.5208938e+00
   3.1724138e+00   1.7931034e+00   2.4405046e+00
   3.1724138e+00   2.0689655e+00   2.3597918e+00
   3.1724138e+00   2.3448276e+00   2.2787522e+00
   3.1724138e+00   2.6206897e+00   2.1973773e+00
   3.1724138e+00   2.8965517e+00   2.1156675e+00
   3.1724138e+00   3.1724138e+00   2.0336219e+00
   3.1724138e+00   3.4482759e+00   1.9512564e+00
   3.1724138e+00   3.7241379e+00   1.8685794e+00
   3.1724138e+00   4.0000000e+00   1.7856038e+00
   3.4482759e+00  -4.0000000e+00   4.8571809e+00
   3.4482759e+00  -3.7241379e+00   4.7936606e+00
   3.4482759e+00  -3.4482759e+00   4.7306607e+00
   3.4482759e+00  -3.1724138e+00   4.6681348e+00
   3.4482759e+00  -2.8965517e+00   4.6060394e+00
   3.4482759e+00  -2.6206897e+00   4.5443346e+00
   3.4482759e+00  -2.3448276e+00   4.4829834e+00
   3.4482759e+00  -2.0689655e+00   4.4219514e+00
   3.4482759e+00  -1.7931034e+00   4.3612065e+00
   3.4482759e+00  -1.5172414e+00   4.3007188e+00
   3.4482759e+00  -1.2413793e+00   4.2404600e+00
   3.4482759e+00  -9.6551724e-01   4.1804036e+00
   3.4482759e+00  -6.8965517e-01   4.1205247e+00
   3.4482759e+00  -4.1379310e-01   4.0608000e+00
   3.4482759e+00  -1.3793103e-01   4.0012055e+00
   3.4482759e+00   1.3793103e-01   3.9417212e+00
   3.4482759e+00   4.1379310e-01   3.8823274e+00
   3.4482759e+00   6.8965517e-01   3.8230023e+00
   3.4482759e+00   9.6551724e-01   3.7637293e+00
   3.4482759e+00   1.2413793e+00   3.7044902e+00
   3.4482759e+00   1.5172414e+00   3.6452677e+00
   3.4482759e+00   1.7931034e+00   3.5860458e+00
   3.4482759e+00   2.0689655e+00   3.5268082e+00
   3.4482759e+00   2.3448276e+00   3.4675405e+00
   3.4482759e+00   2.6206897e+00   3.4082278e+00
   3.4482759e+00   2.8965517e+00   3.3488566e+00
   3.4482759e+00   3.1724138e+00   3.2894129e+00
   3.4482759e+00   3.4482759e+00   3.2298838e+00
   3.4482759e+00   3.7241379e+00   3.1702581e+00
   3.4482759e+00   4.0000000e+00   3.1105231e+00
   3.7241379e+00  -4.0000000e+00   5.6217666e+00
   3.7241379e+00  -3.7241379e+00   5.5685024e+00
   3.7241379e+00  -3.4482759e+00   5.5156707e+00
   3.7241379e+00  -3.1724138e+00   5.4632441e+00
   3.7241379e+00  -2.8965517e+00   5.4111970e+00
   3.7241379e+00  -2.6206897e+00   5.3595058e+00
   3.7241379e+00  -2.3448276e+00   5.3081481e+00
   3.7241379e+00  -2.0689655e+00   5.2571033e+00
   3.7241379e+00  -1.7931034e+00   5.2063518e+00
   3.7241379e+00  -1.5172414e+00   5.1558754e+00
   3.7241379e+00  -1.2413793e+00   5.1056566e+00
   3.7241379e+00  -9.6551724e-01   5.0556792e+00
   3.7241379e+00  -6.8965517e-01   5.0059280e+00
   3.7241379e+00  -4.1379310e-01   4.9563871e+00
   3.7241379e+00  -1.3793103e-01   4.9070438e+00
   3.7241379e+00   1.3793103e-01   4.8578843e+00
   3.7241379e+00   4.1379310e-01   4.8088959e+00
   3.7241379e+00   6.8965517e-01   4.7600665e+00
   3.7241379e+00   9.6551724e-01   4.7113843e+00
   3.7241379e+00   1.2413793e+00   4.6628381e+00
   3.7241379e+00   1.5172414e+00   4.6144172e+00
   3.7241379e+00   1.7931034e+00   4.5661113e+00
   3.7241379e+00   2.0689655e+00   4.5179101e+00
   3.7241379e+00   2.3448276e+00   4.4698045e+00
   3.7241379e+00   2.6206897e+00   4.4217848e+00
   3.7241379e+00   2.8965517e+00   4.3738419e+00
   3.7241379e+00   3.1724138e+00   4.3259673e+00
   3.7241379e+00   3.4482759e+00   4.2781524e+00
   3.7241379e+00   3.7241379e+00   4.2303888e+00
   3.7241379e+00   4.0000000e+00   4.1826687e+00
   4.0000000e+00  -4.0000000e+00   6.4371563e+00
   4.0000000e+00  -3.7241379e+00   6.3898749e+00
   4.0000000e+00  -3.4482759e+00   6.3429619e+00
   4.0000000e+00  -3.1724138e+00   6.2963993e+00
   4.0000000e+00  -2.8965517e+00   6.2501701e+00
   4.0000000e+00  -2.6206897e+00   6.2042584e+00
   4.0000000e+00  -2.3448276e+00   6.1586493e+00
   4.0000000e+00  -2.0689655e+00   6.1133289e+00
   4.0000000e+00  -1.7931034e+00   6.0682838e+00
   4.0000000e+00  -1.5172414e+00   6.0235016e+00
   4.0000000e+00  -1.2413793e+00   5.9789704e+00
   4.0000000e+00  -9.6551724e-01   5.9346789e+00
   4.0000000e+00  -6.8965517e-01   5.8906165e+00
   4.0000000e+00  -4.1379310e-01   5.8467731e+00
   4.0000000e+00  -1.3793103e-01   5.8031388e+00
   4.0000000e+00   1.3793103e-01   5.7597046e+00
   4.0000000e+00   4.1379310e-01   5.7164616e+00
   4.0000000e+00   6.8965517e-01   5.6734012e+00
   4.0000000e+00   9.6551724e-01   5.6305155e+00
   4.0000000e+00   1.2413793e+00   5.5877966e+00
   4.0000000e+00   1.5172414e+00   5.5452371e+00
   4.0000000e+00   1.7931034e+00   5.5028298e+00
   4.0000000e+00   2.0689655e+00   5.4605677e+00
   4.0000000e+00   2.3448276e+00   5.4184442e+00
   4.0000000e+00   2.6206897e+00   5.3764528e+00
   4.0000000e+00   2.8965517e+00   5.3345874e+00
   4.0000000e+00   3.1724138e+00   5.2928417e+00
   4.0000000e+00   3.4482759e+00   5.2512101e+00
   4.0000000e+00   3.7241379e+00   5.2096869e+00
   4.0000000e+00   4.0000000e+00   5.1682665e+00


==> data/vertices0/arrows.dat <==
  -3.5334601e+00  -3.3699925e+00  -6.3422503e-01  -3.1721738e+00   1.9390062e-01  -3.4899572e+00  -2.2286127e+00  -3.2726172e+00   1.7796299e+00  -3.4135983e+00  -6.2102868e-01  -2.2258297e+00  -3.1613231e+00  -2.1570242e+00   2.9565383e+00  -3.6036451e+00   1.6182850e+00  -2.4122085e+00  -8.6195651e-01  -1.4683783e-01  -7.1600454e-02   1.1195042e+00   2.3450257e+00   2.6098534e+00   1.3980417e+00  -1.2401763e+00   1.2657983e+00   1.0391178e+00   3.6039280e+00   3.6227782e+00   3.8434616e+00  -3.6756323e+00   2.5714091e+00  -1.2885243e+00   2.4649999e+00   1.0351576e+00   5.6579696e-01  -2.2783574e+00  -1.8519269e+00  -8.6745662e-01   3.6301725e+00   2.2773374e+00  -2.2413539e+00  -2.0117684e+00   2.7505615e+00  -2.2508934e+00   1.6359411e+00  -1.5178412e-01   3.9304895e+00  -2.2968573e+00   3.6579699e+00   1.3180673e+00  -3.6302985e+00  -1.0117458e+00  -3.4752965e+00   1.8089542e-01  -3.7124991e+00   1.3335379e+00   2.0766206e-01  -1.5524474e-01  -8.4438604e-01  -1.0106537e+00   3.5353726e-01  -1.0279682e+00   3.9137575e+00  -1.1171931e+00   3.8204302e+00  -1.3920900e-01   2.6344547e+00  -1.5241491e-01  -2.1804113e+00   1.8549607e-01  -1.2228824e+00   1.0439856e+00   1.3124080e+00   2.2498900e+00  -3.6689953e+00   2.5117220e+00  -2.3537607e+00   1.3474586e+00  -1.1984271e-01   2.4199013e+00   2.4979272e+00   3.4305558e+00  -2.3489816e+00   2.5337556e+00  -1.3210934e+00   2.4895058e+00   1.4569726e+00   3.4644897e+00  -3.5136993e+00   3.6487731e+00   3.2213899e-02   3.4782568e+00  -2.5589243e+00   3.6786105e+00  -1.3439048e+00   3.5553704e+00
  -3.5757637e+00  -3.5517241e+00  -8.1747306e-01  -3.2073329e+00   1.0113147e-02  -3.5221778e+00  -2.3793103e+00  -3.3826455e+00   1.5931034e+00  -3.4184855e+00  -8.0689655e-01  -2.2422350e+00  -3.2068966e+00  -2.3379635e+00   2.7773172e+00  -3.5517241e+00   1.4321985e+00  -2.3985039e+00  -9.6114632e-01   1.1204510e-02   6.0870528e-03   1.2891528e+00   2.4060871e+00   2.7861699e+00   1.2216576e+00  -1.1793103e+00   1.3087826e+00   1.2206897e+00   3.6131913e+00   3.8091386e+00   3.6836553e+00  -3.5793103e+00   2.4201202e+00  -1.1793103e+00   2.4451545e+00   1.2206897e+00   3.7931034e-01  -2.2845817e+00  -2.0206897e+00  -9.4705022e-01   3.6039001e+00   2.4620690e+00  -2.3793103e+00  -2.1374029e+00   2.5812778e+00  -2.1724138e+00   1.5377757e+00   6.8965517e-03   3.7914578e+00  -2.1724138e+00   3.6035705e+00   1.4965517e+00  -3.5864190e+00  -1.1931034e+00  -3.3796402e+00   2.0689655e-02  -3.5754664e+00   1.2068966e+00   1.0770349e-01   2.3124955e-03  -1.0275862e+00  -9.7524605e-01   1.7540893e-01  -9.7241379e-01   3.7960505e+00  -9.7241379e-01   3.7242615e+00   2.0689655e-02   2.5373163e+00   6.8965517e-03  -2.0929193e+00   2.0689655e-02  -1.1241379e+00   1.2023066e+00   1.4137931e+00   2.4065331e+00  -3.5027183e+00   2.4270581e+00  -2.1724138e+00   1.3913822e+00   6.8965517e-03   2.5568434e+00   2.5724138e+00   3.6016340e+00  -2.1724138e+00   2.5940865e+00  -1.1793103e+00   2.6108053e+00   1.5793103e+00   3.6053779e+00  -3.3310345e+00   3.6107000e+00   1.7241379e-01   3.6013827e+00  -2.3793103e+00   3.7291559e+00  -1.1931034e+00   3.6652565e+00
  -3.3955046e+00  -3.5035300e+00  -7.0021600e-01  -3.3524769e+00   1.2503130e-01  -3.6691806e+00  -2.2113100e+00  -3.4638359e+00   1.6851929e+00  -3.5807678e+00  -7.0495401e-01  -2.3985159e+00  -3.0257978e+00  -2.2930275e+00   2.8158439e+00  -3.7342938e+00   1.5076764e+00  -2.5691471e+00  -1.0539179e+00  -1.5068878e-01  -1.8016173e-01   1.2778660e+00   2.2217789e+00   2.7570751e+00   1.2509566e+00  -1.3635861e+00   1.1283442e+00   1.1731713e+00   3.4443964e+00   3.7296131e+00   3.6738683e+00  -3.7656440e+00   2.3949497e+00  -1.3641953e+00   2.2907887e+00   1.1158698e+00   4.7256080e-01  -2.4461996e+00  -1.8710423e+00  -1.0585027e+00   3.4532651e+00   2.3519549e+00  -2.2035357e+00  -2.2000071e+00   2.5916940e+00  -2.3587133e+00   1.4439588e+00  -1.5439323e-01   3.7470814e+00  -2.3536505e+00   3.4716839e+00   1.3645596e+00  -3.4470468e+00  -1.0690415e+00  -3.2832969e+00   1.8048316e-01  -3.5282100e+00   1.3874037e+00   1.5721724e-02  -1.6003083e-01  -9.7261639e-01  -1.1535557e+00   2.1021541e-01  -1.1557291e+00   3.7236955e+00  -1.1444044e+00   3.6284303e+00  -1.3941151e-01   2.4424595e+00  -1.5378385e-01  -1.9886746e+00   1.7544442e-01  -1.3103009e+00   1.2149300e+00   1.2278680e+00   2.4222761e+00  -3.5062628e+00   2.6136148e+00  -2.2965097e+00   1.5307243e+00  -1.7357679e-01   2.6042288e+00   2.3864099e+00   3.5868501e+00  -2.3087376e+00   2.7214906e+00  -1.3530608e+00   2.6788258e+00   1.3974266e+00   3.6470226e+00  -3.3834005e+00   3.7897916e+00  -2.2031365e-03   3.6671469e+00  -2.5084335e+00   3.8638527e+00  -1.3610271e+00   3.7466054e+00


==> data/vertices0/vertice_1.dat <==
   1.1687338e+00  -3.9777479e+00
   1.1411476e+00  -3.9661656e+00
   1.1135614e+00  -3.9546475e+00
   1.0859752e+00  -3.9431941e+00
   1.0583890e+00  -3.9318060e+00
   1.0308028e+00  -3.9204836e+00
   1.0032166e+00  -3.9092275e+00
   9.7563039e-01  -3.8980383e+00
   9.4804418e-01  -3.8868965e+00
   9.2045797e-01  -3.8757910e+00
   8.9287177e-01  -3.8647222e+00
   8.6528556e-01  -3.8536902e+00
   8.3769935e-01  -3.8426955e+00
   8.1011315e-01  -3.8317383e+00
   7.8252694e-01  -3.8208188e+00
   7.5494073e-01  -3.8099374e+00
   7.2735453e-01  -3.7990945e+00
   6.9976832e-01  -3.7882902e+00
   6.7218211e-01  -3.7775103e+00
   6.4459591e-01  -3.7667465e+00
   6.1700970e-01  -3.7559990e+00
   5.8942349e-01  -3.7452678e+00
   5.6183728e-01  -3.7345531e+00
   5.3425108e-01  -3.7238551e+00
   5.0666487e-01  -3.7131738e+00
   4.7907866e-01  -3.7025094e+00
   4.5149246e-01  -3.6918621e+00
   4.2390625e-01  -3.6812319e+00
   3.9632004e-01  -3.6706100e+00
   3.6873384e-01  -3.6599912e+00
   3.4114763e-01  -3.6493756e+00
   3.1356142e-01  -3.6387631e+00
   2.8597522e-01  -3.6281539e+00
   2.5838901e-01  -3.6175478e+00
   2.3080280e-01  -3.6069450e+00
   2.0321659e-01  -3.5963455e+00
   1.7563039e-01  -3.5857493e+00
   1.4804418e-01  -3.5751564e+00
   1.2045797e-01  -3.5645638e+00
   9.2871767e-02  -3.5539696e+00
   6.5285560e-02  -3.5433739e+00
   3.7699353e-02  -3.5327766e+00
   1.0113147e-02  -3.5221778e+00
  -1.7473060e-02  -3.5115774e+00
  -4.5059267e-02  -3.5009754e+00
  -7.2645474e-02  -3.4903717e+00
  -1.0023168e-01  -3.4797665e+00
  -1.2781789e-01  -3.4691596e+00
  -1.5540409e-01  -3.4585542e+00
  -1.8299030e-01  -3.4479523e+00
  -2.1057651e-01  -3.4373538e+00
  -2.3816272e-01  -3.4267587e+00
  -2.6574892e-01  -3.4161671e+00
  -2.9333513e-01  -3.4055791e+00
  -3.2092134e-01  -3.3949946e+00
  -3.4850754e-01  -3.3844137e+00
  -3.7609375e-01  -3.3738364e+00
  -4.0367996e-01  -3.3632627e+00
  -4.3126616e-01  -3.3527026e+00
  -4.5885237e-01  -3.3421618e+00
  -4.8643858e-01  -3.3316407e+00
  -5.1402478e-01  -3.3211392e+00
  -5.4161099e-01  -3.3106577e+00
  -5.6919720e-01  -3.3001962e+00
  -5.9678341e-01  -3.2897550e+00
  -6.2436961e-01  -3.2793342e+00
  -6.5195582e-01  -3.2689340e+00
  -6.7954203e-01  -3.2585546e+00
  -7.0712823e-01  -3.2482131e+00
  -7.3471444e-01  -3.2379198e+00
  -7.6230065e-01  -3.2276750e+00
  -7.8988685e-01  -3.2174792e+00
  -8.1747306e-01  -3.2073329e+00
  -8.4505927e-01  -3.1972363e+00
  -8.7264547e-01  -3.1871900e+00
  -9.0023168e-01  -3.1771944e+00
  -9.2781789e-01  -3.1672499e+00
  -9.5540409e-01  -3.1573570e+00
  -9.8299030e-01  -3.1475406e+00
  -1.0105765e+00  -3.1378157e+00
  -1.0381627e+00  -3.1281830e+00
  -1.0657489e+00  -3.1186432e+00
  -1.0933351e+00  -3.1091972e+00
  -1.1209213e+00  -3.0998457e+00
  -1.1485075e+00  -3.0905894e+00
  -1.1760938e+00  -3.0814293e+00
  -1.2036800e+00  -3.0723660e+00
  -1.2312662e+00  -3.0634003e+00
  -1.2588524e+00  -3.0545654e+00
  -1.2864386e+00  -3.0458813e+00
  -1.3140248e+00  -3.0373490e+00
  -1.3416110e+00  -3.0289698e+00
  -1.3691972e+00  -3.0207448e+00
  -1.3967834e+00  -3.0126750e+00
  -1.4243696e+00  -3.0047616e+00
  -1.4519558e+00  -2.9970056e+00
  -1.4795420e+00  -2.9894082e+00
  -1.5071282e+00  -2.9819703e+00
  -1.5347144e+00  -2.9747339e+00
  -1.5623006e+00  -2.9677238e+00
  -1.5898869e+00  -2.9609413e+00
  -1.6174731e+00  -2.9543879e+00
  -1.6450593e+00  -2.9480647e+00
  -1.6726455e+00  -2.9419732e+00
  -1.7002317e+00  -2.9361144e+00
  -1.7278179e+00  -2.9304896e+00
  -1.7554041e+00  -2.9250999e+00
  -1.7829903e+00  -2.9199462e+00
  -1.8105765e+00  -2.9150788e+00
  -1.8381627e+00  -2.9105272e+00
  -1.8657489e+00  -2.9062926e+00
  -1.8933351e+00  -2.9023760e+00
  -1.9209213e+00  -2.8987785e+00
  -1.9485075e+00  -2.8955008e+00
  -1.9760938e+00  -2.8925436e+00
  -2.0036800e+00  -2.8899077e+00
  -2.0312662e+00  -2.8875936e+00
  -2.0588524e+00  -2.8856017e+00
  -2.0864386e+00  -2.8839895e+00
  -2.1140248e+00  -2.8827904e+00
  -2.1416110e+00  -2.8820044e+00
  -2.1691972e+00  -2.8816314e+00
  -2.1967834e+00  -2.8816712e+00
  -2.2243696e+00  -2.8821233e+00
  -2.2519558e+00  -2.8829870e+00
  -2.2795420e+00  -2.8842614e+00
  -2.3071282e+00  -2.8859457e+00
  -2.3347144e+00  -2.8880386e+00
  -2.3623006e+00  -2.8906034e+00
  -2.3898869e+00  -2.8936757e+00
  -2.4174731e+00  -2.8972532e+00
  -2.4450593e+00  -2.9013337e+00
  -2.4726455e+00  -2.9059143e+00
  -2.5002317e+00  -2.9109921e+00
  -2.5278179e+00  -2.9165641e+00
  -2.5554041e+00  -2.9226269e+00
  -2.5829903e+00  -2.9291768e+00
  -2.6105765e+00  -2.9362101e+00
  -2.6381627e+00  -2.9437936e+00
  -2.6657489e+00  -2.9519633e+00
  -2.6933351e+00  -2.9607137e+00
  -2.7209213e+00  -2.9700390e+00
  -2.7485075e+00  -2.9799332e+00
  -2.7760938e+00  -2.9903902e+00
  -2.8036800e+00  -3.0014033e+00
  -2.8312662e+00  -3.0129659e+00
  -2.8588524e+00  -3.0250711e+00
  -2.8864386e+00  -3.0377120e+00
  -2.9140248e+00  -3.0509566e+00
  -2.9416110e+00  -3.0648400e+00
  -2.9691972e+00  -3.0793528e+00
  -2.9967834e+00  -3.0944855e+00
  -3.0243696e+00  -3.1102285e+00
  -3.0519558e+00  -3.1265719e+00
  -3.0795420e+00  -3.1435059e+00
  -3.1071282e+00  -3.1610203e+00
  -3.1347144e+00  -3.1791050e+00
  -3.1623006e+00  -3.1977499e+00
  -3.1898869e+00  -3.2170227e+00
  -3.2174731e+00  -3.2369568e+00
  -3.2450593e+00  -3.2575392e+00
  -3.2726455e+00  -3.2787573e+00
  -3.3002317e+00  -3.3005983e+00
  -3.3278179e+00  -3.3230492e+00
  -3.3554041e+00  -3.3460973e+00
  -3.3829903e+00  -3.3697299e+00
  -3.4105765e+00  -3.3939342e+00
  -3.4381627e+00  -3.4186978e+00
  -3.4657489e+00  -3.4440872e+00
  -3.4933351e+00  -3.4701338e+00
  -3.5209213e+00  -3.4968224e+00
  -3.5485075e+00  -3.5241379e+00
  -3.5757637e+00  -3.5517241e+00
  -3.6024665e+00  -3.5793103e+00
  -3.6286598e+00  -3.6068966e+00
  -3.6543824e+00  -3.6344828e+00
  -3.6796685e+00  -3.6620690e+00
  -3.7045486e+00  -3.6896552e+00
  -3.7290330e+00  -3.7172414e+00
  -3.7530828e+00  -3.7448276e+00
  -3.7767292e+00  -3.7724138e+00
  -3.8000000e+00  -3.8000000e+00
  -3.8232708e+00  -3.8275862e+00
  -3.8461829e+00  -3.8551724e+00
  -3.8687599e+00  -3.8827586e+00
  -3.8910231e+00  -3.9103448e+00
  -3.9129919e+00  -3.9379310e+00
  -3.9346837e+00  -3.9655172e+00


==> data/vertices0/vertice_10.dat <==
   3.9861283e+00  -3.4413793e+00
   3.9743921e+00  -3.4137931e+00
   3.9626683e+00  -3.3862069e+00
   3.9509571e+00  -3.3586207e+00
   3.9392590e+00  -3.3310345e+00
   3.9275740e+00  -3.3034483e+00
   3.9159026e+00  -3.2758621e+00
   3.9042449e+00  -3.2482759e+00
   3.8926014e+00  -3.2206897e+00
   3.8809723e+00  -3.1931034e+00
   3.8693579e+00  -3.1655172e+00
   3.8577585e+00  -3.1379310e+00
   3.8461746e+00  -3.1103448e+00
   3.8346064e+00  -3.0827586e+00
   3.8230544e+00  -3.0551724e+00
   3.8115188e+00  -3.0275862e+00
   3.8000000e+00  -3.0000000e+00
   3.7884812e+00  -2.9724138e+00
   3.7769796e+00  -2.9448276e+00
   3.7654955e+00  -2.9172414e+00
   3.7540292e+00  -2.8896552e+00
   3.7425814e+00  -2.8620690e+00
   3.7311522e+00  -2.8344828e+00
   3.7197423e+00  -2.8068966e+00
   3.7083566e+00  -2.7793103e+00
   3.6970030e+00  -2.7517241e+00
   3.6856820e+00  -2.7241379e+00
   3.6743943e+00  -2.6965517e+00
   3.6631408e+00  -2.6689655e+00
   3.6519221e+00  -2.6413793e+00
   3.6407389e+00  -2.6137931e+00
   3.6295920e+00  -2.5862069e+00
   3.6184823e+00  -2.5586207e+00
   3.6074104e+00  -2.5310345e+00
   3.5963772e+00  -2.5034483e+00
   3.5853836e+00  -2.4758621e+00
   3.5744304e+00  -2.4482759e+00
   3.5635185e+00  -2.4206897e+00
   3.5526489e+00  -2.3931034e+00
   3.5418223e+00  -2.3655172e+00
   3.5310399e+00  -2.3379310e+00
   3.5203026e+00  -2.3103448e+00
   3.5096114e+00  -2.2827586e+00
   3.4989673e+00  -2.2551724e+00
   3.4883714e+00  -2.2275862e+00
   3.4778248e+00  -2.2000000e+00
   3.4673286e+00  -2.1724138e+00
   3.4568840e+00  -2.1448276e+00
   3.4464920e+00  -2.1172414e+00
   3.4361559e+00  -2.0896552e+00
   3.4258857e+00  -2.0620690e+00
   3.4156828e+00  -2.0344828e+00
   3.4055485e+00  -2.0068966e+00
   3.3954843e+00  -1.9793103e+00
   3.3854913e+00  -1.9517241e+00
   3.3755712e+00  -1.9241379e+00
   3.3657253e+00  -1.8965517e+00
   3.3559550e+00  -1.8689655e+00
   3.3462619e+00  -1.8413793e+00
   3.3366476e+00  -1.8137931e+00
   3.3271134e+00  -1.7862069e+00
   3.3176611e+00  -1.7586207e+00
   3.3082923e+00  -1.7310345e+00
   3.2990085e+00  -1.7034483e+00
   3.2898115e+00  -1.6758621e+00
   3.2807030e+00  -1.6482759e+00
   3.2716846e+00  -1.6206897e+00
   3.2627581e+00  -1.5931034e+00
   3.2539254e+00  -1.5655172e+00
   3.2451882e+00  -1.5379310e+00
   3.2365484e+00  -1.5103448e+00
   3.2280078e+00  -1.4827586e+00
   3.2195684e+00  -1.4551724e+00
   3.2112320e+00  -1.4275862e+00
   3.2030007e+00  -1.4000000e+00
   3.1948763e+00  -1.3724138e+00
   3.1868610e+00  -1.3448276e+00
   3.1789567e+00  -1.3172414e+00
   3.1711654e+00  -1.2896552e+00
   3.1634905e+00  -1.2620690e+00
   3.1559393e+00  -1.2344828e+00
   3.1485140e+00  -1.2068966e+00
   3.1412164e+00  -1.1793103e+00
   3.1340484e+00  -1.1517241e+00
   3.1270119e+00  -1.1241379e+00
   3.1201090e+00  -1.0965517e+00
   3.1133415e+00  -1.0689655e+00
   3.1067114e+00  -1.0413793e+00
   3.1002207e+00  -1.0137931e+00
   3.0938713e+00  -9.8620690e-01
   3.0876652e+00  -9.5862069e-01
   3.0816042e+00  -9.3103448e-01
   3.0756904e+00  -9.0344828e-01
   3.0699257e+00  -8.7586207e-01
   3.0643120e+00  -8.4827586e-01
   3.0588512e+00  -8.2068966e-01
   3.0535452e+00  -7.9310345e-01
   3.0483959e+00  -7.6551724e-01
   3.0434051e+00  -7.3793103e-01
   3.0385747e+00  -7.1034483e-01
   3.0339065e+00  -6.8275862e-01
   3.0294023e+00  -6.5517241e-01
   3.0250638e+00  -6.2758621e-01
   3.0208928e+00  -6.0000000e-01
   3.0168910e+00  -5.7241379e-01
   3.0130599e+00  -5.4482759e-01
   3.0094013e+00  -5.1724138e-01
   3.0059168e+00  -4.8965517e-01
   3.0026077e+00  -4.6206897e-01
   2.9994758e+00  -4.3448276e-01
   2.9965222e+00  -4.0689655e-01
   2.9937486e+00  -3.7931034e-01
   2.9911561e+00  -3.5172414e-01
   2.9887461e+00  -3.2413793e-01
   2.9865198e+00  -2.9655172e-01
   2.9844783e+00  -2.6896552e-01
   2.9826227e+00  -2.4137931e-01
   2.9809541e+00  -2.1379310e-01
   2.9794733e+00  -1.8620690e-01
   2.9781814e+00  -1.5862069e-01
   2.9770791e+00  -1.3103448e-01
   2.9761671e+00  -1.0344828e-01
   2.9754461e+00  -7.5862069e-02
   2.9749168e+00  -4.8275862e-02
   2.9745795e+00  -2.0689655e-02
   2.9744349e+00   6.8965517e-03
   2.9744831e+00   3.4482759e-02
   2.9747246e+00   6.2068966e-02
   2.9751595e+00   8.9655172e-02
   2.9757878e+00   1.1724138e-01
   2.9766097e+00   1.4482759e-01
   2.9776251e+00   1.7241379e-01
   2.9788338e+00   2.0000000e-01
   2.9802357e+00   2.2758621e-01
   2.9818305e+00   2.5517241e-01
   2.9836177e+00   2.8275862e-01
   2.9855970e+00   3.1034483e-01
   2.9877678e+00   3.3793103e-01
   2.9901294e+00   3.6551724e-01
   2.9926813e+00   3.9310345e-01
   2.9954225e+00   4.2068966e-01
   2.9983524e+00   4.4827586e-01
   3.0014700e+00   4.7586207e-01
   3.0047743e+00   5.0344828e-01
   3.0082642e+00   5.3103448e-01
   3.0119387e+00   5.5862069e-01
   3.0157965e+00   5.8620690e-01
   3.0198365e+00   6.1379310e-01
   3.0240573e+00   6.4137931e-01
   3.0284576e+00   6.6896552e-01
   3.0330359e+00   6.9655172e-01
   3.0377908e+00   7.2413793e-01
   3.0427207e+00   7.5172414e-01
   3.0478242e+00   7.7931034e-01
   3.0530995e+00   8.0689655e-01
   3.0585451e+00   8.3448276e-01
   3.0641592e+00   8.6206897e-01
   3.0699401e+00   8.8965517e-01
   3.0758861e+00   9.1724138e-01
   3.0819953e+00   9.4482759e-01
   3.0882659e+00   9.7241379e-01
   3.0946961e+00   1.0000000e+00
   3.1012840e+00   1.0275862e+00
   3.1080277e+00   1.0551724e+00
   3.1149252e+00   1.0827586e+00
   3.1219747e+00   1.1103448e+00
   3.1291742e+00   1.1379310e+00
   3.1365216e+00   1.1655172e+00
   3.1440152e+00   1.1931034e+00
   3.1516527e+00   1.2206897e+00
   3.1594324e+00   1.2482759e+00
   3.1673522e+00   1.2758621e+00
   3.1754100e+00   1.3034483e+00
   3.1836010e+00   1.3310345e+00
   3.1919180e+00   1.3586207e+00
   3.2003588e+00   1.3862069e+00
   3.2089210e+00   1.4137931e+00
   3.2176027e+00   1.4413793e+00
   3.2264014e+00   1.4689655e+00
   3.2353153e+00   1.4965517e+00
   3.2443419e+00   1.5241379e+00
   3.2534794e+00   1.5517241e+00
   3.2627256e+00   1.5793103e+00
   3.2720784e+00   1.6068966e+00
   3.2815358e+00   1.6344828e+00
   3.2910958e+00   1.6620690e+00
   3.3007564e+00   1.6896552e+00
   3.3105157e+00   1.7172414e+00
   3.3203718e+00   1.7448276e+00
   3.3303228e+00   1.7724138e+00
   3.3403668e+00   1.8000000e+00
   3.3505020e+00   1.8275862e+00
   3.3607265e+00   1.8551724e+00
   3.3710387e+00   1.8827586e+00
   3.3814368e+00   1.9103448e+00
   3.3919191e+00   1.9379310e+00
   3.4024839e+00   1.9655172e+00
   3.4131295e+00   1.9931034e+00
   3.4238544e+00   2.0206897e+00
   3.4346569e+00   2.0482759e+00
   3.4455356e+00   2.0758621e+00
   3.4564888e+00   2.1034483e+00
   3.4675053e+00   2.1310345e+00
   3.4785803e+00   2.1586207e+00
   3.4897125e+00   2.1862069e+00
   3.5009005e+00   2.2137931e+00
   3.5121430e+00   2.2413793e+00
   3.5234388e+00   2.2689655e+00
   3.5347866e+00   2.2965517e+00
   3.5461852e+00   2.3241379e+00
   3.5576334e+00   2.3517241e+00
   3.5691301e+00   2.3793103e+00
   3.5806742e+00   2.4068966e+00
   3.5922645e+00   2.4344828e+00
   3.6039001e+00   2.4620690e+00
   3.6155798e+00   2.4896552e+00
   3.6273027e+00   2.5172414e+00
   3.6390678e+00   2.5448276e+00
   3.6508742e+00   2.5724138e+00
   3.6627209e+00   2.6000000e+00
   3.6746070e+00   2.6275862e+00
   3.6865317e+00   2.6551724e+00
   3.6984941e+00   2.6827586e+00
   3.7104933e+00   2.7103448e+00
   3.7225285e+00   2.7379310e+00
   3.7345990e+00   2.7655172e+00
   3.7466916e+00   2.7931034e+00
   3.7588039e+00   2.8206897e+00
   3.7709354e+00   2.8482759e+00
   3.7830855e+00   2.8758621e+00
   3.7952539e+00   2.9034483e+00
   3.8074401e+00   2.9310345e+00
   3.8196436e+00   2.9586207e+00
   3.8318641e+00   2.9862069e+00
   3.8441011e+00   3.0137931e+00
   3.8563542e+00   3.0413793e+00
   3.8686231e+00   3.0689655e+00
   3.8809073e+00   3.0965517e+00
   3.8932066e+00   3.1241379e+00
   3.9055205e+00   3.1517241e+00
   3.9178488e+00   3.1793103e+00
   3.9301910e+00   3.2068966e+00
   3.9425469e+00   3.2344828e+00
   3.9549162e+00   3.2620690e+00
   3.9672985e+00   3.2896552e+00
   3.9796936e+00   3.3172414e+00


==> data/vertices0/vertice_11.dat <==
   2.2000000e+00  -3.9720406e+00
   2.1724138e+00  -3.9535529e+00
   2.1448276e+00  -3.9352944e+00
   2.1172414e+00  -3.9172683e+00
   2.0896552e+00  -3.8994776e+00
   2.0620690e+00  -3.8819085e+00
   2.0344828e+00  -3.8645130e+00
   2.0068966e+00  -3.8472935e+00
   1.9793103e+00  -3.8302521e+00
   1.9517241e+00  -3.8133912e+00
   1.9241379e+00  -3.7967129e+00
   1.8965517e+00  -3.7802197e+00
   1.8689655e+00  -3.7639137e+00
   1.8413793e+00  -3.7477973e+00
   1.8137931e+00  -3.7318728e+00
   1.7862069e+00  -3.7161272e+00
   1.7586207e+00  -3.7005169e+00
   1.7310345e+00  -3.6850434e+00
   1.7034483e+00  -3.6697083e+00
   1.6758621e+00  -3.6545132e+00
   1.6482759e+00  -3.6394599e+00
   1.6206897e+00  -3.6245500e+00
   1.5931034e+00  -3.6097851e+00
   1.5655172e+00  -3.5951669e+00
   1.5379310e+00  -3.5806972e+00
   1.5103448e+00  -3.5663641e+00
   1.4827586e+00  -3.5521287e+00
   1.4551724e+00  -3.5379921e+00
   1.4275862e+00  -3.5239555e+00
   1.4000000e+00  -3.5100200e+00
   1.3724138e+00  -3.4961866e+00
   1.3448276e+00  -3.4824566e+00
   1.3172414e+00  -3.4688310e+00
   1.2896552e+00  -3.4553110e+00
   1.2620690e+00  -3.4418979e+00
   1.2344828e+00  -3.4285812e+00
   1.2068966e+00  -3.4153277e+00
   1.1793103e+00  -3.4021380e+00
   1.1517241e+00  -3.3890128e+00
   1.1241379e+00  -3.3759528e+00
   1.0965517e+00  -3.3629587e+00
   1.0689655e+00  -3.3500313e+00
   1.0413793e+00  -3.3371712e+00
   1.0137931e+00  -3.3243792e+00
   9.8620690e-01  -3.3116559e+00
   9.5862069e-01  -3.2989930e+00
   9.3103448e-01  -3.2863632e+00
   9.0344828e-01  -3.2737669e+00
   8.7586207e-01  -3.2612044e+00
   8.4827586e-01  -3.2486761e+00
   8.2068966e-01  -3.2361823e+00
   7.9310345e-01  -3.2237235e+00
   7.6551724e-01  -3.2113000e+00
   7.3793103e-01  -3.1989122e+00
   7.1034483e-01  -3.1865605e+00
   6.8275862e-01  -3.1742384e+00
   6.5517241e-01  -3.1619255e+00
   6.2758621e-01  -3.1496220e+00
   6.0000000e-01  -3.1373280e+00
   5.7241379e-01  -3.1250435e+00
   5.4482759e-01  -3.1127687e+00
   5.1724138e-01  -3.1005037e+00
   4.8965517e-01  -3.0882486e+00
   4.6206897e-01  -3.0760035e+00
   4.3448276e-01  -3.0637685e+00
   4.0689655e-01  -3.0515395e+00
   3.7931034e-01  -3.0393035e+00
   3.5172414e-01  -3.0270606e+00
   3.2413793e-01  -3.0148106e+00
   2.9655172e-01  -3.0025535e+00
   2.6896552e-01  -2.9902891e+00
   2.4137931e-01  -2.9780175e+00
   2.1379310e-01  -2.9657385e+00
   1.8620690e-01  -2.9534520e+00
   1.5862069e-01  -2.9411580e+00
   1.3103448e-01  -2.9288548e+00
   1.0344828e-01  -2.9165380e+00
   7.5862069e-02  -2.9042072e+00
   4.8275862e-02  -2.8918624e+00
   2.0689655e-02  -2.8795034e+00
  -6.8965517e-03  -2.8671300e+00
  -3.4482759e-02  -2.8547420e+00
  -6.2068966e-02  -2.8423393e+00
  -8.9655172e-02  -2.8299217e+00
  -1.1724138e-01  -2.8174890e+00
  -1.4482759e-01  -2.8050426e+00
  -1.7241379e-01  -2.7925869e+00
  -2.0000000e-01  -2.7801219e+00
  -2.2758621e-01  -2.7676475e+00
  -2.5517241e-01  -2.7551635e+00
  -2.8275862e-01  -2.7426698e+00
  -3.1034483e-01  -2.7301663e+00
  -3.3793103e-01  -2.7176528e+00
  -3.6551724e-01  -2.7051292e+00
  -3.9310345e-01  -2.6925955e+00
  -4.2068966e-01  -2.6800563e+00
  -4.4827586e-01  -2.6675263e+00
  -4.7586207e-01  -2.6550056e+00
  -5.0344828e-01  -2.6424943e+00
  -5.3103448e-01  -2.6299926e+00
  -5.5862069e-01  -2.6175005e+00
  -5.8620690e-01  -2.6050182e+00
  -6.1379310e-01  -2.5925459e+00
  -6.4137931e-01  -2.5800837e+00
  -6.6896552e-01  -2.5676316e+00
  -6.9655172e-01  -2.5551985e+00
  -7.2413793e-01  -2.5428102e+00
  -7.5172414e-01  -2.5304673e+00
  -7.7931034e-01  -2.5181706e+00
  -8.0689655e-01  -2.5059206e+00
  -8.3448276e-01  -2.4937179e+00
  -8.6206897e-01  -2.4815632e+00
  -8.8965517e-01  -2.4694572e+00
  -9.1724138e-01  -2.4574005e+00
  -9.4482759e-01  -2.4453938e+00
  -9.7241379e-01  -2.4334504e+00
  -1.0000000e+00  -2.4216088e+00
  -1.0275862e+00  -2.4098705e+00
  -1.0551724e+00  -2.3982369e+00
  -1.0827586e+00  -2.3867094e+00
  -1.1103448e+00  -2.3752895e+00
  -1.1379310e+00  -2.3639784e+00
  -1.1655172e+00  -2.3527778e+00
  -1.1931034e+00  -2.3416890e+00
  -1.2206897e+00  -2.3307135e+00
  -1.2482759e+00  -2.3198698e+00
  -1.2758621e+00  -2.3092103e+00
  -1.3034483e+00  -2.2987376e+00
  -1.3310345e+00  -2.2884539e+00
  -1.3586207e+00  -2.2783615e+00
  -1.3862069e+00  -2.2684627e+00
  -1.4137931e+00  -2.2587600e+00
  -1.4413793e+00  -2.2492554e+00
  -1.4689655e+00  -2.2399514e+00
  -1.4965517e+00  -2.2308501e+00
  -1.5241379e+00  -2.2219753e+00
  -1.5517241e+00  -2.2133945e+00
  -1.5793103e+00  -2.2051106e+00
  -1.6068966e+00  -2.1971266e+00
  -1.6344828e+00  -2.1894453e+00
  -1.6620690e+00  -2.1820695e+00
  -1.6896552e+00  -2.1750020e+00
  -1.7172414e+00  -2.1682453e+00
  -1.7448276e+00  -2.1618018e+00
  -1.7724138e+00  -2.1556740e+00
  -1.8000000e+00  -2.1498904e+00
  -1.8275862e+00  -2.1445323e+00
  -1.8551724e+00  -2.1396024e+00
  -1.8827586e+00  -2.1351029e+00
  -1.9103448e+00  -2.1310360e+00
  -1.9379310e+00  -2.1274034e+00
  -1.9655172e+00  -2.1242069e+00
  -1.9931034e+00  -2.1214476e+00
  -2.0206897e+00  -2.1191266e+00
  -2.0482759e+00  -2.1172447e+00
  -2.0758621e+00  -2.1158331e+00
  -2.1034483e+00  -2.1149846e+00
  -2.1310345e+00  -2.1146987e+00
  -2.1586207e+00  -2.1149749e+00
  -2.1862069e+00  -2.1158121e+00
  -2.2137931e+00  -2.1172087e+00
  -2.2413793e+00  -2.1191628e+00
  -2.2689655e+00  -2.1216719e+00
  -2.2965517e+00  -2.1247333e+00
  -2.3241379e+00  -2.1283436e+00
  -2.3517241e+00  -2.1325339e+00
  -2.3793103e+00  -2.1374029e+00
  -2.4068966e+00  -2.1429452e+00
  -2.4344828e+00  -2.1491543e+00
  -2.4620690e+00  -2.1560235e+00
  -2.4896552e+00  -2.1635455e+00
  -2.5172414e+00  -2.1717126e+00
  -2.5448276e+00  -2.1805165e+00
  -2.5724138e+00  -2.1899487e+00
  -2.6000000e+00  -2.2000000e+00
  -2.6275862e+00  -2.2100513e+00
  -2.6551724e+00  -2.2207536e+00
  -2.6827586e+00  -2.2322082e+00
  -2.7103448e+00  -2.2444030e+00
  -2.7379310e+00  -2.2573251e+00
  -2.7655172e+00  -2.2709615e+00
  -2.7931034e+00  -2.2852986e+00
  -2.8206897e+00  -2.3003227e+00
  -2.8482759e+00  -2.3160195e+00
  -2.8758621e+00  -2.3323750e+00
  -2.9034483e+00  -2.3493745e+00
  -2.9310345e+00  -2.3670424e+00
  -2.9586207e+00  -2.3854786e+00
  -2.9862069e+00  -2.4046649e+00
  -3.0137931e+00  -2.4245825e+00
  -3.0413793e+00  -2.4452129e+00
  -3.0689655e+00  -2.4665373e+00
  -3.0965517e+00  -2.4885373e+00
  -3.1241379e+00  -2.5111943e+00
  -3.1517241e+00  -2.5344900e+00
  -3.1793103e+00  -2.5584063e+00
  -3.2068966e+00  -2.5829643e+00
  -3.2344828e+00  -2.6082611e+00
  -3.2620690e+00  -2.6342747e+00
  -3.2896552e+00  -2.6609834e+00
  -3.3172414e+00  -2.6883656e+00
  -3.3443863e+00  -2.7159518e+00
  -3.3709423e+00  -2.7435380e+00
  -3.3969633e+00  -2.7711243e+00
  -3.4224959e+00  -2.7987105e+00
  -3.4475807e+00  -2.8262967e+00
  -3.4722534e+00  -2.8538829e+00
  -3.4964431e+00  -2.8814691e+00
  -3.5201878e+00  -2.9090553e+00
  -3.5435236e+00  -2.9366415e+00
  -3.5664821e+00  -2.9642277e+00
  -3.5890914e+00  -2.9918139e+00
  -3.6113765e+00  -3.0194001e+00
  -3.6333595e+00  -3.0469863e+00
  -3.6550606e+00  -3.0745725e+00
  -3.6764978e+00  -3.1021587e+00
  -3.6976874e+00  -3.1297449e+00
  -3.7186443e+00  -3.1573312e+00
  -3.7393821e+00  -3.1849174e+00
  -3.7598681e+00  -3.2125036e+00
  -3.7801022e+00  -3.2400898e+00


==> data/vertices0/vertice_12.dat <==
   3.7163661e+00  -3.9655172e+00
   3.7004786e+00  -3.9379310e+00
   3.6845489e+00  -3.9103448e+00
   3.6685759e+00  -3.8827586e+00
   3.6525583e+00  -3.8551724e+00
   3.6364948e+00  -3.8275862e+00
   3.6203839e+00  -3.8000000e+00
   3.6042241e+00  -3.7724138e+00
   3.5880140e+00  -3.7448276e+00
   3.5717519e+00  -3.7172414e+00
   3.5554362e+00  -3.6896552e+00
   3.5390651e+00  -3.6620690e+00
   3.5226367e+00  -3.6344828e+00
   3.5061492e+00  -3.6068966e+00
   3.4896006e+00  -3.5793103e+00
   3.4729886e+00  -3.5517241e+00
   3.4563111e+00  -3.5241379e+00
   3.4395803e+00  -3.4965517e+00
   3.4228081e+00  -3.4689655e+00
   3.4059932e+00  -3.4413793e+00
   3.3891343e+00  -3.4137931e+00
   3.3722298e+00  -3.3862069e+00
   3.3552783e+00  -3.3586207e+00
   3.3382782e+00  -3.3310345e+00
   3.3212280e+00  -3.3034483e+00
   3.3041258e+00  -3.2758621e+00
   3.2869699e+00  -3.2482759e+00
   3.2697583e+00  -3.2206897e+00
   3.2524891e+00  -3.1931034e+00
   3.2351603e+00  -3.1655172e+00
   3.2177694e+00  -3.1379310e+00
   3.2003144e+00  -3.1103448e+00
   3.1827926e+00  -3.0827586e+00
   3.1652155e+00  -3.0551724e+00
   3.1476017e+00  -3.0275862e+00
   3.1299499e+00  -3.0000000e+00
   3.1122588e+00  -2.9724138e+00
   3.0945270e+00  -2.9448276e+00
   3.0767532e+00  -2.9172414e+00
   3.0589357e+00  -2.8896552e+00
   3.0410730e+00  -2.8620690e+00
   3.0231634e+00  -2.8344828e+00
   3.0052052e+00  -2.8068966e+00
   2.9871966e+00  -2.7793103e+00
   2.9691355e+00  -2.7517241e+00
   2.9510199e+00  -2.7241379e+00
   2.9328477e+00  -2.6965517e+00
   2.9146166e+00  -2.6689655e+00
   2.8963245e+00  -2.6413793e+00
   2.8780100e+00  -2.6137931e+00
   2.8596723e+00  -2.5862069e+00
   2.8413104e+00  -2.5586207e+00
   2.8229236e+00  -2.5310345e+00
   2.8045109e+00  -2.5034483e+00
   2.7860713e+00  -2.4758621e+00
   2.7676038e+00  -2.4482759e+00
   2.7491074e+00  -2.4206897e+00
   2.7305808e+00  -2.3931034e+00
   2.7120229e+00  -2.3655172e+00
   2.6934325e+00  -2.3379310e+00
   2.6748082e+00  -2.3103448e+00
   2.6561485e+00  -2.2827586e+00
   2.6374521e+00  -2.2551724e+00
   2.6187222e+00  -2.2275862e+00
   2.6000000e+00  -2.2000000e+00
   2.5812778e+00  -2.1724138e+00
   2.5625636e+00  -2.1448276e+00
   2.5438576e+00  -2.1172414e+00
   2.5251602e+00  -2.0896552e+00
   2.5064716e+00  -2.0620690e+00
   2.4877922e+00  -2.0344828e+00
   2.4691223e+00  -2.0068966e+00
   2.4504624e+00  -1.9793103e+00
   2.4318127e+00  -1.9517241e+00
   2.4131738e+00  -1.9241379e+00
   2.3945460e+00  -1.8965517e+00
   2.3759298e+00  -1.8689655e+00
   2.3573256e+00  -1.8413793e+00
   2.3387341e+00  -1.8137931e+00
   2.3201719e+00  -1.7862069e+00
   2.3016740e+00  -1.7586207e+00
   2.2832427e+00  -1.7310345e+00
   2.2648803e+00  -1.7034483e+00
   2.2465892e+00  -1.6758621e+00
   2.2283721e+00  -1.6482759e+00
   2.2102316e+00  -1.6206897e+00
   2.1921705e+00  -1.5931034e+00
   2.1741917e+00  -1.5655172e+00
   2.1562984e+00  -1.5379310e+00
   2.1384937e+00  -1.5103448e+00
   2.1207810e+00  -1.4827586e+00
   2.1031638e+00  -1.4551724e+00
   2.0856458e+00  -1.4275862e+00
   2.0682309e+00  -1.4000000e+00
   2.0509250e+00  -1.3724138e+00
   2.0337765e+00  -1.3448276e+00
   2.0167905e+00  -1.3172414e+00
   1.9999720e+00  -1.2896552e+00
   1.9833264e+00  -1.2620690e+00
   1.9668590e+00  -1.2344828e+00
   1.9505755e+00  -1.2068966e+00
   1.9344817e+00  -1.1793103e+00
   1.9185836e+00  -1.1517241e+00
   1.9028874e+00  -1.1241379e+00
   1.8873994e+00  -1.0965517e+00
   1.8721263e+00  -1.0689655e+00
   1.8570747e+00  -1.0413793e+00
   1.8422517e+00  -1.0137931e+00
   1.8276645e+00  -9.8620690e-01
   1.8133203e+00  -9.5862069e-01
   1.7992268e+00  -9.3103448e-01
   1.7853916e+00  -9.0344828e-01
   1.7718397e+00  -8.7586207e-01
   1.7585915e+00  -8.4827586e-01
   1.7456542e+00  -8.2068966e-01
   1.7330350e+00  -7.9310345e-01
   1.7207412e+00  -7.6551724e-01
   1.7087801e+00  -7.3793103e-01
   1.6971592e+00  -7.1034483e-01
   1.6858859e+00  -6.8275862e-01
   1.6749676e+00  -6.5517241e-01
   1.6644118e+00  -6.2758621e-01
   1.6542261e+00  -6.0000000e-01
   1.6444179e+00  -5.7241379e-01
   1.6349947e+00  -5.4482759e-01
   1.6259638e+00  -5.1724138e-01
   1.6173326e+00  -4.8965517e-01
   1.6091083e+00  -4.6206897e-01
   1.6012982e+00  -4.3448276e-01
   1.5939091e+00  -4.0689655e-01
   1.5869481e+00  -3.7931034e-01
   1.5804218e+00  -3.5172414e-01
   1.5743368e+00  -3.2413793e-01
   1.5686994e+00  -2.9655172e-01
   1.5635158e+00  -2.6896552e-01
   1.5587918e+00  -2.4137931e-01
   1.5545330e+00  -2.1379310e-01
   1.5507447e+00  -1.8620690e-01
   1.5474318e+00  -1.5862069e-01
   1.5445992e+00  -1.3103448e-01
   1.5422510e+00  -1.0344828e-01
   1.5403912e+00  -7.5862069e-02
   1.5390234e+00  -4.8275862e-02
   1.5381506e+00  -2.0689655e-02
   1.5377757e+00   6.8965517e-03
   1.5379009e+00   3.4482759e-02
   1.5385282e+00   6.2068966e-02
   1.5396588e+00   8.9655172e-02
   1.5412937e+00   1.1724138e-01
   1.5434335e+00   1.4482759e-01
   1.5460781e+00   1.7241379e-01
   1.5492271e+00   2.0000000e-01
   1.5528796e+00   2.2758621e-01
   1.5570342e+00   2.5517241e-01
   1.5616890e+00   2.8275862e-01
   1.5668418e+00   3.1034483e-01
   1.5724899e+00   3.3793103e-01
   1.5786301e+00   3.6551724e-01
   1.5852587e+00   3.9310345e-01
   1.5923719e+00   4.2068966e-01
   1.5999653e+00   4.4827586e-01
   1.6080342e+00   4.7586207e-01
   1.6165734e+00   5.0344828e-01
   1.6255777e+00   5.3103448e-01
   1.6350412e+00   5.5862069e-01
   1.6449579e+00   5.8620690e-01
   1.6553217e+00   6.1379310e-01
   1.6661260e+00   6.4137931e-01
   1.6773641e+00   6.6896552e-01
   1.6890291e+00   6.9655172e-01
   1.7011139e+00   7.2413793e-01
   1.7136112e+00   7.5172414e-01
   1.7265137e+00   7.7931034e-01
   1.7398139e+00   8.0689655e-01
   1.7535041e+00   8.3448276e-01
   1.7675769e+00   8.6206897e-01
   1.7820244e+00   8.8965517e-01
   1.7968389e+00   9.1724138e-01
   1.8120026e+00   9.4482759e-01
   1.8274763e+00   9.7241379e-01
   1.8432508e+00   1.0000000e+00
   1.8593169e+00   1.0275862e+00
   1.8756658e+00   1.0551724e+00
   1.8922887e+00   1.0827586e+00
   1.9091772e+00   1.1103448e+00
   1.9263228e+00   1.1379310e+00
   1.9437175e+00   1.1655172e+00
   1.9613533e+00   1.1931034e+00
   1.9792226e+00   1.2206897e+00
   1.9973179e+00   1.2482759e+00
   2.0156320e+00   1.2758621e+00
   2.0341577e+00   1.3034483e+00
   2.0528882e+00   1.3310345e+00
   2.0718169e+00   1.3586207e+00
   2.0909279e+00   1.3862069e+00
   2.1101610e+00   1.4137931e+00
   2.1295111e+00   1.4413793e+00
   2.1489734e+00   1.4689655e+00
   2.1685432e+00   1.4965517e+00
   2.1882161e+00   1.5241379e+00
   2.2079879e+00   1.5517241e+00
   2.2278547e+00   1.5793103e+00
   2.2478126e+00   1.6068966e+00
   2.2678579e+00   1.6344828e+00
   2.2879873e+00   1.6620690e+00
   2.3081975e+00   1.6896552e+00
   2.3284853e+00   1.7172414e+00
   2.3488477e+00   1.7448276e+00
   2.3692683e+00   1.7724138e+00
   2.3896906e+00   1.8000000e+00
   2.4101143e+00   1.8275862e+00
   2.4305394e+00   1.8551724e+00
   2.4509658e+00   1.8827586e+00
   2.4713935e+00   1.9103448e+00
   2.4918225e+00   1.9379310e+00
   2.5122526e+00   1.9655172e+00
   2.5326838e+00   1.9931034e+00
   2.5531162e+00   2.0206897e+00
   2.5735495e+00   2.0482759e+00
   2.5939838e+00   2.0758621e+00
   2.6144191e+00   2.1034483e+00
   2.6348553e+00   2.1310345e+00
   2.6552488e+00   2.1586207e+00
   2.6755827e+00   2.1862069e+00
   2.6958597e+00   2.2137931e+00
   2.7160826e+00   2.2413793e+00
   2.7362537e+00   2.2689655e+00
   2.7563755e+00   2.2965517e+00
   2.7764500e+00   2.3241379e+00
   2.7964792e+00   2.3517241e+00
   2.8164652e+00   2.3793103e+00
   2.8364098e+00   2.4068966e+00
   2.8563145e+00   2.4344828e+00
   2.8761811e+00   2.4620690e+00
   2.8960111e+00   2.4896552e+00
   2.9158058e+00   2.5172414e+00
   2.9355150e+00   2.5448276e+00
   2.9551411e+00   2.5724138e+00
   2.9746877e+00   2.6000000e+00
   2.9941586e+00   2.6275862e+00
   3.0135568e+00   2.6551724e+00
   3.0328856e+00   2.6827586e+00
   3.0521478e+00   2.7103448e+00
   3.0713461e+00   2.7379310e+00
   3.0904832e+00   2.7655172e+00
   3.1095615e+00   2.7931034e+00
   3.1285832e+00   2.8206897e+00
   3.1475506e+00   2.8482759e+00
   3.1664658e+00   2.8758621e+00
   3.1853306e+00   2.9034483e+00
   3.2041170e+00   2.9310345e+00
   3.2228147e+00   2.9586207e+00
   3.2414276e+00   2.9862069e+00
   3.2599590e+00   3.0137931e+00
   3.2784123e+00   3.0413793e+00
   3.2967907e+00   3.0689655e+00
   3.3150970e+00   3.0965517e+00
   3.3333341e+00   3.1241379e+00
   3.3515045e+00   3.1517241e+00
   3.3696108e+00   3.1793103e+00
   3.3876554e+00   3.2068966e+00
   3.4056404e+00   3.2344828e+00
   3.4235680e+00   3.2620690e+00
   3.4414402e+00   3.2896552e+00
   3.4592590e+00   3.3172414e+00
   3.4770045e+00   3.3448276e+00
   3.4946663e+00   3.3724138e+00
   3.5122477e+00   3.4000000e+00
   3.5297517e+00   3.4275862e+00
   3.5471812e+00   3.4551724e+00
   3.5645390e+00   3.4827586e+00
   3.5818276e+00   3.5103448e+00
   3.5990496e+00   3.5379310e+00
   3.6162072e+00   3.5655172e+00
   3.6333027e+00   3.5931034e+00
   3.6503381e+00   3.6206897e+00
   3.6673155e+00   3.6482759e+00
   3.6842369e+00   3.6758621e+00
   3.7011039e+00   3.7034483e+00
   3.7179185e+00   3.7310345e+00
   3.7346822e+00   3.7586207e+00
   3.7513791e+00   3.7862069e+00
   3.7680014e+00   3.8137931e+00
   3.7845517e+00   3.8413793e+00
   3.8010326e+00   3.8689655e+00
   3.8174462e+00   3.8965517e+00
   3.8337950e+00   3.9241379e+00
   3.8500810e+00   3.9517241e+00


==> data/vertices0/vertice_13.dat <==
   3.9900489e+00  -2.7793103e+00
   3.9805437e+00  -2.7517241e+00
   3.9710792e+00  -2.7241379e+00
   3.9616561e+00  -2.6965517e+00
   3.9522751e+00  -2.6689655e+00
   3.9429370e+00  -2.6413793e+00
   3.9336424e+00  -2.6137931e+00
   3.9243921e+00  -2.5862069e+00
   3.9151869e+00  -2.5586207e+00
   3.9060276e+00  -2.5310345e+00
   3.8969150e+00  -2.5034483e+00
   3.8878498e+00  -2.4758621e+00
   3.8788330e+00  -2.4482759e+00
   3.8698654e+00  -2.4206897e+00
   3.8609477e+00  -2.3931034e+00
   3.8520810e+00  -2.3655172e+00
   3.8432660e+00  -2.3379310e+00
   3.8345037e+00  -2.3103448e+00
   3.8257950e+00  -2.2827586e+00
   3.8171409e+00  -2.2551724e+00
   3.8085422e+00  -2.2275862e+00
   3.8000000e+00  -2.2000000e+00
   3.7914578e+00  -2.1724138e+00
   3.7829727e+00  -2.1448276e+00
   3.7745458e+00  -2.1172414e+00
   3.7661780e+00  -2.0896552e+00
   3.7578703e+00  -2.0620690e+00
   3.7496239e+00  -2.0344828e+00
   3.7414397e+00  -2.0068966e+00
   3.7333189e+00  -1.9793103e+00
   3.7252625e+00  -1.9517241e+00
   3.7172717e+00  -1.9241379e+00
   3.7093525e+00  -1.8965517e+00
   3.7015070e+00  -1.8689655e+00
   3.6937362e+00  -1.8413793e+00
   3.6860412e+00  -1.8137931e+00
   3.6784231e+00  -1.7862069e+00
   3.6708830e+00  -1.7586207e+00
   3.6634222e+00  -1.7310345e+00
   3.6560418e+00  -1.7034483e+00
   3.6487428e+00  -1.6758621e+00
   3.6415266e+00  -1.6482759e+00
   3.6343943e+00  -1.6206897e+00
   3.6273471e+00  -1.5931034e+00
   3.6203862e+00  -1.5655172e+00
   3.6135128e+00  -1.5379310e+00
   3.6067282e+00  -1.5103448e+00
   3.6000335e+00  -1.4827586e+00
   3.5934301e+00  -1.4551724e+00
   3.5869191e+00  -1.4275862e+00
   3.5805019e+00  -1.4000000e+00
   3.5741796e+00  -1.3724138e+00
   3.5679536e+00  -1.3448276e+00
   3.5618250e+00  -1.3172414e+00
   3.5557953e+00  -1.2896552e+00
   3.5498657e+00  -1.2620690e+00
   3.5440374e+00  -1.2344828e+00
   3.5383117e+00  -1.2068966e+00
   3.5326899e+00  -1.1793103e+00
   3.5271734e+00  -1.1517241e+00
   3.5217633e+00  -1.1241379e+00
   3.5164609e+00  -1.0965517e+00
   3.5112676e+00  -1.0689655e+00
   3.5061845e+00  -1.0413793e+00
   3.5012130e+00  -1.0137931e+00
   3.4963544e+00  -9.8620690e-01
   3.4916098e+00  -9.5862069e-01
   3.4869805e+00  -9.3103448e-01
   3.4824678e+00  -9.0344828e-01
   3.4780729e+00  -8.7586207e-01
   3.4737970e+00  -8.4827586e-01
   3.4696412e+00  -8.2068966e-01
   3.4656068e+00  -7.9310345e-01
   3.4616950e+00  -7.6551724e-01
   3.4579069e+00  -7.3793103e-01
   3.4542436e+00  -7.1034483e-01
   3.4507063e+00  -6.8275862e-01
   3.4472960e+00  -6.5517241e-01
   3.4440142e+00  -6.2758621e-01
   3.4408627e+00  -6.0000000e-01
   3.4378422e+00  -5.7241379e-01
   3.4349538e+00  -5.4482759e-01
   3.4321983e+00  -5.1724138e-01
   3.4295764e+00  -4.8965517e-01
   3.4270891e+00  -4.6206897e-01
   3.4247371e+00  -4.3448276e-01
   3.4225210e+00  -4.0689655e-01
   3.4204418e+00  -3.7931034e-01
   3.4185000e+00  -3.5172414e-01
   3.4166962e+00  -3.2413793e-01
   3.4150312e+00  -2.9655172e-01
   3.4135056e+00  -2.6896552e-01
   3.4121198e+00  -2.4137931e-01
   3.4108743e+00  -2.1379310e-01
   3.4097698e+00  -1.8620690e-01
   3.4088067e+00  -1.5862069e-01
   3.4079852e+00  -1.3103448e-01
   3.4073060e+00  -1.0344828e-01
   3.4067692e+00  -7.5862069e-02
   3.4063752e+00  -4.8275862e-02
   3.4061243e+00  -2.0689655e-02
   3.4060167e+00   6.8965517e-03
   3.4060526e+00   3.4482759e-02
   3.4062322e+00   6.2068966e-02
   3.4065555e+00   8.9655172e-02
   3.4070226e+00   1.1724138e-01
   3.4076336e+00   1.4482759e-01
   3.4083884e+00   1.7241379e-01
   3.4092871e+00   2.0000000e-01
   3.4103294e+00   2.2758621e-01
   3.4115154e+00   2.5517241e-01
   3.4128449e+00   2.8275862e-01
   3.4143175e+00   3.1034483e-01
   3.4159332e+00   3.3793103e-01
   3.4176916e+00   3.6551724e-01
   3.4195923e+00   3.9310345e-01
   3.4216351e+00   4.2068966e-01
   3.4238196e+00   4.4827586e-01
   3.4261452e+00   4.7586207e-01
   3.4286116e+00   5.0344828e-01
   3.4312183e+00   5.3103448e-01
   3.4339646e+00   5.5862069e-01
   3.4368500e+00   5.8620690e-01
   3.4398740e+00   6.1379310e-01
   3.4430358e+00   6.4137931e-01
   3.4463349e+00   6.6896552e-01
   3.4497704e+00   6.9655172e-01
   3.4533412e+00   7.2413793e-01
   3.4570455e+00   7.5172414e-01
   3.4608825e+00   7.7931034e-01
   3.4648511e+00   8.0689655e-01
   3.4689504e+00   8.3448276e-01
   3.4731794e+00   8.6206897e-01
   3.4775369e+00   8.8965517e-01
   3.4820220e+00   9.1724138e-01
   3.4866335e+00   9.4482759e-01
   3.4913704e+00   9.7241379e-01
   3.4962314e+00   1.0000000e+00
   3.5012154e+00   1.0275862e+00
   3.5063212e+00   1.0551724e+00
   3.5115477e+00   1.0827586e+00
   3.5168936e+00   1.1103448e+00
   3.5223576e+00   1.1379310e+00
   3.5279387e+00   1.1655172e+00
   3.5336354e+00   1.1931034e+00
   3.5394466e+00   1.2206897e+00
   3.5453710e+00   1.2482759e+00
   3.5514072e+00   1.2758621e+00
   3.5575541e+00   1.3034483e+00
   3.5638103e+00   1.3310345e+00
   3.5701745e+00   1.3586207e+00
   3.5766455e+00   1.3862069e+00
   3.5832219e+00   1.4137931e+00
   3.5899024e+00   1.4413793e+00
   3.5966857e+00   1.4689655e+00
   3.6035705e+00   1.4965517e+00
   3.6105555e+00   1.5241379e+00
   3.6176395e+00   1.5517241e+00
   3.6248210e+00   1.5793103e+00
   3.6320989e+00   1.6068966e+00
   3.6394718e+00   1.6344828e+00
   3.6469384e+00   1.6620690e+00
   3.6544975e+00   1.6896552e+00
   3.6621478e+00   1.7172414e+00
   3.6698880e+00   1.7448276e+00
   3.6777169e+00   1.7724138e+00
   3.6856331e+00   1.8000000e+00
   3.6936356e+00   1.8275862e+00
   3.7017229e+00   1.8551724e+00
   3.7098940e+00   1.8827586e+00
   3.7181476e+00   1.9103448e+00
   3.7264824e+00   1.9379310e+00
   3.7348955e+00   1.9655172e+00
   3.7433806e+00   1.9931034e+00
   3.7519364e+00   2.0206897e+00
   3.7605619e+00   2.0482759e+00
   3.7692557e+00   2.0758621e+00
   3.7780166e+00   2.1034483e+00
   3.7868436e+00   2.1310345e+00
   3.7957354e+00   2.1586207e+00
   3.8046910e+00   2.1862069e+00
   3.8137091e+00   2.2137931e+00
   3.8227888e+00   2.2413793e+00
   3.8319288e+00   2.2689655e+00
   3.8411283e+00   2.2965517e+00
   3.8503860e+00   2.3241379e+00
   3.8597011e+00   2.3517241e+00
   3.8690724e+00   2.3793103e+00
   3.8784990e+00   2.4068966e+00
   3.8879799e+00   2.4344828e+00
   3.8975141e+00   2.4620690e+00
   3.9071008e+00   2.4896552e+00
   3.9167389e+00   2.5172414e+00
   3.9264276e+00   2.5448276e+00
   3.9361660e+00   2.5724138e+00
   3.9459532e+00   2.6000000e+00
   3.9557883e+00   2.6275862e+00
   3.9656705e+00   2.6551724e+00
   3.9755990e+00   2.6827586e+00
   3.9855730e+00   2.7103448e+00


==> data/vertices0/vertice_14.dat <==
  -3.9881433e+00   2.3655172e+00
  -3.9772669e+00   2.3379310e+00
  -3.9664230e+00   2.3103448e+00
  -3.9556125e+00   2.2827586e+00
  -3.9448362e+00   2.2551724e+00
  -3.9340953e+00   2.2275862e+00
  -3.9233905e+00   2.2000000e+00
  -3.9127229e+00   2.1724138e+00
  -3.9020934e+00   2.1448276e+00
  -3.8915033e+00   2.1172414e+00
  -3.8809535e+00   2.0896552e+00
  -3.8704451e+00   2.0620690e+00
  -3.8599794e+00   2.0344828e+00
  -3.8495576e+00   2.0068966e+00
  -3.8391809e+00   1.9793103e+00
  -3.8288505e+00   1.9517241e+00
  -3.8185679e+00   1.9241379e+00
  -3.8083344e+00   1.8965517e+00
  -3.7981514e+00   1.8689655e+00
  -3.7880204e+00   1.8413793e+00
  -3.7779430e+00   1.8137931e+00
  -3.7679207e+00   1.7862069e+00
  -3.7579551e+00   1.7586207e+00
  -3.7480479e+00   1.7310345e+00
  -3.7382010e+00   1.7034483e+00
  -3.7284160e+00   1.6758621e+00
  -3.7187019e+00   1.6482759e+00
  -3.7090662e+00   1.6206897e+00
  -3.6995108e+00   1.5931034e+00
  -3.6900380e+00   1.5655172e+00
  -3.6806499e+00   1.5379310e+00
  -3.6713486e+00   1.5103448e+00
  -3.6621366e+00   1.4827586e+00
  -3.6530161e+00   1.4551724e+00
  -3.6439895e+00   1.4275862e+00
  -3.6350593e+00   1.4000000e+00
  -3.6262280e+00   1.3724138e+00
  -3.6174982e+00   1.3448276e+00
  -3.6088726e+00   1.3172414e+00
  -3.6003538e+00   1.2896552e+00
  -3.5919446e+00   1.2620690e+00
  -3.5836478e+00   1.2344828e+00
  -3.5754664e+00   1.2068966e+00
  -3.5674032e+00   1.1793103e+00
  -3.5594613e+00   1.1517241e+00
  -3.5516438e+00   1.1241379e+00
  -3.5439537e+00   1.0965517e+00
  -3.5363942e+00   1.0689655e+00
  -3.5289686e+00   1.0413793e+00
  -3.5216801e+00   1.0137931e+00
  -3.5145321e+00   9.8620690e-01
  -3.5075279e+00   9.5862069e-01
  -3.5006709e+00   9.3103448e-01
  -3.4939646e+00   9.0344828e-01
  -3.4874125e+00   8.7586207e-01
  -3.4810180e+00   8.4827586e-01
  -3.4747848e+00   8.2068966e-01
  -3.4687163e+00   7.9310345e-01
  -3.4628161e+00   7.6551724e-01
  -3.4570878e+00   7.3793103e-01
  -3.4515350e+00   7.1034483e-01
  -3.4461631e+00   6.8275862e-01
  -3.4409782e+00   6.5517241e-01
  -3.4359834e+00   6.2758621e-01
  -3.4311817e+00   6.0000000e-01
  -3.4265763e+00   5.7241379e-01
  -3.4221701e+00   5.4482759e-01
  -3.4179660e+00   5.1724138e-01
  -3.4139670e+00   4.8965517e-01
  -3.4101757e+00   4.6206897e-01
  -3.4065949e+00   4.3448276e-01
  -3.4032271e+00   4.0689655e-01
  -3.4000750e+00   3.7931034e-01
  -3.3971409e+00   3.5172414e-01
  -3.3944271e+00   3.2413793e-01
  -3.3919358e+00   2.9655172e-01
  -3.3896691e+00   2.6896552e-01
  -3.3876288e+00   2.4137931e-01
  -3.3858167e+00   2.1379310e-01
  -3.3842345e+00   1.8620690e-01
  -3.3828837e+00   1.5862069e-01
  -3.3817655e+00   1.3103448e-01
  -3.3808812e+00   1.0344828e-01
  -3.3802317e+00   7.5862069e-02
  -3.3798178e+00   4.8275862e-02
  -3.3796402e+00   2.0689655e-02
  -3.3796995e+00  -6.8965517e-03
  -3.3799958e+00  -3.4482759e-02
  -3.3805293e+00  -6.2068966e-02
  -3.3813000e+00  -8.9655172e-02
  -3.3823077e+00  -1.1724138e-01
  -3.3835519e+00  -1.4482759e-01
  -3.3850320e+00  -1.7241379e-01
  -3.3867473e+00  -2.0000000e-01
  -3.3886968e+00  -2.2758621e-01
  -3.3908795e+00  -2.5517241e-01
  -3.3932942e+00  -2.8275862e-01
  -3.3959393e+00  -3.1034483e-01
  -3.3988133e+00  -3.3793103e-01
  -3.4019146e+00  -3.6551724e-01
  -3.4052412e+00  -3.9310345e-01
  -3.4087911e+00  -4.2068966e-01
  -3.4125623e+00  -4.4827586e-01
  -3.4165524e+00  -4.7586207e-01
  -3.4207591e+00  -5.0344828e-01
  -3.4251800e+00  -5.3103448e-01
  -3.4298124e+00  -5.5862069e-01
  -3.4346538e+00  -5.8620690e-01
  -3.4397012e+00  -6.1379310e-01
  -3.4449520e+00  -6.4137931e-01
  -3.4504013e+00  -6.6896552e-01
  -3.4560426e+00  -6.9655172e-01
  -3.4618726e+00  -7.2413793e-01
  -3.4678877e+00  -7.5172414e-01
  -3.4740844e+00  -7.7931034e-01
  -3.4804591e+00  -8.0689655e-01
  -3.4870083e+00  -8.3448276e-01
  -3.4937284e+00  -8.6206897e-01
  -3.5006158e+00  -8.8965517e-01
  -3.5076669e+00  -9.1724138e-01
  -3.5148783e+00  -9.4482759e-01
  -3.5222464e+00  -9.7241379e-01
  -3.5297677e+00  -1.0000000e+00
  -3.5374387e+00  -1.0275862e+00
  -3.5452559e+00  -1.0551724e+00
  -3.5532161e+00  -1.0827586e+00
  -3.5613158e+00  -1.1103448e+00
  -3.5695517e+00  -1.1379310e+00
  -3.5779205e+00  -1.1655172e+00
  -3.5864190e+00  -1.1931034e+00
  -3.5950442e+00  -1.2206897e+00
  -3.6037928e+00  -1.2482759e+00
  -3.6126618e+00  -1.2758621e+00
  -3.6216482e+00  -1.3034483e+00
  -3.6307491e+00  -1.3310345e+00
  -3.6399617e+00  -1.3586207e+00
  -3.6492830e+00  -1.3862069e+00
  -3.6587104e+00  -1.4137931e+00
  -3.6682411e+00  -1.4413793e+00
  -3.6778726e+00  -1.4689655e+00
  -3.6876022e+00  -1.4965517e+00
  -3.6974274e+00  -1.5241379e+00
  -3.7073458e+00  -1.5517241e+00
  -3.7173551e+00  -1.5793103e+00
  -3.7274481e+00  -1.6068966e+00
  -3.7376131e+00  -1.6344828e+00
  -3.7478480e+00  -1.6620690e+00
  -3.7581506e+00  -1.6896552e+00
  -3.7685191e+00  -1.7172414e+00
  -3.7789513e+00  -1.7448276e+00
  -3.7894456e+00  -1.7724138e+00
  -3.8000000e+00  -1.8000000e+00
  -3.8105544e+00  -1.8275862e+00
  -3.8211678e+00  -1.8551724e+00
  -3.8318385e+00  -1.8827586e+00
  -3.8425649e+00  -1.9103448e+00
  -3.8533452e+00  -1.9379310e+00
  -3.8641780e+00  -1.9655172e+00
  -3.8750617e+00  -1.9931034e+00
  -3.8859950e+00  -2.0206897e+00
  -3.8969763e+00  -2.0482759e+00
  -3.9080044e+00  -2.0758621e+00
  -3.9190778e+00  -2.1034483e+00
  -3.9301954e+00  -2.1310345e+00
  -3.9413559e+00  -2.1586207e+00
  -3.9525581e+00  -2.1862069e+00
  -3.9638009e+00  -2.2137931e+00
  -3.9750831e+00  -2.2413793e+00
  -3.9864037e+00  -2.2689655e+00


==> data/vertices0/vertice_15.dat <==
   2.6689655e+00  -3.9651489e+00
   2.6413793e+00  -3.9406096e+00
   2.6137931e+00  -3.9163779e+00
   2.5862069e+00  -3.8923954e+00
   2.5586207e+00  -3.8686665e+00
   2.5310345e+00  -3.8451957e+00
   2.5034483e+00  -3.8219876e+00
   2.4758621e+00  -3.7990469e+00
   2.4482759e+00  -3.7763782e+00
   2.4206897e+00  -3.7539863e+00
   2.3931034e+00  -3.7318760e+00
   2.3655172e+00  -3.7100520e+00
   2.3379310e+00  -3.6884992e+00
   2.3103448e+00  -3.6671613e+00
   2.2827586e+00  -3.6460421e+00
   2.2551724e+00  -3.6251451e+00
   2.2275862e+00  -3.6044741e+00
   2.2000000e+00  -3.5840329e+00
   2.1724138e+00  -3.5638251e+00
   2.1448276e+00  -3.5438546e+00
   2.1172414e+00  -3.5241253e+00
   2.0896552e+00  -3.5046410e+00
   2.0620690e+00  -3.4853869e+00
   2.0344828e+00  -3.4663100e+00
   2.0068966e+00  -3.4474131e+00
   1.9793103e+00  -3.4286990e+00
   1.9517241e+00  -3.4101706e+00
   1.9241379e+00  -3.3918308e+00
   1.8965517e+00  -3.3736825e+00
   1.8689655e+00  -3.3557286e+00
   1.8413793e+00  -3.3379722e+00
   1.8137931e+00  -3.3204162e+00
   1.7862069e+00  -3.3030465e+00
   1.7586207e+00  -3.2858142e+00
   1.7310345e+00  -3.2687212e+00
   1.7034483e+00  -3.2517697e+00
   1.6758621e+00  -3.2349617e+00
   1.6482759e+00  -3.2182995e+00
   1.6206897e+00  -3.2017851e+00
   1.5931034e+00  -3.1854207e+00
   1.5655172e+00  -3.1692086e+00
   1.5379310e+00  -3.1531509e+00
   1.5103448e+00  -3.1372345e+00
   1.4827586e+00  -3.1214155e+00
   1.4551724e+00  -3.1056952e+00
   1.4275862e+00  -3.0900750e+00
   1.4000000e+00  -3.0745564e+00
   1.3724138e+00  -3.0591409e+00
   1.3448276e+00  -3.0438298e+00
   1.3172414e+00  -3.0286247e+00
   1.2896552e+00  -3.0135272e+00
   1.2620690e+00  -2.9985386e+00
   1.2344828e+00  -2.9836475e+00
   1.2068966e+00  -2.9688156e+00
   1.1793103e+00  -2.9540436e+00
   1.1517241e+00  -2.9393324e+00
   1.1241379e+00  -2.9246830e+00
   1.0965517e+00  -2.9100961e+00
   1.0689655e+00  -2.8955726e+00
   1.0413793e+00  -2.8811136e+00
   1.0137931e+00  -2.8667197e+00
   9.8620690e-01  -2.8523921e+00
   9.5862069e-01  -2.8381209e+00
   9.3103448e-01  -2.8238744e+00
   9.0344828e-01  -2.8096530e+00
   8.7586207e-01  -2.7954571e+00
   8.4827586e-01  -2.7812870e+00
   8.2068966e-01  -2.7671431e+00
   7.9310345e-01  -2.7530258e+00
   7.6551724e-01  -2.7389355e+00
   7.3793103e-01  -2.7248725e+00
   7.1034483e-01  -2.7108373e+00
   6.8275862e-01  -2.6968222e+00
   6.5517241e-01  -2.6828030e+00
   6.2758621e-01  -2.6687798e+00
   6.0000000e-01  -2.6547525e+00
   5.7241379e-01  -2.6407209e+00
   5.4482759e-01  -2.6266851e+00
   5.1724138e-01  -2.6126450e+00
   4.8965517e-01  -2.5986005e+00
   4.6206897e-01  -2.5845515e+00
   4.3448276e-01  -2.5704980e+00
   4.0689655e-01  -2.5564348e+00
   3.7931034e-01  -2.5423463e+00
   3.5172414e-01  -2.5282321e+00
   3.2413793e-01  -2.5140918e+00
   2.9655172e-01  -2.4999249e+00
   2.6896552e-01  -2.4857311e+00
   2.4137931e-01  -2.4715099e+00
   2.1379310e-01  -2.4572608e+00
   1.8620690e-01  -2.4429835e+00
   1.5862069e-01  -2.4286774e+00
   1.3103448e-01  -2.4143402e+00
   1.0344828e-01  -2.3999660e+00
   7.5862069e-02  -2.3855541e+00
   4.8275862e-02  -2.3711039e+00
   2.0689655e-02  -2.3566148e+00
  -6.8965517e-03  -2.3420859e+00
  -3.4482759e-02  -2.3275168e+00
  -6.2068966e-02  -2.3129065e+00
  -8.9655172e-02  -2.2982544e+00
  -1.1724138e-01  -2.2835598e+00
  -1.4482759e-01  -2.2688237e+00
  -1.7241379e-01  -2.2540512e+00
  -2.0000000e-01  -2.2392417e+00
  -2.2758621e-01  -2.2243944e+00
  -2.5517241e-01  -2.2095087e+00
  -2.8275862e-01  -2.1945837e+00
  -3.1034483e-01  -2.1796187e+00
  -3.3793103e-01  -2.1646129e+00
  -3.6551724e-01  -2.1495656e+00
  -3.9310345e-01  -2.1344759e+00
  -4.2068966e-01  -2.1193491e+00
  -4.4827586e-01  -2.1042031e+00
  -4.7586207e-01  -2.0890376e+00
  -5.0344828e-01  -2.0738522e+00
  -5.3103448e-01  -2.0586464e+00
  -5.5862069e-01  -2.0434198e+00
  -5.8620690e-01  -2.0281720e+00
  -6.1379310e-01  -2.0129025e+00
  -6.4137931e-01  -1.9976108e+00
  -6.6896552e-01  -1.9822965e+00
  -6.9655172e-01  -1.9669702e+00
  -7.2413793e-01  -1.9516651e+00
  -7.5172414e-01  -1.9363818e+00
  -7.7931034e-01  -1.9211208e+00
  -8.0689655e-01  -1.9058825e+00
  -8.3448276e-01  -1.8906676e+00
  -8.6206897e-01  -1.8754764e+00
  -8.8965517e-01  -1.8603096e+00
  -9.1724138e-01  -1.8451678e+00
  -9.4482759e-01  -1.8300515e+00
  -9.7241379e-01  -1.8149782e+00
  -1.0000000e+00  -1.8000000e+00
  -1.0275862e+00  -1.7850218e+00
  -1.0551724e+00  -1.7701401e+00
  -1.0827586e+00  -1.7553575e+00
  -1.1103448e+00  -1.7406760e+00
  -1.1379310e+00  -1.7260983e+00
  -1.1655172e+00  -1.7116267e+00
  -1.1931034e+00  -1.6972638e+00
  -1.2206897e+00  -1.6830122e+00
  -1.2482759e+00  -1.6688745e+00
  -1.2758621e+00  -1.6548769e+00
  -1.3034483e+00  -1.6410935e+00
  -1.3310345e+00  -1.6275294e+00
  -1.3586207e+00  -1.6141898e+00
  -1.3862069e+00  -1.6010799e+00
  -1.4137931e+00  -1.5882049e+00
  -1.4413793e+00  -1.5755703e+00
  -1.4689655e+00  -1.5631813e+00
  -1.4965517e+00  -1.5510434e+00
  -1.5241379e+00  -1.5391622e+00
  -1.5517241e+00  -1.5275742e+00
  -1.5793103e+00  -1.5163794e+00
  -1.6068966e+00  -1.5055860e+00
  -1.6344828e+00  -1.4952018e+00
  -1.6620690e+00  -1.4852349e+00
  -1.6896552e+00  -1.4756929e+00
  -1.7172414e+00  -1.4665834e+00
  -1.7448276e+00  -1.4579139e+00
  -1.7724138e+00  -1.4496914e+00
  -1.8000000e+00  -1.4419228e+00
  -1.8275862e+00  -1.4346539e+00
  -1.8551724e+00  -1.4280096e+00
  -1.8827586e+00  -1.4219977e+00
  -1.9103448e+00  -1.4166252e+00
  -1.9379310e+00  -1.4118985e+00
  -1.9655172e+00  -1.4078231e+00
  -1.9931034e+00  -1.4044037e+00
  -2.0206897e+00  -1.4016440e+00
  -2.0482759e+00  -1.3995470e+00
  -2.0758621e+00  -1.3981147e+00
  -2.1034483e+00  -1.3973947e+00
  -2.1310345e+00  -1.3975270e+00
  -2.1586207e+00  -1.3985101e+00
  -2.1862069e+00  -1.4003411e+00
  -2.2137931e+00  -1.4030154e+00
  -2.2413793e+00  -1.4065273e+00
  -2.2689655e+00  -1.4108691e+00
  -2.2965517e+00  -1.4160321e+00
  -2.3241379e+00  -1.4220063e+00
  -2.3517241e+00  -1.4287802e+00
  -2.3793103e+00  -1.4363931e+00
  -2.4068966e+00  -1.4449848e+00
  -2.4344828e+00  -1.4545365e+00
  -2.4620690e+00  -1.4650282e+00
  -2.4896552e+00  -1.4764385e+00
  -2.5172414e+00  -1.4887450e+00
  -2.5448276e+00  -1.5019243e+00
  -2.5724138e+00  -1.5159523e+00
  -2.6000000e+00  -1.5308045e+00
  -2.6275862e+00  -1.5464557e+00
  -2.6551724e+00  -1.5629341e+00
  -2.6827586e+00  -1.5803710e+00
  -2.7103448e+00  -1.5987334e+00
  -2.7379310e+00  -1.6179884e+00
  -2.7655172e+00  -1.6381031e+00
  -2.7931034e+00  -1.6590450e+00
  -2.8206897e+00  -1.6807816e+00
  -2.8482759e+00  -1.7032812e+00
  -2.8758621e+00  -1.7265127e+00
  -2.9034483e+00  -1.7504457e+00
  -2.9310345e+00  -1.7751026e+00
  -2.9586207e+00  -1.8006067e+00
  -2.9862069e+00  -1.8269211e+00
  -3.0137931e+00  -1.8540098e+00
  -3.0411393e+00  -1.8815960e+00
  -3.0678145e+00  -1.9091822e+00
  -3.0938938e+00  -1.9367685e+00
  -3.1194399e+00  -1.9643547e+00
  -3.1445059e+00  -1.9919409e+00
  -3.1691373e+00  -2.0195271e+00
  -3.1933734e+00  -2.0471133e+00
  -3.2171375e+00  -2.0746995e+00
  -3.2404586e+00  -2.1022857e+00
  -3.2633772e+00  -2.1298719e+00
  -3.2859289e+00  -2.1574581e+00
  -3.3081445e+00  -2.1850443e+00
  -3.3300509e+00  -2.2126305e+00
  -3.3516722e+00  -2.2402167e+00
  -3.3730294e+00  -2.2678029e+00
  -3.3941417e+00  -2.2953891e+00
  -3.4150258e+00  -2.3229753e+00
  -3.4356972e+00  -2.3505616e+00
  -3.4561696e+00  -2.3781478e+00
  -3.4764272e+00  -2.4057340e+00
  -3.4964411e+00  -2.4333202e+00
  -3.5162281e+00  -2.4609064e+00
  -3.5358031e+00  -2.4884926e+00
  -3.5551798e+00  -2.5160788e+00
  -3.5743706e+00  -2.5436650e+00
  -3.5933868e+00  -2.5712512e+00


==> data/vertices0/vertice_16.dat <==
   3.1799191e+00  -3.6720936e+00
   3.1591315e+00  -3.6445074e+00
   3.1382305e+00  -3.6169212e+00
   3.1172117e+00  -3.5893350e+00
   3.0960703e+00  -3.5617488e+00
   3.0748013e+00  -3.5341626e+00
   3.0533991e+00  -3.5065764e+00
   3.0318581e+00  -3.4789901e+00
   3.0101722e+00  -3.4514039e+00
   2.9883347e+00  -3.4238177e+00
   2.9663388e+00  -3.3962315e+00
   2.9441769e+00  -3.3686453e+00
   2.9218409e+00  -3.3410591e+00
   2.8993224e+00  -3.3134729e+00
   2.8766669e+00  -3.2858867e+00
   2.8538764e+00  -3.2583005e+00
   2.8309447e+00  -3.2307143e+00
   2.8078657e+00  -3.2031281e+00
   2.7846324e+00  -3.1755419e+00
   2.7612376e+00  -3.1479557e+00
   2.7376736e+00  -3.1203695e+00
   2.7139320e+00  -3.0927833e+00
   2.6900038e+00  -3.0651970e+00
   2.6658794e+00  -3.0376108e+00
   2.6415483e+00  -3.0100246e+00
   2.6170110e+00  -2.9824384e+00
   2.5923258e+00  -2.9548522e+00
   2.5674857e+00  -2.9272660e+00
   2.5424833e+00  -2.8996798e+00
   2.5173106e+00  -2.8720936e+00
   2.4919591e+00  -2.8445074e+00
   2.4664195e+00  -2.8169212e+00
   2.4406818e+00  -2.7893350e+00
   2.4147355e+00  -2.7617488e+00
   2.3885687e+00  -2.7341626e+00
   2.3621689e+00  -2.7065764e+00
   2.3355576e+00  -2.6789901e+00
   2.3087904e+00  -2.6514039e+00
   2.2818597e+00  -2.6238177e+00
   2.2547571e+00  -2.5962315e+00
   2.2274738e+00  -2.5686453e+00
   2.2000000e+00  -2.5410591e+00
   2.1724138e+00  -2.5135604e+00
   2.1448276e+00  -2.4862685e+00
   2.1172414e+00  -2.4591901e+00
   2.0896552e+00  -2.4323323e+00
   2.0620690e+00  -2.4056747e+00
   2.0344828e+00  -2.3791410e+00
   2.0068966e+00  -2.3527353e+00
   1.9793103e+00  -2.3264618e+00
   1.9517241e+00  -2.3003249e+00
   1.9241379e+00  -2.2743292e+00
   1.8965517e+00  -2.2484794e+00
   1.8689655e+00  -2.2227805e+00
   1.8413793e+00  -2.1972377e+00
   1.8137931e+00  -2.1718564e+00
   1.7862069e+00  -2.1466154e+00
   1.7586207e+00  -2.1214389e+00
   1.7310345e+00  -2.0963293e+00
   1.7034483e+00  -2.0712889e+00
   1.6758621e+00  -2.0463202e+00
   1.6482759e+00  -2.0214257e+00
   1.6206897e+00  -1.9966081e+00
   1.5931034e+00  -1.9718704e+00
   1.5655172e+00  -1.9472153e+00
   1.5379310e+00  -1.9226461e+00
   1.5103448e+00  -1.8981405e+00
   1.4827586e+00  -1.8736236e+00
   1.4551724e+00  -1.8490948e+00
   1.4275862e+00  -1.8245538e+00
   1.4000000e+00  -1.8000000e+00
   1.3724138e+00  -1.7754462e+00
   1.3448276e+00  -1.7508793e+00
   1.3172414e+00  -1.7262988e+00
   1.2896552e+00  -1.7017041e+00
   1.2620690e+00  -1.6770946e+00
   1.2344828e+00  -1.6524697e+00
   1.2068966e+00  -1.6278051e+00
   1.1793103e+00  -1.6030269e+00
   1.1517241e+00  -1.5781302e+00
   1.1241379e+00  -1.5531095e+00
   1.0965517e+00  -1.5279590e+00
   1.0689655e+00  -1.5026727e+00
   1.0413793e+00  -1.4772439e+00
   1.0137931e+00  -1.4516655e+00
   9.8620690e-01  -1.4259299e+00
   9.5862069e-01  -1.4000290e+00
   9.3103448e-01  -1.3739321e+00
   9.0344828e-01  -1.3475622e+00
   8.7586207e-01  -1.3209039e+00
   8.4827586e-01  -1.2939403e+00
   8.2068966e-01  -1.2666530e+00
   7.9314815e-01  -1.2390668e+00
   7.6596599e-01  -1.2114806e+00
   7.3915202e-01  -1.1838944e+00
   7.1271529e-01  -1.1563082e+00
   6.8666505e-01  -1.1287220e+00
   6.6101795e-01  -1.1011358e+00
   6.3583768e-01  -1.0735496e+00
   6.1113209e-01  -1.0459634e+00
   5.8690914e-01  -1.0183772e+00
   5.6317684e-01  -9.9079095e-01
   5.3994326e-01  -9.6320475e-01
   5.1721655e-01  -9.3561854e-01
   4.9500489e-01  -9.0803233e-01
   4.7331654e-01  -8.8044613e-01
   4.5215979e-01  -8.5285992e-01
   4.3154297e-01  -8.2527371e-01
   4.1147444e-01  -7.9768750e-01
   3.9196534e-01  -7.7010130e-01
   3.7304382e-01  -7.4251509e-01
   3.5471654e-01  -7.1492888e-01
   3.3699016e-01  -6.8734268e-01
   3.1987129e-01  -6.5975647e-01
   3.0336656e-01  -6.3217026e-01
   2.8748255e-01  -6.0458406e-01
   2.7222581e-01  -5.7699785e-01
   2.5760285e-01  -5.4941164e-01
   2.4362014e-01  -5.2182544e-01
   2.3028412e-01  -4.9423923e-01
   2.1760114e-01  -4.6665302e-01
   2.0557752e-01  -4.3906681e-01
   1.9421951e-01  -4.1148061e-01
   1.8353326e-01  -3.8389440e-01
   1.7352489e-01  -3.5630819e-01
   1.6420040e-01  -3.2872199e-01
   1.5556570e-01  -3.0113578e-01
   1.4762663e-01  -2.7354957e-01
   1.4038891e-01  -2.4596337e-01
   1.3385814e-01  -2.1837716e-01
   1.2804035e-01  -1.9079095e-01
   1.2294098e-01  -1.6320475e-01
   1.1856502e-01  -1.3561854e-01
   1.1491736e-01  -1.0803233e-01
   1.1200277e-01  -8.0446125e-02
   1.0982593e-01  -5.2859918e-02
   1.0839136e-01  -2.5273711e-02
   1.0770349e-01   2.3124955e-03
   1.0776660e-01   2.9898702e-02
   1.0858486e-01   5.7484909e-02
   1.1016226e-01   8.5071116e-02
   1.1250269e-01   1.1265732e-01
   1.1560986e-01   1.4024353e-01
   1.1948734e-01   1.6782974e-01
   1.2413856e-01   1.9541594e-01
   1.2956675e-01   2.2300215e-01
   1.3577501e-01   2.5058836e-01
   1.4276626e-01   2.7817456e-01
   1.5054236e-01   3.0576077e-01
   1.5910513e-01   3.3334698e-01
   1.6845650e-01   3.6093319e-01
   1.7859816e-01   3.8851939e-01
   1.8953159e-01   4.1610560e-01
   2.0125801e-01   4.4369181e-01
   2.1377843e-01   4.7127801e-01
   2.2709360e-01   4.9886422e-01
   2.4120403e-01   5.2645043e-01
   2.5611000e-01   5.5403663e-01
   2.7181155e-01   5.8162284e-01
   2.8830846e-01   6.0920905e-01
   3.0560027e-01   6.3679525e-01
   3.2368629e-01   6.6438146e-01
   3.4256557e-01   6.9196767e-01
   3.6223693e-01   7.1955387e-01
   3.8269895e-01   7.4714008e-01
   4.0394996e-01   7.7472629e-01
   4.2598807e-01   8.0231250e-01
   4.4879148e-01   8.2989870e-01
   4.7233899e-01   8.5748491e-01
   4.9662448e-01   8.8507112e-01
   5.2164159e-01   9.1265732e-01
   5.4738370e-01   9.4024353e-01
   5.7384397e-01   9.6782974e-01
   6.0101532e-01   9.9541594e-01
   6.2860153e-01   1.0227162e+00
   6.5618773e-01   1.0493579e+00
   6.8377394e-01   1.0753932e+00
   7.1136015e-01   1.1008682e+00
   7.3894635e-01   1.1258855e+00
   7.6653256e-01   1.1504934e+00
   7.9411877e-01   1.1747192e+00
   8.2170497e-01   1.1985877e+00
   8.4929118e-01   1.2221211e+00
   8.7687739e-01   1.2453395e+00
   9.0446359e-01   1.2682615e+00
   9.3204980e-01   1.2909038e+00
   9.5963601e-01   1.3132818e+00
   9.8722222e-01   1.3354095e+00
   1.0148084e+00   1.3573717e+00
   1.0423946e+00   1.3791958e+00
   1.0699808e+00   1.4008887e+00
   1.0975670e+00   1.4224568e+00
   1.1251532e+00   1.4439059e+00
   1.1527395e+00   1.4652417e+00
   1.1803257e+00   1.4864693e+00
   1.2079119e+00   1.5075935e+00
   1.2354981e+00   1.5286189e+00
   1.2630843e+00   1.5495497e+00
   1.2906705e+00   1.5704693e+00
   1.3182567e+00   1.5913995e+00
   1.3458429e+00   1.6123398e+00
   1.3734291e+00   1.6332898e+00
   1.4010153e+00   1.6542491e+00
   1.4286015e+00   1.6752174e+00
   1.4561877e+00   1.6961942e+00
   1.4837739e+00   1.7171792e+00
   1.5113601e+00   1.7381722e+00
   1.5389464e+00   1.7591728e+00
   1.5665326e+00   1.7802663e+00
   1.5941188e+00   1.8014720e+00
   1.6217050e+00   1.8227859e+00
   1.6492912e+00   1.8442039e+00
   1.6768774e+00   1.8657224e+00
   1.7044636e+00   1.8873377e+00
   1.7320498e+00   1.9090463e+00
   1.7596360e+00   1.9308449e+00
   1.7872222e+00   1.9527303e+00
   1.8148084e+00   1.9746996e+00
   1.8423946e+00   1.9968397e+00
   1.8699808e+00   2.0191690e+00
   1.8975670e+00   2.0416808e+00
   1.9251532e+00   2.0643689e+00
   1.9527395e+00   2.0872273e+00
   1.9803257e+00   2.1102502e+00
   2.0079119e+00   2.1334320e+00
   2.0354981e+00   2.1567673e+00
   2.0630843e+00   2.1802509e+00
   2.0906705e+00   2.2038779e+00
   2.1182567e+00   2.2277365e+00
   2.1458429e+00   2.2518440e+00
   2.1734291e+00   2.2761921e+00
   2.2010153e+00   2.3007728e+00
   2.2286015e+00   2.3255784e+00
   2.2561877e+00   2.3506014e+00
   2.2837739e+00   2.3758347e+00
   2.3113601e+00   2.4012714e+00
   2.3389464e+00   2.4269047e+00
   2.3665326e+00   2.4527283e+00
   2.3941188e+00   2.4788307e+00
   2.4217050e+00   2.5052281e+00
   2.4492912e+00   2.5319110e+00
   2.4768774e+00   2.5588701e+00
   2.5044636e+00   2.5860963e+00
   2.5320498e+00   2.6135810e+00
   2.5594882e+00   2.6411672e+00
   2.5866906e+00   2.6687534e+00
   2.6136703e+00   2.6963396e+00
   2.6404395e+00   2.7239258e+00
   2.6669293e+00   2.7515120e+00
   2.6931293e+00   2.7790982e+00
   2.7190575e+00   2.8066844e+00
   2.7447301e+00   2.8342706e+00
   2.7701620e+00   2.8618569e+00
   2.7953668e+00   2.8894431e+00
   2.8203569e+00   2.9170293e+00
   2.8451440e+00   2.9446155e+00
   2.8697385e+00   2.9722017e+00
   2.8941502e+00   2.9997879e+00
   2.9183883e+00   3.0273741e+00
   2.9423888e+00   3.0549603e+00
   2.9661572e+00   3.0825465e+00
   2.9897064e+00   3.1101327e+00
   3.0130482e+00   3.1377189e+00
   3.0361933e+00   3.1653051e+00
   3.0591519e+00   3.1928913e+00
   3.0819332e+00   3.2204775e+00


==> data/vertices0/vertice_17.dat <==
  -3.9915476e+00   1.7862069e+00
  -3.9833243e+00   1.7586207e+00
  -3.9751747e+00   1.7310345e+00
  -3.9671002e+00   1.7034483e+00
  -3.9591024e+00   1.6758621e+00
  -3.9511828e+00   1.6482759e+00
  -3.9433430e+00   1.6206897e+00
  -3.9355846e+00   1.5931034e+00
  -3.9279092e+00   1.5655172e+00
  -3.9203184e+00   1.5379310e+00
  -3.9128140e+00   1.5103448e+00
  -3.9053976e+00   1.4827586e+00
  -3.8980710e+00   1.4551724e+00
  -3.8908359e+00   1.4275862e+00
  -3.8836942e+00   1.4000000e+00
  -3.8766475e+00   1.3724138e+00
  -3.8696978e+00   1.3448276e+00
  -3.8628468e+00   1.3172414e+00
  -3.8560965e+00   1.2896552e+00
  -3.8494487e+00   1.2620690e+00
  -3.8429054e+00   1.2344828e+00
  -3.8364684e+00   1.2068966e+00
  -3.8301398e+00   1.1793103e+00
  -3.8239214e+00   1.1517241e+00
  -3.8178153e+00   1.1241379e+00
  -3.8118234e+00   1.0965517e+00
  -3.8059478e+00   1.0689655e+00
  -3.8001904e+00   1.0413793e+00
  -3.7945532e+00   1.0137931e+00
  -3.7890383e+00   9.8620690e-01
  -3.7836477e+00   9.5862069e-01
  -3.7783835e+00   9.3103448e-01
  -3.7732475e+00   9.0344828e-01
  -3.7682419e+00   8.7586207e-01
  -3.7633686e+00   8.4827586e-01
  -3.7586297e+00   8.2068966e-01
  -3.7540272e+00   7.9310345e-01
  -3.7495629e+00   7.6551724e-01
  -3.7452389e+00   7.3793103e-01
  -3.7410572e+00   7.1034483e-01
  -3.7370195e+00   6.8275862e-01
  -3.7331278e+00   6.5517241e-01
  -3.7293839e+00   6.2758621e-01
  -3.7257896e+00   6.0000000e-01
  -3.7223476e+00   5.7241379e-01
  -3.7190602e+00   5.4482759e-01
  -3.7159288e+00   5.1724138e-01
  -3.7129550e+00   4.8965517e-01
  -3.7101400e+00   4.6206897e-01
  -3.7074854e+00   4.3448276e-01
  -3.7049923e+00   4.0689655e-01
  -3.7026621e+00   3.7931034e-01
  -3.7004958e+00   3.5172414e-01
  -3.6984947e+00   3.2413793e-01
  -3.6966597e+00   2.9655172e-01
  -3.6949920e+00   2.6896552e-01
  -3.6934924e+00   2.4137931e-01
  -3.6921617e+00   2.1379310e-01
  -3.6910009e+00   1.8620690e-01
  -3.6900105e+00   1.5862069e-01
  -3.6891912e+00   1.3103448e-01
  -3.6885436e+00   1.0344828e-01
  -3.6880683e+00   7.5862069e-02
  -3.6877655e+00   4.8275862e-02
  -3.6876356e+00   2.0689655e-02
  -3.6876789e+00  -6.8965517e-03
  -3.6878956e+00  -3.4482759e-02
  -3.6882857e+00  -6.2068966e-02
  -3.6888492e+00  -8.9655172e-02
  -3.6895861e+00  -1.1724138e-01
  -3.6904963e+00  -1.4482759e-01
  -3.6915794e+00  -1.7241379e-01
  -3.6928351e+00  -2.0000000e-01
  -3.6942631e+00  -2.2758621e-01
  -3.6958630e+00  -2.5517241e-01
  -3.6976340e+00  -2.8275862e-01
  -3.6995757e+00  -3.1034483e-01
  -3.7016873e+00  -3.3793103e-01
  -3.7039680e+00  -3.6551724e-01
  -3.7064170e+00  -3.9310345e-01
  -3.7090334e+00  -4.2068966e-01
  -3.7118162e+00  -4.4827586e-01
  -3.7147643e+00  -4.7586207e-01
  -3.7178766e+00  -5.0344828e-01
  -3.7211519e+00  -5.3103448e-01
  -3.7245889e+00  -5.5862069e-01
  -3.7281846e+00  -5.8620690e-01
  -3.7319374e+00  -6.1379310e-01
  -3.7358459e+00  -6.4137931e-01
  -3.7399082e+00  -6.6896552e-01
  -3.7441227e+00  -6.9655172e-01
  -3.7484876e+00  -7.2413793e-01
  -3.7530012e+00  -7.5172414e-01
  -3.7576616e+00  -7.7931034e-01
  -3.7624669e+00  -8.0689655e-01
  -3.7674152e+00  -8.3448276e-01
  -3.7725047e+00  -8.6206897e-01
  -3.7777333e+00  -8.8965517e-01
  -3.7830991e+00  -9.1724138e-01
  -3.7886002e+00  -9.4482759e-01
  -3.7942345e+00  -9.7241379e-01
  -3.8000000e+00  -1.0000000e+00
  -3.8057655e+00  -1.0275862e+00
  -3.8116610e+00  -1.0551724e+00
  -3.8176844e+00  -1.0827586e+00
  -3.8238337e+00  -1.1103448e+00
  -3.8301068e+00  -1.1379310e+00
  -3.8365019e+00  -1.1655172e+00
  -3.8430168e+00  -1.1931034e+00
  -3.8496495e+00  -1.2206897e+00
  -3.8563980e+00  -1.2482759e+00
  -3.8632604e+00  -1.2758621e+00
  -3.8702346e+00  -1.3034483e+00
  -3.8773187e+00  -1.3310345e+00
  -3.8845107e+00  -1.3586207e+00
  -3.8918086e+00  -1.3862069e+00
  -3.8992106e+00  -1.4137931e+00
  -3.9067146e+00  -1.4413793e+00
  -3.9143189e+00  -1.4689655e+00
  -3.9220215e+00  -1.4965517e+00
  -3.9298206e+00  -1.5241379e+00
  -3.9377143e+00  -1.5517241e+00
  -3.9457009e+00  -1.5793103e+00
  -3.9537785e+00  -1.6068966e+00
  -3.9619454e+00  -1.6344828e+00
  -3.9701999e+00  -1.6620690e+00
  -3.9785402e+00  -1.6896552e+00
  -3.9869647e+00  -1.7172414e+00


==> data/vertices0/vertice_18.dat <==
  -3.9860723e+00   2.9724138e+00
  -3.9724613e+00   2.9448276e+00
  -3.9588290e+00   2.9172414e+00
  -3.9451747e+00   2.8896552e+00
  -3.9314976e+00   2.8620690e+00
  -3.9177970e+00   2.8344828e+00
  -3.9040721e+00   2.8068966e+00
  -3.8903219e+00   2.7793103e+00
  -3.8765456e+00   2.7517241e+00
  -3.8627423e+00   2.7241379e+00
  -3.8489110e+00   2.6965517e+00
  -3.8350505e+00   2.6689655e+00
  -3.8211599e+00   2.6413793e+00
  -3.8072379e+00   2.6137931e+00
  -3.7932833e+00   2.5862069e+00
  -3.7792949e+00   2.5586207e+00
  -3.7652712e+00   2.5310345e+00
  -3.7512109e+00   2.5034483e+00
  -3.7371124e+00   2.4758621e+00
  -3.7229763e+00   2.4482759e+00
  -3.7088252e+00   2.4206897e+00
  -3.6946588e+00   2.3931034e+00
  -3.6804763e+00   2.3655172e+00
  -3.6662771e+00   2.3379310e+00
  -3.6520607e+00   2.3103448e+00
  -3.6378262e+00   2.2827586e+00
  -3.6235731e+00   2.2551724e+00
  -3.6093004e+00   2.2275862e+00
  -3.5950074e+00   2.2000000e+00
  -3.5806933e+00   2.1724138e+00
  -3.5663570e+00   2.1448276e+00
  -3.5519978e+00   2.1172414e+00
  -3.5376144e+00   2.0896552e+00
  -3.5232058e+00   2.0620690e+00
  -3.5087709e+00   2.0344828e+00
  -3.4943085e+00   2.0068966e+00
  -3.4798171e+00   1.9793103e+00
  -3.4652954e+00   1.9517241e+00
  -3.4507420e+00   1.9241379e+00
  -3.4361835e+00   1.8965517e+00
  -3.4216258e+00   1.8689655e+00
  -3.4070689e+00   1.8413793e+00
  -3.3925126e+00   1.8137931e+00
  -3.3779572e+00   1.7862069e+00
  -3.3634027e+00   1.7586207e+00
  -3.3488490e+00   1.7310345e+00
  -3.3342962e+00   1.7034483e+00
  -3.3197445e+00   1.6758621e+00
  -3.3051937e+00   1.6482759e+00
  -3.2906440e+00   1.6206897e+00
  -3.2760954e+00   1.5931034e+00
  -3.2615480e+00   1.5655172e+00
  -3.2470019e+00   1.5379310e+00
  -3.2324571e+00   1.5103448e+00
  -3.2179136e+00   1.4827586e+00
  -3.2033717e+00   1.4551724e+00
  -3.1888313e+00   1.4275862e+00
  -3.1742925e+00   1.4000000e+00
  -3.1597931e+00   1.3724138e+00
  -3.1453407e+00   1.3448276e+00
  -3.1309378e+00   1.3172414e+00
  -3.1165871e+00   1.2896552e+00
  -3.1022913e+00   1.2620690e+00
  -3.0880534e+00   1.2344828e+00
  -3.0738766e+00   1.2068966e+00
  -3.0597644e+00   1.1793103e+00
  -3.0457205e+00   1.1517241e+00
  -3.0317487e+00   1.1241379e+00
  -3.0178534e+00   1.0965517e+00
  -3.0040391e+00   1.0689655e+00
  -2.9903106e+00   1.0413793e+00
  -2.9766732e+00   1.0137931e+00
  -2.9631326e+00   9.8620690e-01
  -2.9496949e+00   9.5862069e-01
  -2.9363666e+00   9.3103448e-01
  -2.9231549e+00   9.0344828e-01
  -2.9100674e+00   8.7586207e-01
  -2.8971123e+00   8.4827586e-01
  -2.8843418e+00   8.2068966e-01
  -2.8717684e+00   7.9310345e-01
  -2.8594031e+00   7.6551724e-01
  -2.8472578e+00   7.3793103e-01
  -2.8353449e+00   7.1034483e-01
  -2.8236778e+00   6.8275862e-01
  -2.8122704e+00   6.5517241e-01
  -2.8011373e+00   6.2758621e-01
  -2.7902941e+00   6.0000000e-01
  -2.7797568e+00   5.7241379e-01
  -2.7695425e+00   5.4482759e-01
  -2.7596689e+00   5.1724138e-01
  -2.7501544e+00   4.8965517e-01
  -2.7410178e+00   4.6206897e-01
  -2.7322789e+00   4.3448276e-01
  -2.7239578e+00   4.0689655e-01
  -2.7160748e+00   3.7931034e-01
  -2.7086506e+00   3.5172414e-01
  -2.7017060e+00   3.2413793e-01
  -2.6952618e+00   2.9655172e-01
  -2.6893382e+00   2.6896552e-01
  -2.6839552e+00   2.4137931e-01
  -2.6791317e+00   2.1379310e-01
  -2.6748859e+00   1.8620690e-01
  -2.6712345e+00   1.5862069e-01
  -2.6681927e+00   1.3103448e-01
  -2.6657739e+00   1.0344828e-01
  -2.6639895e+00   7.5862069e-02
  -2.6628487e+00   4.8275862e-02
  -2.6623581e+00   2.0689655e-02
  -2.6625220e+00  -6.8965517e-03
  -2.6633418e+00  -3.4482759e-02
  -2.6648166e+00  -6.2068966e-02
  -2.6669427e+00  -8.9655172e-02
  -2.6697137e+00  -1.1724138e-01
  -2.6731211e+00  -1.4482759e-01
  -2.6771540e+00  -1.7241379e-01
  -2.6817993e+00  -2.0000000e-01
  -2.6870423e+00  -2.2758621e-01
  -2.6928667e+00  -2.5517241e-01
  -2.6992548e+00  -2.8275862e-01
  -2.7061879e+00  -3.1034483e-01
  -2.7136465e+00  -3.3793103e-01
  -2.7216105e+00  -3.6551724e-01
  -2.7300596e+00  -3.9310345e-01
  -2.7389730e+00  -4.2068966e-01
  -2.7483304e+00  -4.4827586e-01
  -2.7581115e+00  -4.7586207e-01
  -2.7682961e+00  -5.0344828e-01
  -2.7788648e+00  -5.3103448e-01
  -2.7897987e+00  -5.5862069e-01
  -2.8010792e+00  -5.8620690e-01
  -2.8126887e+00  -6.1379310e-01
  -2.8246101e+00  -6.4137931e-01
  -2.8368271e+00  -6.6896552e-01
  -2.8493242e+00  -6.9655172e-01
  -2.8620865e+00  -7.2413793e-01
  -2.8750998e+00  -7.5172414e-01
  -2.8883509e+00  -7.7931034e-01
  -2.9018069e+00  -8.0689655e-01
  -2.9154245e+00  -8.3448276e-01
  -2.9291935e+00  -8.6206897e-01
  -2.9431044e+00  -8.8965517e-01
  -2.9571484e+00  -9.1724138e-01
  -2.9713173e+00  -9.4482759e-01
  -2.9856035e+00  -9.7241379e-01
  -3.0000000e+00  -1.0000000e+00
  -3.0143965e+00  -1.0275862e+00
  -3.0288989e+00  -1.0551724e+00
  -3.0435010e+00  -1.0827586e+00
  -3.0581967e+00  -1.1103448e+00
  -3.0729808e+00  -1.1379310e+00
  -3.0878482e+00  -1.1655172e+00
  -3.1027940e+00  -1.1931034e+00
  -3.1178139e+00  -1.2206897e+00
  -3.1329039e+00  -1.2482759e+00
  -3.1480600e+00  -1.2758621e+00
  -3.1632788e+00  -1.3034483e+00
  -3.1785569e+00  -1.3310345e+00
  -3.1938705e+00  -1.3586207e+00
  -3.2091876e+00  -1.3862069e+00
  -3.2245079e+00  -1.4137931e+00
  -3.2398313e+00  -1.4413793e+00
  -3.2551575e+00  -1.4689655e+00
  -3.2704864e+00  -1.4965517e+00
  -3.2858178e+00  -1.5241379e+00
  -3.3011517e+00  -1.5517241e+00
  -3.3164878e+00  -1.5793103e+00
  -3.3318261e+00  -1.6068966e+00
  -3.3471664e+00  -1.6344828e+00
  -3.3625087e+00  -1.6620690e+00
  -3.3778528e+00  -1.6896552e+00
  -3.3931986e+00  -1.7172414e+00
  -3.4085462e+00  -1.7448276e+00
  -3.4238953e+00  -1.7724138e+00
  -3.4392459e+00  -1.8000000e+00
  -3.4545980e+00  -1.8275862e+00
  -3.4699345e+00  -1.8551724e+00
  -3.4852328e+00  -1.8827586e+00
  -3.5004947e+00  -1.9103448e+00
  -3.5157222e+00  -1.9379310e+00
  -3.5309169e+00  -1.9655172e+00
  -3.5460805e+00  -1.9931034e+00
  -3.5612143e+00  -2.0206897e+00
  -3.5763200e+00  -2.0482759e+00
  -3.5913987e+00  -2.0758621e+00
  -3.6064517e+00  -2.1034483e+00
  -3.6214801e+00  -2.1310345e+00
  -3.6364850e+00  -2.1586207e+00
  -3.6514675e+00  -2.1862069e+00
  -3.6664285e+00  -2.2137931e+00
  -3.6813690e+00  -2.2413793e+00
  -3.6962897e+00  -2.2689655e+00
  -3.7111914e+00  -2.2965517e+00
  -3.7260750e+00  -2.3241379e+00
  -3.7409371e+00  -2.3517241e+00
  -3.7557515e+00  -2.3793103e+00
  -3.7705203e+00  -2.4068966e+00
  -3.7852455e+00  -2.4344828e+00
  -3.7999290e+00  -2.4620690e+00
  -3.8145726e+00  -2.4896552e+00
  -3.8291779e+00  -2.5172414e+00
  -3.8437464e+00  -2.5448276e+00
  -3.8582798e+00  -2.5724138e+00
  -3.8727794e+00  -2.6000000e+00
  -3.8872464e+00  -2.6275862e+00
  -3.9016822e+00  -2.6551724e+00
  -3.9160879e+00  -2.6827586e+00
  -3.9304646e+00  -2.7103448e+00
  -3.9448135e+00  -2.7379310e+00
  -3.9591355e+00  -2.7655172e+00
  -3.9734316e+00  -2.7931034e+00


==> data/vertices0/vertice_19.dat <==
   2.9877929e+00  -3.9528962e+00
   2.9626200e+00  -3.9253100e+00
   2.9371767e+00  -3.8977238e+00
   2.9114481e+00  -3.8701376e+00
   2.8854523e+00  -3.8425513e+00
   2.8592231e+00  -3.8149651e+00
   2.8327488e+00  -3.7873789e+00
   2.8060167e+00  -3.7597927e+00
   2.7790134e+00  -3.7322065e+00
   2.7517241e+00  -3.7046203e+00
   2.7241379e+00  -3.6770390e+00
   2.6965517e+00  -3.6497696e+00
   2.6689655e+00  -3.6228188e+00
   2.6413793e+00  -3.5961935e+00
   2.6137931e+00  -3.5698775e+00
   2.5862069e+00  -3.5438073e+00
   2.5586207e+00  -3.5179880e+00
   2.5310345e+00  -3.4924251e+00
   2.5034483e+00  -3.4671240e+00
   2.4758621e+00  -3.4420904e+00
   2.4482759e+00  -3.4173298e+00
   2.4206897e+00  -3.3928481e+00
   2.3931034e+00  -3.3686512e+00
   2.3655172e+00  -3.3447449e+00
   2.3379310e+00  -3.3211130e+00
   2.3103448e+00  -3.2976936e+00
   2.2827586e+00  -3.2744910e+00
   2.2551724e+00  -3.2515097e+00
   2.2275862e+00  -3.2287543e+00
   2.2000000e+00  -3.2062294e+00
   2.1724138e+00  -3.1839397e+00
   2.1448276e+00  -3.1618900e+00
   2.1172414e+00  -3.1400852e+00
   2.0896552e+00  -3.1185301e+00
   2.0620690e+00  -3.0972086e+00
   2.0344828e+00  -3.0760614e+00
   2.0068966e+00  -3.0550921e+00
   1.9793103e+00  -3.0343042e+00
   1.9517241e+00  -3.0137011e+00
   1.9241379e+00  -2.9932867e+00
   1.8965517e+00  -2.9730647e+00
   1.8689655e+00  -2.9530387e+00
   1.8413793e+00  -2.9332127e+00
   1.8137931e+00  -2.9135906e+00
   1.7862069e+00  -2.8941566e+00
   1.7586207e+00  -2.8748553e+00
   1.7310345e+00  -2.8556890e+00
   1.7034483e+00  -2.8366606e+00
   1.6758621e+00  -2.8177725e+00
   1.6482759e+00  -2.7990276e+00
   1.6206897e+00  -2.7804286e+00
   1.5931034e+00  -2.7619784e+00
   1.5655172e+00  -2.7436796e+00
   1.5379310e+00  -2.7255354e+00
   1.5103448e+00  -2.7075309e+00
   1.4827586e+00  -2.6896151e+00
   1.4551724e+00  -2.6717897e+00
   1.4275862e+00  -2.6540566e+00
   1.4000000e+00  -2.6364175e+00
   1.3724138e+00  -2.6188741e+00
   1.3448276e+00  -2.6014284e+00
   1.3172414e+00  -2.5840821e+00
   1.2896552e+00  -2.5668373e+00
   1.2620690e+00  -2.5496959e+00
   1.2344828e+00  -2.5326442e+00
   1.2068966e+00  -2.5156373e+00
   1.1793103e+00  -2.4986760e+00
   1.1517241e+00  -2.4817611e+00
   1.1241379e+00  -2.4648936e+00
   1.0965517e+00  -2.4480744e+00
   1.0689655e+00  -2.4313044e+00
   1.0413793e+00  -2.4145846e+00
   1.0137931e+00  -2.3979161e+00
   9.8620690e-01  -2.3812997e+00
   9.5862069e-01  -2.3647238e+00
   9.3103448e-01  -2.3481499e+00
   9.0344828e-01  -2.3315782e+00
   8.7586207e-01  -2.3150086e+00
   8.4827586e-01  -2.2984412e+00
   8.2068966e-01  -2.2818761e+00
   7.9310345e-01  -2.2653134e+00
   7.6551724e-01  -2.2487530e+00
   7.3793103e-01  -2.2321949e+00
   7.1034483e-01  -2.2156394e+00
   6.8275862e-01  -2.1990764e+00
   6.5517241e-01  -2.1824758e+00
   6.2758621e-01  -2.1658368e+00
   6.0000000e-01  -2.1491584e+00
   5.7241379e-01  -2.1324399e+00
   5.4482759e-01  -2.1156803e+00
   5.1724138e-01  -2.0988787e+00
   4.8965517e-01  -2.0820341e+00
   4.6206897e-01  -2.0651455e+00
   4.3448276e-01  -2.0482118e+00
   4.0689655e-01  -2.0312256e+00
   3.7931034e-01  -2.0141661e+00
   3.5172414e-01  -1.9970313e+00
   3.2413793e-01  -1.9798195e+00
   2.9655172e-01  -1.9625287e+00
   2.6896552e-01  -1.9451570e+00
   2.4137931e-01  -1.9277022e+00
   2.1379310e-01  -1.9101621e+00
   1.8620690e-01  -1.8925345e+00
   1.5862069e-01  -1.8748170e+00
   1.3103448e-01  -1.8570048e+00
   1.0344828e-01  -1.8390881e+00
   7.5862069e-02  -1.8210640e+00
   4.8275862e-02  -1.8029294e+00
   2.0689655e-02  -1.7846809e+00
  -6.8965517e-03  -1.7663153e+00
  -3.4482759e-02  -1.7478291e+00
  -6.2068966e-02  -1.7292183e+00
  -8.9655172e-02  -1.7104793e+00
  -1.1724138e-01  -1.6916078e+00
  -1.4482759e-01  -1.6726022e+00
  -1.7241379e-01  -1.6534660e+00
  -2.0000000e-01  -1.6341947e+00
  -2.2758621e-01  -1.6147837e+00
  -2.5517241e-01  -1.5952281e+00
  -2.8275862e-01  -1.5755226e+00
  -3.1034483e-01  -1.5556618e+00
  -3.3793103e-01  -1.5356399e+00
  -3.6551724e-01  -1.5154505e+00
  -3.9310345e-01  -1.4950873e+00
  -4.2068966e-01  -1.4745521e+00
  -4.4827586e-01  -1.4538651e+00
  -4.7586207e-01  -1.4330199e+00
  -5.0344828e-01  -1.4120097e+00
  -5.3103448e-01  -1.3908273e+00
  -5.5862069e-01  -1.3694649e+00
  -5.8620690e-01  -1.3479141e+00
  -6.1379310e-01  -1.3261660e+00
  -6.4137931e-01  -1.3042109e+00
  -6.6896552e-01  -1.2820386e+00
  -6.9655172e-01  -1.2596553e+00
  -7.2413793e-01  -1.2371033e+00
  -7.5172414e-01  -1.2143734e+00
  -7.7931034e-01  -1.1914558e+00
  -8.0689655e-01  -1.1683394e+00
  -8.3448276e-01  -1.1450126e+00
  -8.6206897e-01  -1.1214625e+00
  -8.8965517e-01  -1.0976749e+00
  -9.1724138e-01  -1.0736343e+00
  -9.4482759e-01  -1.0493235e+00
  -9.7241379e-01  -1.0247540e+00
  -1.0000000e+00  -1.0000000e+00
  -1.0275862e+00  -9.7524605e-01
  -1.0551724e+00  -9.5029835e-01
  -1.0827586e+00  -9.2514226e-01
  -1.1103448e+00  -8.9976144e-01
  -1.1379310e+00  -8.7413761e-01
  -1.1655172e+00  -8.4825024e-01
  -1.1931034e+00  -8.2207614e-01
  -1.2206897e+00  -7.9558900e-01
  -1.2482759e+00  -7.6875873e-01
  -1.2758621e+00  -7.4160167e-01
  -1.3034483e+00  -7.1424139e-01
  -1.3310345e+00  -6.8665539e-01
  -1.3583712e+00  -6.5906918e-01
  -1.3854357e+00  -6.3148298e-01
  -1.4122026e+00  -6.0389677e-01
  -1.4386438e+00  -5.7631056e-01
  -1.4647277e+00  -5.4872436e-01
  -1.4904189e+00  -5.2113815e-01
  -1.5156776e+00  -4.9355194e-01
  -1.5404591e+00  -4.6596574e-01
  -1.5649829e+00  -4.3837953e-01
  -1.5892305e+00  -4.1079332e-01
  -1.6131593e+00  -3.8320712e-01
  -1.6367181e+00  -3.5562091e-01
  -1.6598448e+00  -3.2803470e-01
  -1.6824638e+00  -3.0044849e-01
  -1.7044824e+00  -2.7286229e-01
  -1.7257867e+00  -2.4527608e-01
  -1.7462359e+00  -2.1768987e-01
  -1.7656557e+00  -1.9010367e-01
  -1.7838312e+00  -1.6251746e-01
  -1.8004985e+00  -1.3493125e-01
  -1.8154692e+00  -1.0734505e-01
  -1.8284798e+00  -7.9758840e-02
  -1.8390091e+00  -5.2172633e-02
  -1.8464527e+00  -2.4586426e-02
  -1.8501894e+00   2.9997812e-03
  -1.8497143e+00   3.0585988e-02
  -1.8448091e+00   5.8172195e-02
  -1.8356516e+00   8.5758402e-02
  -1.8227704e+00   1.1334461e-01
  -1.8068681e+00   1.4093082e-01
  -1.7886392e+00   1.6851702e-01
  -1.7685530e+00   1.9610323e-01
  -1.7466721e+00   2.2368944e-01
  -1.7233591e+00   2.5127564e-01
  -1.6989058e+00   2.7886185e-01
  -1.6735423e+00   3.0644806e-01
  -1.6474481e+00   3.3403426e-01
  -1.6207633e+00   3.6162047e-01
  -1.5935970e+00   3.8920668e-01
  -1.5660349e+00   4.1679288e-01
  -1.5384487e+00   4.4407840e-01
  -1.5108625e+00   4.7110096e-01
  -1.4832763e+00   4.9781369e-01
  -1.4556901e+00   5.2397326e-01
  -1.4281039e+00   5.4966601e-01
  -1.4005177e+00   5.7496014e-01
  -1.3729315e+00   5.9991046e-01
  -1.3453453e+00   6.2456162e-01
  -1.3177591e+00   6.4895053e-01
  -1.2901729e+00   6.7310798e-01
  -1.2625866e+00   6.9705990e-01
  -1.2350004e+00   7.2082836e-01
  -1.2074142e+00   7.4438211e-01
  -1.1798280e+00   7.6758088e-01
  -1.1522418e+00   7.9045832e-01
  -1.1246556e+00   8.1304357e-01
  -1.0970694e+00   8.3536208e-01
  -1.0694832e+00   8.5743619e-01
  -1.0418970e+00   8.7928564e-01
  -1.0143108e+00   9.0092793e-01
  -9.8672458e-01   9.2237868e-01
  -9.5913837e-01   9.4365186e-01
  -9.3155216e-01   9.6473023e-01
  -9.0396596e-01   9.8553026e-01
  -8.7637975e-01   1.0060704e+00
  -8.4879354e-01   1.0263674e+00
  -8.2120734e-01   1.0464363e+00
  -7.9362113e-01   1.0662910e+00
  -7.6603492e-01   1.0859440e+00
  -7.3844872e-01   1.1054068e+00
  -7.1086251e-01   1.1246899e+00
  -6.8327630e-01   1.1438031e+00
  -6.5569010e-01   1.1627377e+00
  -6.2810389e-01   1.1814456e+00
  -6.0051768e-01   1.1999380e+00
  -5.7293147e-01   1.2182254e+00
  -5.4534527e-01   1.2363176e+00
  -5.1775906e-01   1.2542236e+00
  -4.9017285e-01   1.2719519e+00
  -4.6258665e-01   1.2895102e+00
  -4.3500044e-01   1.3069058e+00
  -4.0741423e-01   1.3241458e+00
  -3.7982803e-01   1.3412273e+00
  -3.5224182e-01   1.3581268e+00
  -3.2465561e-01   1.3748517e+00
  -2.9706941e-01   1.3914086e+00
  -2.6948320e-01   1.4078039e+00
  -2.4189699e-01   1.4240435e+00
  -2.1431079e-01   1.4401331e+00
  -1.8672458e-01   1.4560781e+00
  -1.5913837e-01   1.4718834e+00
  -1.3155216e-01   1.4875539e+00
  -1.0396596e-01   1.5030914e+00
  -7.6379751e-02   1.5184913e+00
  -4.8793544e-02   1.5337581e+00
  -2.1207337e-02   1.5488961e+00
   6.3788700e-03   1.5639092e+00
   3.3965077e-02   1.5788013e+00
   6.1551284e-02   1.5935761e+00
   8.9137491e-02   1.6082369e+00
   1.1672370e-01   1.6227872e+00
   1.4430990e-01   1.6372300e+00
   1.7189611e-01   1.6515710e+00
   1.9948232e-01   1.6658209e+00
   2.2706853e-01   1.6799823e+00
   2.5465473e-01   1.6940576e+00
   2.8224094e-01   1.7080490e+00
   3.0982715e-01   1.7219588e+00
   3.3741335e-01   1.7357891e+00
   3.6499956e-01   1.7495419e+00
   3.9258577e-01   1.7632192e+00
   4.2017197e-01   1.7768228e+00
   4.4775818e-01   1.7903613e+00
   4.7534439e-01   1.8038588e+00
   5.0293059e-01   1.8173161e+00
   5.3051680e-01   1.8307342e+00
   5.5810301e-01   1.8441141e+00
   5.8568921e-01   1.8574566e+00
   6.1327542e-01   1.8707627e+00
   6.4086163e-01   1.8840330e+00
   6.6844784e-01   1.8972686e+00
   6.9603404e-01   1.9104700e+00
   7.2362025e-01   1.9236487e+00
   7.5120646e-01   1.9368397e+00
   7.7879266e-01   1.9500429e+00
   8.0637887e-01   1.9632580e+00
   8.3396508e-01   1.9764847e+00
   8.6155128e-01   1.9897228e+00
   8.8913749e-01   2.0029720e+00
   9.1672370e-01   2.0162321e+00
   9.4430990e-01   2.0295028e+00
   9.7189611e-01   2.0427840e+00
   9.9948232e-01   2.0560892e+00
   1.0270685e+00   2.0694633e+00
   1.0546547e+00   2.0829050e+00
   1.0822409e+00   2.0964128e+00
   1.1098271e+00   2.1099854e+00
   1.1374134e+00   2.1236215e+00
   1.1649996e+00   2.1373197e+00
   1.1925858e+00   2.1510787e+00
   1.2201720e+00   2.1648974e+00
   1.2477582e+00   2.1787745e+00
   1.2753444e+00   2.1927254e+00
   1.3029306e+00   2.2068035e+00
   1.3305168e+00   2.2210061e+00
   1.3581030e+00   2.2353307e+00
   1.3856892e+00   2.2497748e+00
   1.4132754e+00   2.2643360e+00
   1.4408616e+00   2.2790119e+00
   1.4684478e+00   2.2938001e+00
   1.4960340e+00   2.3086984e+00
   1.5236202e+00   2.3237045e+00
   1.5512065e+00   2.3388351e+00
   1.5787927e+00   2.3541506e+00
   1.6063789e+00   2.3696471e+00
   1.6339651e+00   2.3853209e+00
   1.6615513e+00   2.4011683e+00
   1.6891375e+00   2.4171857e+00
   1.7167237e+00   2.4333695e+00
   1.7443099e+00   2.4497162e+00
   1.7718961e+00   2.4662224e+00
   1.7994823e+00   2.4828847e+00
   1.8270685e+00   2.4997208e+00
   1.8546547e+00   2.5167966e+00
   1.8822409e+00   2.5341068e+00
   1.9098271e+00   2.5516465e+00
   1.9374134e+00   2.5694107e+00
   1.9649996e+00   2.5873945e+00
   1.9925858e+00   2.6055931e+00
   2.0201720e+00   2.6240019e+00
   2.0477582e+00   2.6426161e+00
   2.0753444e+00   2.6614313e+00


==> data/vertices0/vertice_2.dat <==
   7.5862069e-02  -3.9866079e+00
   4.8275862e-02  -3.9768785e+00
   2.0689655e-02  -3.9671516e+00
  -6.8965517e-03  -3.9574271e+00
  -3.4482759e-02  -3.9477052e+00
  -6.2068966e-02  -3.9379857e+00
  -8.9655172e-02  -3.9282687e+00
  -1.1724138e-01  -3.9185543e+00
  -1.4482759e-01  -3.9088436e+00
  -1.7241379e-01  -3.8991399e+00
  -2.0000000e-01  -3.8894433e+00
  -2.2758621e-01  -3.8797538e+00
  -2.5517241e-01  -3.8700716e+00
  -2.8275862e-01  -3.8603965e+00
  -3.1034483e-01  -3.8507288e+00
  -3.3793103e-01  -3.8410683e+00
  -3.6551724e-01  -3.8314153e+00
  -3.9310345e-01  -3.8217697e+00
  -4.2068966e-01  -3.8121350e+00
  -4.4827586e-01  -3.8025216e+00
  -4.7586207e-01  -3.7929296e+00
  -5.0344828e-01  -3.7833592e+00
  -5.3103448e-01  -3.7738106e+00
  -5.5862069e-01  -3.7642838e+00
  -5.8620690e-01  -3.7547790e+00
  -6.1379310e-01  -3.7452965e+00
  -6.4137931e-01  -3.7358362e+00
  -6.6896552e-01  -3.7263985e+00
  -6.9655172e-01  -3.7169892e+00
  -7.2413793e-01  -3.7076262e+00
  -7.5172414e-01  -3.6983099e+00
  -7.7931034e-01  -3.6890405e+00
  -8.0689655e-01  -3.6798183e+00
  -8.3448276e-01  -3.6706437e+00
  -8.6206897e-01  -3.6615170e+00
  -8.8965517e-01  -3.6524385e+00
  -9.1724138e-01  -3.6434085e+00
  -9.4482759e-01  -3.6344274e+00
  -9.7241379e-01  -3.6255039e+00
  -1.0000000e+00  -3.6166636e+00
  -1.0275862e+00  -3.6079071e+00
  -1.0551724e+00  -3.5992349e+00
  -1.0827586e+00  -3.5906476e+00
  -1.1103448e+00  -3.5821457e+00
  -1.1379310e+00  -3.5737298e+00
  -1.1655172e+00  -3.5654003e+00
  -1.1931034e+00  -3.5571579e+00
  -1.2206897e+00  -3.5490031e+00
  -1.2482759e+00  -3.5409475e+00
  -1.2758621e+00  -3.5330248e+00
  -1.3034483e+00  -3.5252360e+00
  -1.3310345e+00  -3.5175817e+00
  -1.3586207e+00  -3.5100628e+00
  -1.3862069e+00  -3.5026799e+00
  -1.4137931e+00  -3.4954340e+00
  -1.4413793e+00  -3.4883256e+00
  -1.4689655e+00  -3.4813556e+00
  -1.4965517e+00  -3.4745246e+00
  -1.5241379e+00  -3.4678472e+00
  -1.5517241e+00  -3.4613655e+00
  -1.5793103e+00  -3.4550805e+00
  -1.6068966e+00  -3.4489931e+00
  -1.6344828e+00  -3.4431042e+00
  -1.6620690e+00  -3.4374146e+00
  -1.6896552e+00  -3.4319252e+00
  -1.7172414e+00  -3.4266368e+00
  -1.7448276e+00  -3.4215500e+00
  -1.7724138e+00  -3.4166656e+00
  -1.8000000e+00  -3.4120010e+00
  -1.8275862e+00  -3.4076064e+00
  -1.8551724e+00  -3.4034828e+00
  -1.8827586e+00  -3.3996309e+00
  -1.9103448e+00  -3.3960513e+00
  -1.9379310e+00  -3.3927447e+00
  -1.9655172e+00  -3.3897116e+00
  -1.9931034e+00  -3.3869525e+00
  -2.0206897e+00  -3.3844679e+00
  -2.0482759e+00  -3.3822581e+00
  -2.0758621e+00  -3.3803427e+00
  -2.1034483e+00  -3.3787797e+00
  -2.1310345e+00  -3.3775693e+00
  -2.1586207e+00  -3.3767115e+00
  -2.1862069e+00  -3.3762063e+00
  -2.2137931e+00  -3.3760535e+00
  -2.2413793e+00  -3.3762529e+00
  -2.2689655e+00  -3.3768041e+00
  -2.2965517e+00  -3.3777065e+00
  -2.3241379e+00  -3.3789595e+00
  -2.3517241e+00  -3.3805844e+00
  -2.3793103e+00  -3.3826455e+00
  -2.4068966e+00  -3.3851417e+00
  -2.4344828e+00  -3.3880716e+00
  -2.4620690e+00  -3.3914336e+00
  -2.4896552e+00  -3.3952262e+00
  -2.5172414e+00  -3.3994473e+00
  -2.5448276e+00  -3.4040952e+00
  -2.5724138e+00  -3.4091675e+00
  -2.6000000e+00  -3.4146621e+00
  -2.6275862e+00  -3.4206006e+00
  -2.6551724e+00  -3.4270523e+00
  -2.6827586e+00  -3.4340138e+00
  -2.7103448e+00  -3.4414815e+00
  -2.7379310e+00  -3.4494518e+00
  -2.7655172e+00  -3.4579207e+00
  -2.7931034e+00  -3.4668840e+00
  -2.8206897e+00  -3.4763376e+00
  -2.8482759e+00  -3.4862769e+00
  -2.8758621e+00  -3.4966974e+00
  -2.9034483e+00  -3.5076202e+00
  -2.9310345e+00  -3.5191178e+00
  -2.9586207e+00  -3.5311840e+00
  -2.9862069e+00  -3.5438124e+00
  -3.0137931e+00  -3.5569966e+00
  -3.0413793e+00  -3.5707299e+00
  -3.0689655e+00  -3.5850056e+00
  -3.0965517e+00  -3.5998167e+00
  -3.1241379e+00  -3.6151561e+00
  -3.1517241e+00  -3.6310169e+00
  -3.1793103e+00  -3.6474189e+00
  -3.2068966e+00  -3.6644359e+00
  -3.2344828e+00  -3.6820587e+00
  -3.2620690e+00  -3.7002782e+00
  -3.2896552e+00  -3.7190851e+00
  -3.3172414e+00  -3.7384702e+00
  -3.3448276e+00  -3.7584241e+00
  -3.3724138e+00  -3.7789371e+00
  -3.4000000e+00  -3.8000000e+00
  -3.4275862e+00  -3.8210629e+00
  -3.4551724e+00  -3.8426695e+00
  -3.4827586e+00  -3.8648385e+00
  -3.5103448e+00  -3.8876444e+00
  -3.5379310e+00  -3.9110755e+00
  -3.5655172e+00  -3.9351202e+00
  -3.5931034e+00  -3.9597670e+00


==> data/vertices0/vertice_20.dat <==
   2.7863145e+00  -3.3286511e+00
   2.7618929e+00  -3.3010649e+00
   2.7372694e+00  -3.2734787e+00
   2.7124336e+00  -3.2458925e+00
   2.6873743e+00  -3.2183063e+00
   2.6620793e+00  -3.1907201e+00
   2.6365357e+00  -3.1631339e+00
   2.6107627e+00  -3.1355477e+00
   2.5848034e+00  -3.1079615e+00
   2.5586485e+00  -3.0803753e+00
   2.5322882e+00  -3.0527891e+00
   2.5057118e+00  -3.0252029e+00
   2.4789077e+00  -2.9976167e+00
   2.4518636e+00  -2.9700305e+00
   2.4245659e+00  -2.9424442e+00
   2.3970000e+00  -2.9148580e+00
   2.3694138e+00  -2.8875306e+00
   2.3418276e+00  -2.8604787e+00
   2.3142414e+00  -2.8336162e+00
   2.2866552e+00  -2.8069485e+00
   2.2590689e+00  -2.7804810e+00
   2.2314827e+00  -2.7542193e+00
   2.2038965e+00  -2.7281691e+00
   2.1763103e+00  -2.7023365e+00
   2.1487241e+00  -2.6767275e+00
   2.1211379e+00  -2.6513483e+00
   2.0935517e+00  -2.6262056e+00
   2.0659655e+00  -2.6012948e+00
   2.0383793e+00  -2.5765316e+00
   2.0107931e+00  -2.5519202e+00
   1.9832069e+00  -2.5274649e+00
   1.9556207e+00  -2.5031700e+00
   1.9280345e+00  -2.4790402e+00
   1.9004483e+00  -2.4550802e+00
   1.8728621e+00  -2.4312948e+00
   1.8452758e+00  -2.4076890e+00
   1.8176896e+00  -2.3842680e+00
   1.7901034e+00  -2.3610267e+00
   1.7625172e+00  -2.3378832e+00
   1.7349310e+00  -2.3148406e+00
   1.7073448e+00  -2.2919016e+00
   1.6797586e+00  -2.2690694e+00
   1.6521724e+00  -2.2463471e+00
   1.6245862e+00  -2.2237380e+00
   1.5970000e+00  -2.2012454e+00
   1.5694138e+00  -2.1788728e+00
   1.5418276e+00  -2.1566239e+00
   1.5142414e+00  -2.1344924e+00
   1.4866552e+00  -2.1124007e+00
   1.4590689e+00  -2.0903499e+00
   1.4314827e+00  -2.0683414e+00
   1.4038965e+00  -2.0463763e+00
   1.3763103e+00  -2.0244562e+00
   1.3487241e+00  -2.0025823e+00
   1.3211379e+00  -1.9807563e+00
   1.2935517e+00  -1.9589796e+00
   1.2659655e+00  -1.9372538e+00
   1.2383793e+00  -1.9155717e+00
   1.2107931e+00  -1.8938604e+00
   1.1832069e+00  -1.8721189e+00
   1.1556207e+00  -1.8503462e+00
   1.1280345e+00  -1.8285411e+00
   1.1004483e+00  -1.8067027e+00
   1.0728621e+00  -1.7848295e+00
   1.0452758e+00  -1.7629206e+00
   1.0176896e+00  -1.7409744e+00
   9.9010343e-01  -1.7189896e+00
   9.6251723e-01  -1.6969569e+00
   9.3493102e-01  -1.6748090e+00
   9.0734481e-01  -1.6525414e+00
   8.7975861e-01  -1.6301493e+00
   8.5217240e-01  -1.6076277e+00
   8.2458619e-01  -1.5849711e+00
   7.9699998e-01  -1.5621739e+00
   7.6941378e-01  -1.5392299e+00
   7.4182757e-01  -1.5161327e+00
   7.1424136e-01  -1.4928754e+00
   6.8665516e-01  -1.4694439e+00
   6.5906895e-01  -1.4457757e+00
   6.3148274e-01  -1.4218592e+00
   6.0389654e-01  -1.3976820e+00
   5.7631033e-01  -1.3732304e+00
   5.4872412e-01  -1.3484899e+00
   5.2113792e-01  -1.3234445e+00
   4.9355171e-01  -1.2980768e+00
   4.6596550e-01  -1.2723678e+00
   4.3837929e-01  -1.2462968e+00
   4.1079309e-01  -1.2198359e+00
   3.8320688e-01  -1.1929198e+00
   3.5562067e-01  -1.1655172e+00
   3.2836194e-01  -1.1379310e+00
   3.0162253e-01  -1.1103448e+00
   2.7540950e-01  -1.0827586e+00
   2.4972997e-01  -1.0551724e+00
   2.2459107e-01  -1.0275862e+00
   2.0000000e-01  -1.0000000e+00
   1.7540893e-01  -9.7241379e-01
   1.5137139e-01  -9.4482759e-01
   1.2789466e-01  -9.1724138e-01
   1.0499079e-01  -8.8965517e-01
   8.2672878e-02  -8.6206897e-01
   6.0947563e-02  -8.3448276e-01
   3.9821491e-02  -8.0689655e-01
   1.9301311e-02  -7.7931034e-01
  -6.0632675e-04  -7.5172414e-01
  -1.9894777e-02  -7.2413793e-01
  -3.8557399e-02  -6.9655172e-01
  -5.6587567e-02  -6.6896552e-01
  -7.3978668e-02  -6.4137931e-01
  -9.0724110e-02  -6.1379310e-01
  -1.0681732e-01  -5.8620690e-01
  -1.2225177e-01  -5.5862069e-01
  -1.3702095e-01  -5.3103448e-01
  -1.5111840e-01  -5.0344828e-01
  -1.6454159e-01  -4.7586207e-01
  -1.7728385e-01  -4.4827586e-01
  -1.8933831e-01  -4.2068966e-01
  -2.0069816e-01  -3.9310345e-01
  -2.1135666e-01  -3.6551724e-01
  -2.2130718e-01  -3.3793103e-01
  -2.3054317e-01  -3.1034483e-01
  -2.3905819e-01  -2.8275862e-01
  -2.4684592e-01  -2.5517241e-01
  -2.5390014e-01  -2.2758621e-01
  -2.6021476e-01  -2.0000000e-01
  -2.6578384e-01  -1.7241379e-01
  -2.7060157e-01  -1.4482759e-01
  -2.7466227e-01  -1.1724138e-01
  -2.7796046e-01  -8.9655172e-02
  -2.8049078e-01  -6.2068966e-02
  -2.8224807e-01  -3.4482759e-02
  -2.8322733e-01  -6.8965517e-03
  -2.8342376e-01   2.0689655e-02
  -2.8283276e-01   4.8275862e-02
  -2.8144991e-01   7.5862069e-02
  -2.7927100e-01   1.0344828e-01
  -2.7629205e-01   1.3103448e-01
  -2.7250928e-01   1.5862069e-01
  -2.6791916e-01   1.8620690e-01
  -2.6251838e-01   2.1379310e-01
  -2.5630385e-01   2.4137931e-01
  -2.4927276e-01   2.6896552e-01
  -2.4142251e-01   2.9655172e-01
  -2.3275079e-01   3.2413793e-01
  -2.2325551e-01   3.5172414e-01
  -2.1293487e-01   3.7931034e-01
  -2.0178733e-01   4.0689655e-01
  -1.8981159e-01   4.3448276e-01
  -1.7700667e-01   4.6206897e-01
  -1.6337181e-01   4.8965517e-01
  -1.4890657e-01   5.1724138e-01
  -1.3361074e-01   5.4482759e-01
  -1.1748273e-01   5.7241379e-01
  -1.0051781e-01   6.0000000e-01
  -8.2715606e-02   6.2758621e-01
  -6.4075973e-02   6.5517241e-01
  -4.4598999e-02   6.8275862e-01
  -2.4285001e-02   7.1034483e-01
  -3.1345272e-03   7.3793103e-01
   1.8851641e-02   7.6551724e-01
   4.1672494e-02   7.9310345e-01
   6.5326792e-02   8.2068966e-01
   8.9813066e-02   8.4827586e-01
   1.1512962e-01   8.7586207e-01
   1.4127453e-01   9.0344828e-01
   1.6824344e-01   9.3103448e-01
   1.9582964e-01   9.5843398e-01
   2.2341585e-01   9.8507036e-01
   2.5100206e-01   1.0110083e+00
   2.7858826e-01   1.0363038e+00
   3.0617447e-01   1.0610062e+00
   3.3376068e-01   1.0851587e+00
   3.6134688e-01   1.1087997e+00
   3.8893309e-01   1.1319634e+00
   4.1651930e-01   1.1546805e+00
   4.4410551e-01   1.1769831e+00
   4.7169171e-01   1.1989358e+00
   4.9927792e-01   1.2205586e+00
   5.2686413e-01   1.2418699e+00
   5.5445033e-01   1.2628866e+00
   5.8203654e-01   1.2836241e+00
   6.0962275e-01   1.3040965e+00
   6.3720895e-01   1.3243170e+00
   6.6479516e-01   1.3442977e+00
   6.9238137e-01   1.3640498e+00
   7.1996757e-01   1.3835900e+00
   7.4755378e-01   1.4029843e+00
   7.7513999e-01   1.4222391e+00
   8.0272620e-01   1.4413604e+00
   8.3031240e-01   1.4603537e+00
   8.5789861e-01   1.4792242e+00
   8.8548482e-01   1.4979770e+00
   9.1307102e-01   1.5166166e+00
   9.4065723e-01   1.5351474e+00
   9.6824344e-01   1.5535737e+00
   9.9582964e-01   1.5719069e+00
   1.0234159e+00   1.5902204e+00
   1.0510021e+00   1.6085147e+00
   1.0785883e+00   1.6267907e+00
   1.1061745e+00   1.6450488e+00
   1.1337607e+00   1.6632899e+00
   1.1613469e+00   1.6815143e+00
   1.1889331e+00   1.6997228e+00
   1.2165193e+00   1.7179159e+00
   1.2441055e+00   1.7360940e+00
   1.2716917e+00   1.7542665e+00
   1.2992779e+00   1.7725141e+00
   1.3268641e+00   1.7908341e+00
   1.3544503e+00   1.8092244e+00
   1.3820365e+00   1.8276827e+00
   1.4096227e+00   1.8462067e+00
   1.4372090e+00   1.8647945e+00
   1.4647952e+00   1.8834439e+00
   1.4923814e+00   1.9021532e+00
   1.5199676e+00   1.9209205e+00
   1.5475538e+00   1.9397537e+00
   1.5751400e+00   1.9587398e+00
   1.6027262e+00   1.9778739e+00
   1.6303124e+00   1.9971517e+00
   1.6578986e+00   2.0165688e+00
   1.6854848e+00   2.0361210e+00
   1.7130710e+00   2.0558042e+00
   1.7406572e+00   2.0756145e+00
   1.7682434e+00   2.0955480e+00
   1.7958296e+00   2.1156012e+00
   1.8234159e+00   2.1357810e+00
   1.8510021e+00   2.1561790e+00
   1.8785883e+00   2.1767887e+00


==> data/vertices0/vertice_21.dat <==
   3.9901661e+00  -1.9655172e+00
   3.9834142e+00  -1.9379310e+00
   3.9767304e+00  -1.9103448e+00
   3.9701153e+00  -1.8827586e+00
   3.9635699e+00  -1.8551724e+00
   3.9570950e+00  -1.8275862e+00
   3.9506915e+00  -1.8000000e+00
   3.9443602e+00  -1.7724138e+00
   3.9381020e+00  -1.7448276e+00
   3.9319177e+00  -1.7172414e+00
   3.9258083e+00  -1.6896552e+00
   3.9197746e+00  -1.6620690e+00
   3.9138176e+00  -1.6344828e+00
   3.9079380e+00  -1.6068966e+00
   3.9021368e+00  -1.5793103e+00
   3.8964149e+00  -1.5517241e+00
   3.8907732e+00  -1.5241379e+00
   3.8852125e+00  -1.4965517e+00
   3.8797338e+00  -1.4689655e+00
   3.8743380e+00  -1.4413793e+00
   3.8690259e+00  -1.4137931e+00
   3.8637984e+00  -1.3862069e+00
   3.8586566e+00  -1.3586207e+00
   3.8536011e+00  -1.3310345e+00
   3.8486330e+00  -1.3034483e+00
   3.8437531e+00  -1.2758621e+00
   3.8389624e+00  -1.2482759e+00
   3.8342616e+00  -1.2206897e+00
   3.8296517e+00  -1.1931034e+00
   3.8251336e+00  -1.1655172e+00
   3.8207081e+00  -1.1379310e+00
   3.8163761e+00  -1.1103448e+00
   3.8121384e+00  -1.0827586e+00
   3.8079959e+00  -1.0551724e+00
   3.8039495e+00  -1.0275862e+00
   3.8000000e+00  -1.0000000e+00
   3.7960505e+00  -9.7241379e-01
   3.7921984e+00  -9.4482759e-01
   3.7884446e+00  -9.1724138e-01
   3.7847900e+00  -8.8965517e-01
   3.7812352e+00  -8.6206897e-01
   3.7777811e+00  -8.3448276e-01
   3.7744286e+00  -8.0689655e-01
   3.7711783e+00  -7.7931034e-01
   3.7680310e+00  -7.5172414e-01
   3.7649875e+00  -7.2413793e-01
   3.7620484e+00  -6.9655172e-01
   3.7592146e+00  -6.6896552e-01
   3.7564867e+00  -6.4137931e-01
   3.7538653e+00  -6.1379310e-01
   3.7513512e+00  -5.8620690e-01
   3.7489450e+00  -5.5862069e-01
   3.7466474e+00  -5.3103448e-01
   3.7444588e+00  -5.0344828e-01
   3.7423800e+00  -4.7586207e-01
   3.7404115e+00  -4.4827586e-01
   3.7385538e+00  -4.2068966e-01
   3.7368075e+00  -3.9310345e-01
   3.7351730e+00  -3.6551724e-01
   3.7336509e+00  -3.3793103e-01
   3.7322416e+00  -3.1034483e-01
   3.7309456e+00  -2.8275862e-01
   3.7297632e+00  -2.5517241e-01
   3.7286948e+00  -2.2758621e-01
   3.7277408e+00  -2.0000000e-01
   3.7269016e+00  -1.7241379e-01
   3.7261774e+00  -1.4482759e-01
   3.7255684e+00  -1.1724138e-01
   3.7250751e+00  -8.9655172e-02
   3.7246976e+00  -6.2068966e-02
   3.7244360e+00  -3.4482759e-02
   3.7242906e+00  -6.8965517e-03
   3.7242615e+00   2.0689655e-02
   3.7243488e+00   4.8275862e-02
   3.7245527e+00   7.5862069e-02
   3.7248730e+00   1.0344828e-01
   3.7253100e+00   1.3103448e-01
   3.7258636e+00   1.5862069e-01
   3.7265338e+00   1.8620690e-01
   3.7273204e+00   2.1379310e-01
   3.7282235e+00   2.4137931e-01
   3.7292429e+00   2.6896552e-01
   3.7303785e+00   2.9655172e-01
   3.7316300e+00   3.2413793e-01
   3.7329974e+00   3.5172414e-01
   3.7344803e+00   3.7931034e-01
   3.7360786e+00   4.0689655e-01
   3.7377919e+00   4.3448276e-01
   3.7396200e+00   4.6206897e-01
   3.7415625e+00   4.8965517e-01
   3.7436190e+00   5.1724138e-01
   3.7457891e+00   5.4482759e-01
   3.7480726e+00   5.7241379e-01
   3.7504688e+00   6.0000000e-01
   3.7529774e+00   6.2758621e-01
   3.7555979e+00   6.5517241e-01
   3.7583297e+00   6.8275862e-01
   3.7611724e+00   7.1034483e-01
   3.7641253e+00   7.3793103e-01
   3.7671880e+00   7.6551724e-01
   3.7703598e+00   7.9310345e-01
   3.7736401e+00   8.2068966e-01
   3.7770283e+00   8.4827586e-01
   3.7805237e+00   8.7586207e-01
   3.7841256e+00   9.0344828e-01
   3.7878334e+00   9.3103448e-01
   3.7916464e+00   9.5862069e-01
   3.7955638e+00   9.8620690e-01
   3.7995849e+00   1.0137931e+00
   3.8037089e+00   1.0413793e+00
   3.8079351e+00   1.0689655e+00
   3.8122627e+00   1.0965517e+00
   3.8166909e+00   1.1241379e+00
   3.8212189e+00   1.1517241e+00
   3.8258459e+00   1.1793103e+00
   3.8305710e+00   1.2068966e+00
   3.8353934e+00   1.2344828e+00
   3.8403124e+00   1.2620690e+00
   3.8453269e+00   1.2896552e+00
   3.8504362e+00   1.3172414e+00
   3.8556393e+00   1.3448276e+00
   3.8609355e+00   1.3724138e+00
   3.8663237e+00   1.4000000e+00
   3.8718032e+00   1.4275862e+00
   3.8773731e+00   1.4551724e+00
   3.8830323e+00   1.4827586e+00
   3.8887801e+00   1.5103448e+00
   3.8946155e+00   1.5379310e+00
   3.9005377e+00   1.5655172e+00
   3.9065456e+00   1.5931034e+00
   3.9126385e+00   1.6206897e+00
   3.9188153e+00   1.6482759e+00
   3.9250752e+00   1.6758621e+00
   3.9314173e+00   1.7034483e+00
   3.9378406e+00   1.7310345e+00
   3.9443443e+00   1.7586207e+00
   3.9509274e+00   1.7862069e+00
   3.9575890e+00   1.8137931e+00
   3.9643283e+00   1.8413793e+00
   3.9711442e+00   1.8689655e+00
   3.9780360e+00   1.8965517e+00
   3.9850027e+00   1.9241379e+00
   3.9920434e+00   1.9517241e+00


==> data/vertices0/vertice_22.dat <==
  -3.2413793e-01  -1.6779978e+00
  -3.5172414e-01  -1.6592909e+00
  -3.7931034e-01  -1.6404587e+00
  -4.0689655e-01  -1.6214972e+00
  -4.3448276e-01  -1.6024265e+00
  -4.6206897e-01  -1.5832510e+00
  -4.8965517e-01  -1.5639672e+00
  -5.1724138e-01  -1.5445710e+00
  -5.4482759e-01  -1.5250584e+00
  -5.7241379e-01  -1.5054250e+00
  -6.0000000e-01  -1.4856661e+00
  -6.2758621e-01  -1.4657769e+00
  -6.5517241e-01  -1.4457520e+00
  -6.8275862e-01  -1.4255861e+00
  -7.1034483e-01  -1.4053202e+00
  -7.3793103e-01  -1.3849658e+00
  -7.6551724e-01  -1.3645192e+00
  -7.9310345e-01  -1.3439763e+00
  -8.2068966e-01  -1.3233327e+00
  -8.4827586e-01  -1.3025838e+00
  -8.7586207e-01  -1.2817246e+00
  -9.0344828e-01  -1.2607498e+00
  -9.3103448e-01  -1.2396537e+00
  -9.5862069e-01  -1.2184302e+00
  -9.8620690e-01  -1.1971500e+00
  -1.0137931e+00  -1.1758364e+00
  -1.0413793e+00  -1.1544877e+00
  -1.0689655e+00  -1.1331019e+00
  -1.0965517e+00  -1.1116769e+00
  -1.1241379e+00  -1.0902104e+00
  -1.1517241e+00  -1.0687001e+00
  -1.1793103e+00  -1.0471433e+00
  -1.2068966e+00  -1.0255371e+00
  -1.2344828e+00  -1.0038784e+00
  -1.2620690e+00  -9.8228557e-01
  -1.2896552e+00  -9.6080442e-01
  -1.3172414e+00  -9.3944242e-01
  -1.3448276e+00  -9.1820769e-01
  -1.3724138e+00  -8.9710901e-01
  -1.4000000e+00  -8.7615599e-01
  -1.4275862e+00  -8.5535903e-01
  -1.4551724e+00  -8.3472952e-01
  -1.4827586e+00  -8.1427983e-01
  -1.5103448e+00  -7.9402351e-01
  -1.5379310e+00  -7.7416469e-01
  -1.5655172e+00  -7.5479849e-01
  -1.5931034e+00  -7.3596245e-01
  -1.6206897e+00  -7.1769675e-01
  -1.6482759e+00  -7.0004423e-01
  -1.6758621e+00  -6.8305037e-01
  -1.7034483e+00  -6.6676311e-01
  -1.7310345e+00  -6.5123272e-01
  -1.7586207e+00  -6.3651139e-01
  -1.7862069e+00  -6.2265284e-01
  -1.8137931e+00  -6.0999410e-01
  -1.8413793e+00  -5.9870006e-01
  -1.8689655e+00  -5.8884052e-01
  -1.8965517e+00  -5.8047884e-01
  -1.9241379e+00  -5.7366980e-01
  -1.9517241e+00  -5.6845761e-01
  -1.9793103e+00  -5.6487421e-01
  -2.0068966e+00  -5.6293798e-01
  -2.0344828e+00  -5.6265302e-01
  -2.0620690e+00  -5.6400898e-01
  -2.0896552e+00  -5.6732268e-01
  -2.1172414e+00  -5.7265691e-01
  -2.1448276e+00  -5.7994049e-01
  -2.1724138e+00  -5.8908730e-01
  -2.2000000e+00  -6.0000000e-01
  -2.2275862e+00  -6.1091270e-01
  -2.2551724e+00  -6.2352821e-01
  -2.2827586e+00  -6.3774028e-01
  -2.3103448e+00  -6.5343927e-01
  -2.3379310e+00  -6.7051512e-01
  -2.3655172e+00  -6.8885979e-01
  -2.3931034e+00  -7.0869074e-01
  -2.4206897e+00  -7.2998472e-01
  -2.4482759e+00  -7.5261109e-01
  -2.4758621e+00  -7.7644717e-01
  -2.5034483e+00  -8.0137914e-01
  -2.5310345e+00  -8.2730242e-01
  -2.5586207e+00  -8.5412173e-01
  -2.5861642e+00  -8.8170794e-01
  -2.6129981e+00  -9.0929414e-01
  -2.6392358e+00  -9.3688035e-01
  -2.6647616e+00  -9.6446656e-01
  -2.6896125e+00  -9.9205276e-01
  -2.7138928e+00  -1.0196390e+00
  -2.7376841e+00  -1.0472252e+00
  -2.7610521e+00  -1.0748114e+00
  -2.7840503e+00  -1.1023976e+00
  -2.8067227e+00  -1.1299838e+00
  -2.8291062e+00  -1.1575700e+00
  -2.8512318e+00  -1.1851562e+00
  -2.8731260e+00  -1.2127424e+00
  -2.8948117e+00  -1.2403286e+00
  -2.9163084e+00  -1.2679148e+00
  -2.9375109e+00  -1.2955010e+00
  -2.9584392e+00  -1.3230872e+00
  -2.9791206e+00  -1.3506735e+00
  -2.9995784e+00  -1.3782597e+00
  -3.0198332e+00  -1.4058459e+00
  -3.0399025e+00  -1.4334321e+00
  -3.0598020e+00  -1.4610183e+00
  -3.0795457e+00  -1.4886045e+00


==> data/vertices0/vertice_23.dat <==
   3.9837788e+00  -3.8827586e+00
   3.9705691e+00  -3.8551724e+00
   3.9573499e+00  -3.8275862e+00
   3.9441213e+00  -3.8000000e+00
   3.9308828e+00  -3.7724138e+00
   3.9176343e+00  -3.7448276e+00
   3.9043755e+00  -3.7172414e+00
   3.8911062e+00  -3.6896552e+00
   3.8778261e+00  -3.6620690e+00
   3.8645350e+00  -3.6344828e+00
   3.8512325e+00  -3.6068966e+00
   3.8379183e+00  -3.5793103e+00
   3.8245923e+00  -3.5517241e+00
   3.8112540e+00  -3.5241379e+00
   3.7979031e+00  -3.4965517e+00
   3.7845393e+00  -3.4689655e+00
   3.7711623e+00  -3.4413793e+00
   3.7577717e+00  -3.4137931e+00
   3.7443671e+00  -3.3862069e+00
   3.7309481e+00  -3.3586207e+00
   3.7175225e+00  -3.3310345e+00
   3.7040983e+00  -3.3034483e+00
   3.6906757e+00  -3.2758621e+00
   3.6772547e+00  -3.2482759e+00
   3.6638353e+00  -3.2206897e+00
   3.6504175e+00  -3.1931034e+00
   3.6370015e+00  -3.1655172e+00
   3.6235872e+00  -3.1379310e+00
   3.6101747e+00  -3.1103448e+00
   3.5967641e+00  -3.0827586e+00
   3.5833553e+00  -3.0551724e+00
   3.5699485e+00  -3.0275862e+00
   3.5565437e+00  -3.0000000e+00
   3.5431409e+00  -2.9724138e+00
   3.5297402e+00  -2.9448276e+00
   3.5163417e+00  -2.9172414e+00
   3.5029454e+00  -2.8896552e+00
   3.4895515e+00  -2.8620690e+00
   3.4761598e+00  -2.8344828e+00
   3.4627706e+00  -2.8068966e+00
   3.4493838e+00  -2.7793103e+00
   3.4360163e+00  -2.7517241e+00
   3.4226700e+00  -2.7241379e+00
   3.4093454e+00  -2.6965517e+00
   3.3960431e+00  -2.6689655e+00
   3.3827638e+00  -2.6413793e+00
   3.3695079e+00  -2.6137931e+00
   3.3562761e+00  -2.5862069e+00
   3.3430690e+00  -2.5586207e+00
   3.3298873e+00  -2.5310345e+00
   3.3167317e+00  -2.5034483e+00
   3.3036029e+00  -2.4758621e+00
   3.2905016e+00  -2.4482759e+00
   3.2774285e+00  -2.4206897e+00
   3.2643845e+00  -2.3931034e+00
   3.2513703e+00  -2.3655172e+00
   3.2383868e+00  -2.3379310e+00
   3.2254348e+00  -2.3103448e+00
   3.2125153e+00  -2.2827586e+00
   3.1996291e+00  -2.2551724e+00
   3.1867773e+00  -2.2275862e+00
   3.1739608e+00  -2.2000000e+00
   3.1611968e+00  -2.1724138e+00
   3.1484889e+00  -2.1448276e+00
   3.1358385e+00  -2.1172414e+00
   3.1232470e+00  -2.0896552e+00
   3.1107160e+00  -2.0620690e+00
   3.0982470e+00  -2.0344828e+00
   3.0858415e+00  -2.0068966e+00
   3.0735011e+00  -1.9793103e+00
   3.0612275e+00  -1.9517241e+00
   3.0490225e+00  -1.9241379e+00
   3.0368878e+00  -1.8965517e+00
   3.0248252e+00  -1.8689655e+00
   3.0128366e+00  -1.8413793e+00
   3.0009239e+00  -1.8137931e+00
   2.9890892e+00  -1.7862069e+00
   2.9773343e+00  -1.7586207e+00
   2.9656614e+00  -1.7310345e+00
   2.9540728e+00  -1.7034483e+00
   2.9425705e+00  -1.6758621e+00
   2.9311569e+00  -1.6482759e+00
   2.9198343e+00  -1.6206897e+00
   2.9086051e+00  -1.5931034e+00
   2.8974718e+00  -1.5655172e+00
   2.8864509e+00  -1.5379310e+00
   2.8755462e+00  -1.5103448e+00
   2.8647603e+00  -1.4827586e+00
   2.8540958e+00  -1.4551724e+00
   2.8435553e+00  -1.4275862e+00
   2.8331416e+00  -1.4000000e+00
   2.8228574e+00  -1.3724138e+00
   2.8127056e+00  -1.3448276e+00
   2.8026889e+00  -1.3172414e+00
   2.7928104e+00  -1.2896552e+00
   2.7830730e+00  -1.2620690e+00
   2.7734795e+00  -1.2344828e+00
   2.7640332e+00  -1.2068966e+00
   2.7547370e+00  -1.1793103e+00
   2.7455942e+00  -1.1517241e+00
   2.7366077e+00  -1.1241379e+00
   2.7277809e+00  -1.0965517e+00
   2.7191169e+00  -1.0689655e+00
   2.7106190e+00  -1.0413793e+00
   2.7022905e+00  -1.0137931e+00
   2.6941347e+00  -9.8620690e-01
   2.6861549e+00  -9.5862069e-01
   2.6783544e+00  -9.3103448e-01
   2.6707367e+00  -9.0344828e-01
   2.6633050e+00  -8.7586207e-01
   2.6560628e+00  -8.4827586e-01
   2.6490134e+00  -8.2068966e-01
   2.6421602e+00  -7.9310345e-01
   2.6355065e+00  -7.6551724e-01
   2.6290558e+00  -7.3793103e-01
   2.6228112e+00  -7.1034483e-01
   2.6167795e+00  -6.8275862e-01
   2.6109652e+00  -6.5517241e-01
   2.6053712e+00  -6.2758621e-01
   2.6000000e+00  -6.0000000e-01
   2.5946288e+00  -5.7241379e-01
   2.5894825e+00  -5.4482759e-01
   2.5845637e+00  -5.1724138e-01
   2.5798750e+00  -4.8965517e-01
   2.5754189e+00  -4.6206897e-01
   2.5711979e+00  -4.3448276e-01
   2.5672144e+00  -4.0689655e-01
   2.5634707e+00  -3.7931034e-01
   2.5599691e+00  -3.5172414e-01
   2.5567117e+00  -3.2413793e-01
   2.5537005e+00  -2.9655172e-01
   2.5509376e+00  -2.6896552e-01
   2.5484248e+00  -2.4137931e-01
   2.5461639e+00  -2.1379310e-01
   2.5441564e+00  -1.8620690e-01
   2.5424040e+00  -1.5862069e-01
   2.5409081e+00  -1.3103448e-01
   2.5396699e+00  -1.0344828e-01
   2.5386906e+00  -7.5862069e-02
   2.5379714e+00  -4.8275862e-02
   2.5375130e+00  -2.0689655e-02
   2.5373163e+00   6.8965517e-03
   2.5373819e+00   3.4482759e-02
   2.5377104e+00   6.2068966e-02
   2.5383021e+00   8.9655172e-02
   2.5391572e+00   1.1724138e-01
   2.5402759e+00   1.4482759e-01
   2.5416581e+00   1.7241379e-01
   2.5433035e+00   2.0000000e-01
   2.5452120e+00   2.2758621e-01
   2.5473829e+00   2.5517241e-01
   2.5498158e+00   2.8275862e-01
   2.5525098e+00   3.1034483e-01
   2.5554641e+00   3.3793103e-01
   2.5586776e+00   3.6551724e-01
   2.5621493e+00   3.9310345e-01
   2.5658779e+00   4.2068966e-01
   2.5698619e+00   4.4827586e-01
   2.5740998e+00   4.7586207e-01
   2.5785901e+00   5.0344828e-01
   2.5833310e+00   5.3103448e-01
   2.5883206e+00   5.5862069e-01
   2.5935569e+00   5.8620690e-01
   2.5990379e+00   6.1379310e-01
   2.6047615e+00   6.4137931e-01
   2.6107253e+00   6.6896552e-01
   2.6169271e+00   6.9655172e-01
   2.6233644e+00   7.2413793e-01
   2.6300322e+00   7.5172414e-01
   2.6369238e+00   7.7931034e-01
   2.6440359e+00   8.0689655e-01
   2.6513654e+00   8.3448276e-01
   2.6589089e+00   8.6206897e-01
   2.6666630e+00   8.8965517e-01
   2.6746245e+00   9.1724138e-01
   2.6827898e+00   9.4482759e-01
   2.6911555e+00   9.7241379e-01
   2.6997183e+00   1.0000000e+00
   2.7084746e+00   1.0275862e+00
   2.7174210e+00   1.0551724e+00
   2.7265540e+00   1.0827586e+00
   2.7358702e+00   1.1103448e+00
   2.7453661e+00   1.1379310e+00
   2.7550383e+00   1.1655172e+00
   2.7648834e+00   1.1931034e+00
   2.7748979e+00   1.2206897e+00
   2.7850786e+00   1.2482759e+00
   2.7954220e+00   1.2758621e+00
   2.8059249e+00   1.3034483e+00
   2.8165840e+00   1.3310345e+00
   2.8273960e+00   1.3586207e+00
   2.8383578e+00   1.3862069e+00
   2.8494662e+00   1.4137931e+00
   2.8607181e+00   1.4413793e+00
   2.8721104e+00   1.4689655e+00
   2.8836401e+00   1.4965517e+00
   2.8953042e+00   1.5241379e+00
   2.9070998e+00   1.5517241e+00
   2.9190073e+00   1.5793103e+00
   2.9310216e+00   1.6068966e+00
   2.9431401e+00   1.6344828e+00
   2.9553598e+00   1.6620690e+00
   2.9676782e+00   1.6896552e+00
   2.9800925e+00   1.7172414e+00
   2.9926003e+00   1.7448276e+00
   3.0051989e+00   1.7724138e+00
   3.0178861e+00   1.8000000e+00
   3.0306594e+00   1.8275862e+00
   3.0435167e+00   1.8551724e+00
   3.0564555e+00   1.8827586e+00
   3.0694739e+00   1.9103448e+00
   3.0825697e+00   1.9379310e+00
   3.0957408e+00   1.9655172e+00
   3.1089853e+00   1.9931034e+00
   3.1223013e+00   2.0206897e+00
   3.1356869e+00   2.0482759e+00
   3.1491403e+00   2.0758621e+00
   3.1626597e+00   2.1034483e+00
   3.1762434e+00   2.1310345e+00
   3.1898834e+00   2.1586207e+00
   3.2035620e+00   2.1862069e+00
   3.2172781e+00   2.2137931e+00
   3.2310304e+00   2.2413793e+00
   3.2448180e+00   2.2689655e+00
   3.2586397e+00   2.2965517e+00
   3.2724946e+00   2.3241379e+00
   3.2863816e+00   2.3517241e+00
   3.3002999e+00   2.3793103e+00
   3.3142486e+00   2.4068966e+00
   3.3282267e+00   2.4344828e+00
   3.3422335e+00   2.4620690e+00
   3.3562681e+00   2.4896552e+00
   3.3703297e+00   2.5172414e+00
   3.3844177e+00   2.5448276e+00
   3.3985312e+00   2.5724138e+00
   3.4126695e+00   2.6000000e+00
   3.4268321e+00   2.6275862e+00
   3.4410182e+00   2.6551724e+00
   3.4552271e+00   2.6827586e+00
   3.4694476e+00   2.7103448e+00
   3.4836679e+00   2.7379310e+00
   3.4978880e+00   2.7655172e+00
   3.5121081e+00   2.7931034e+00
   3.5263281e+00   2.8206897e+00
   3.5405480e+00   2.8482759e+00
   3.5547678e+00   2.8758621e+00
   3.5689874e+00   2.9034483e+00
   3.5832070e+00   2.9310345e+00
   3.5974265e+00   2.9586207e+00
   3.6116460e+00   2.9862069e+00
   3.6258653e+00   3.0137931e+00
   3.6400845e+00   3.0413793e+00
   3.6543037e+00   3.0689655e+00
   3.6685228e+00   3.0965517e+00
   3.6827418e+00   3.1241379e+00
   3.6969608e+00   3.1517241e+00
   3.7111796e+00   3.1793103e+00
   3.7253984e+00   3.2068966e+00
   3.7396154e+00   3.2344828e+00
   3.7538125e+00   3.2620690e+00
   3.7679903e+00   3.2896552e+00
   3.7821495e+00   3.3172414e+00
   3.7962905e+00   3.3448276e+00
   3.8104138e+00   3.3724138e+00
   3.8245201e+00   3.4000000e+00
   3.8386097e+00   3.4275862e+00
   3.8526831e+00   3.4551724e+00
   3.8667408e+00   3.4827586e+00
   3.8807832e+00   3.5103448e+00
   3.8948107e+00   3.5379310e+00
   3.9088238e+00   3.5655172e+00
   3.9228227e+00   3.5931034e+00
   3.9368080e+00   3.6206897e+00
   3.9507799e+00   3.6482759e+00
   3.9647387e+00   3.6758621e+00
   3.9786849e+00   3.7034483e+00


==> data/vertices0/vertice_24.dat <==
  -3.9862619e+00   2.7793103e+00
  -3.9735124e+00   2.7517241e+00
  -3.9607599e+00   2.7241379e+00
  -3.9480041e+00   2.6965517e+00
  -3.9352450e+00   2.6689655e+00
  -3.9224826e+00   2.6413793e+00
  -3.9097166e+00   2.6137931e+00
  -3.8969470e+00   2.5862069e+00
  -3.8841737e+00   2.5586207e+00
  -3.8713964e+00   2.5310345e+00
  -3.8586152e+00   2.5034483e+00
  -3.8458298e+00   2.4758621e+00
  -3.8330402e+00   2.4482759e+00
  -3.8202461e+00   2.4206897e+00
  -3.8074474e+00   2.3931034e+00
  -3.7946440e+00   2.3655172e+00
  -3.7818356e+00   2.3379310e+00
  -3.7690221e+00   2.3103448e+00
  -3.7562033e+00   2.2827586e+00
  -3.7433790e+00   2.2551724e+00
  -3.7305489e+00   2.2275862e+00
  -3.7177238e+00   2.2000000e+00
  -3.7049148e+00   2.1724138e+00
  -3.6921223e+00   2.1448276e+00
  -3.6793470e+00   2.1172414e+00
  -3.6665894e+00   2.0896552e+00
  -3.6538503e+00   2.0620690e+00
  -3.6411303e+00   2.0344828e+00
  -3.6284300e+00   2.0068966e+00
  -3.6157502e+00   1.9793103e+00
  -3.6030916e+00   1.9517241e+00
  -3.5904551e+00   1.9241379e+00
  -3.5778415e+00   1.8965517e+00
  -3.5652517e+00   1.8689655e+00
  -3.5526865e+00   1.8413793e+00
  -3.5401470e+00   1.8137931e+00
  -3.5276342e+00   1.7862069e+00
  -3.5151491e+00   1.7586207e+00
  -3.5026928e+00   1.7310345e+00
  -3.4902667e+00   1.7034483e+00
  -3.4778718e+00   1.6758621e+00
  -3.4655096e+00   1.6482759e+00
  -3.4531814e+00   1.6206897e+00
  -3.4409033e+00   1.5931034e+00
  -3.4286871e+00   1.5655172e+00
  -3.4165351e+00   1.5379310e+00
  -3.4044497e+00   1.5103448e+00
  -3.3924335e+00   1.4827586e+00
  -3.3804891e+00   1.4551724e+00
  -3.3686193e+00   1.4275862e+00
  -3.3568270e+00   1.4000000e+00
  -3.3451152e+00   1.3724138e+00
  -3.3334872e+00   1.3448276e+00
  -3.3219462e+00   1.3172414e+00
  -3.3104957e+00   1.2896552e+00
  -3.2991394e+00   1.2620690e+00
  -3.2878811e+00   1.2344828e+00
  -3.2767247e+00   1.2068966e+00
  -3.2656744e+00   1.1793103e+00
  -3.2547345e+00   1.1517241e+00
  -3.2439096e+00   1.1241379e+00
  -3.2332045e+00   1.0965517e+00
  -3.2226241e+00   1.0689655e+00
  -3.2121736e+00   1.0413793e+00
  -3.2018584e+00   1.0137931e+00
  -3.1916841e+00   9.8620690e-01
  -3.1816566e+00   9.5862069e-01
  -3.1717832e+00   9.3103448e-01
  -3.1620887e+00   9.0344828e-01
  -3.1525792e+00   8.7586207e-01
  -3.1432612e+00   8.4827586e-01
  -3.1341414e+00   8.2068966e-01
  -3.1252265e+00   7.9310345e-01
  -3.1165235e+00   7.6551724e-01
  -3.1080395e+00   7.3793103e-01
  -3.0997818e+00   7.1034483e-01
  -3.0917577e+00   6.8275862e-01
  -3.0839747e+00   6.5517241e-01
  -3.0764405e+00   6.2758621e-01
  -3.0691628e+00   6.0000000e-01
  -3.0621491e+00   5.7241379e-01
  -3.0554074e+00   5.4482759e-01
  -3.0489454e+00   5.1724138e-01
  -3.0427709e+00   4.8965517e-01
  -3.0368915e+00   4.6206897e-01
  -3.0313150e+00   4.3448276e-01
  -3.0260488e+00   4.0689655e-01
  -3.0211004e+00   3.7931034e-01
  -3.0164768e+00   3.5172414e-01
  -3.0121851e+00   3.2413793e-01
  -3.0082319e+00   2.9655172e-01
  -3.0046237e+00   2.6896552e-01
  -3.0013663e+00   2.4137931e-01
  -2.9984655e+00   2.1379310e-01
  -2.9959265e+00   1.8620690e-01
  -2.9937540e+00   1.5862069e-01
  -2.9919523e+00   1.3103448e-01
  -2.9905249e+00   1.0344828e-01
  -2.9894752e+00   7.5862069e-02
  -2.9888056e+00   4.8275862e-02
  -2.9885182e+00   2.0689655e-02
  -2.9886141e+00  -6.8965517e-03
  -2.9890942e+00  -3.4482759e-02
  -2.9899584e+00  -6.2068966e-02
  -2.9912063e+00  -8.9655172e-02
  -2.9928365e+00  -1.1724138e-01
  -2.9948472e+00  -1.4482759e-01
  -2.9972361e+00  -1.7241379e-01
  -3.0000000e+00  -2.0000000e-01
  -3.0027639e+00  -2.2758621e-01
  -3.0059009e+00  -2.5517241e-01
  -3.0094073e+00  -2.8275862e-01
  -3.0132787e+00  -3.1034483e-01
  -3.0175103e+00  -3.3793103e-01
  -3.0220968e+00  -3.6551724e-01
  -3.0270325e+00  -3.9310345e-01
  -3.0323113e+00  -4.2068966e-01
  -3.0379267e+00  -4.4827586e-01
  -3.0438721e+00  -4.7586207e-01
  -3.0501403e+00  -5.0344828e-01
  -3.0567241e+00  -5.3103448e-01
  -3.0636161e+00  -5.5862069e-01
  -3.0708086e+00  -5.8620690e-01
  -3.0782940e+00  -6.1379310e-01
  -3.0860645e+00  -6.4137931e-01
  -3.0941121e+00  -6.6896552e-01
  -3.1024292e+00  -6.9655172e-01
  -3.1110077e+00  -7.2413793e-01
  -3.1198400e+00  -7.5172414e-01
  -3.1289183e+00  -7.7931034e-01
  -3.1382350e+00  -8.0689655e-01
  -3.1477824e+00  -8.3448276e-01
  -3.1575532e+00  -8.6206897e-01
  -3.1675400e+00  -8.8965517e-01
  -3.1777358e+00  -9.1724138e-01
  -3.1881215e+00  -9.4482759e-01
  -3.1986790e+00  -9.7241379e-01
  -3.2094014e+00  -1.0000000e+00
  -3.2202818e+00  -1.0275862e+00
  -3.2313140e+00  -1.0551724e+00
  -3.2424916e+00  -1.0827586e+00
  -3.2538088e+00  -1.1103448e+00
  -3.2652599e+00  -1.1379310e+00
  -3.2768394e+00  -1.1655172e+00
  -3.2885421e+00  -1.1931034e+00
  -3.3003630e+00  -1.2206897e+00
  -3.3122973e+00  -1.2482759e+00
  -3.3243405e+00  -1.2758621e+00
  -3.3364881e+00  -1.3034483e+00
  -3.3487359e+00  -1.3310345e+00
  -3.3610800e+00  -1.3586207e+00
  -3.3735166e+00  -1.3862069e+00
  -3.3860419e+00  -1.4137931e+00
  -3.3986526e+00  -1.4413793e+00
  -3.4113452e+00  -1.4689655e+00
  -3.4241166e+00  -1.4965517e+00
  -3.4369637e+00  -1.5241379e+00
  -3.4498837e+00  -1.5517241e+00
  -3.4628701e+00  -1.5793103e+00
  -3.4758950e+00  -1.6068966e+00
  -3.4889568e+00  -1.6344828e+00
  -3.5020539e+00  -1.6620690e+00
  -3.5151847e+00  -1.6896552e+00
  -3.5283478e+00  -1.7172414e+00
  -3.5415419e+00  -1.7448276e+00
  -3.5547657e+00  -1.7724138e+00
  -3.5680179e+00  -1.8000000e+00
  -3.5812974e+00  -1.8275862e+00
  -3.5946031e+00  -1.8551724e+00
  -3.6079339e+00  -1.8827586e+00
  -3.6212890e+00  -1.9103448e+00
  -3.6346672e+00  -1.9379310e+00
  -3.6480678e+00  -1.9655172e+00
  -3.6614899e+00  -1.9931034e+00
  -3.6749327e+00  -2.0206897e+00
  -3.6883954e+00  -2.0482759e+00
  -3.7018773e+00  -2.0758621e+00
  -3.7153776e+00  -2.1034483e+00
  -3.7288958e+00  -2.1310345e+00
  -3.7424220e+00  -2.1586207e+00
  -3.7559393e+00  -2.1862069e+00


==> data/vertices0/vertice_25.dat <==
  -3.2897788e+00   1.8413793e+00
  -3.2732833e+00   1.8137931e+00
  -3.2567169e+00   1.7862069e+00
  -3.2400754e+00   1.7586207e+00
  -3.2233540e+00   1.7310345e+00
  -3.2065477e+00   1.7034483e+00
  -3.1896507e+00   1.6758621e+00
  -3.1726570e+00   1.6482759e+00
  -3.1556185e+00   1.6206897e+00
  -3.1385335e+00   1.5931034e+00
  -3.1213990e+00   1.5655172e+00
  -3.1042119e+00   1.5379310e+00
  -3.0869689e+00   1.5103448e+00
  -3.0696661e+00   1.4827586e+00
  -3.0522996e+00   1.4551724e+00
  -3.0348648e+00   1.4275862e+00
  -3.0173568e+00   1.4000000e+00
  -2.9997702e+00   1.3724138e+00
  -2.9820990e+00   1.3448276e+00
  -2.9643364e+00   1.3172414e+00
  -2.9464751e+00   1.2896552e+00
  -2.9285067e+00   1.2620690e+00
  -2.9104217e+00   1.2344828e+00
  -2.8922309e+00   1.2068966e+00
  -2.8739951e+00   1.1793103e+00
  -2.8557107e+00   1.1517241e+00
  -2.8373736e+00   1.1241379e+00
  -2.8189793e+00   1.0965517e+00
  -2.8005229e+00   1.0689655e+00
  -2.7819985e+00   1.0413793e+00
  -2.7633998e+00   1.0137931e+00
  -2.7447194e+00   9.8620690e-01
  -2.7259491e+00   9.5862069e-01
  -2.7070792e+00   9.3103448e-01
  -2.6880988e+00   9.0344828e-01
  -2.6689948e+00   8.7586207e-01
  -2.6497524e+00   8.4827586e-01
  -2.6303538e+00   8.2068966e-01
  -2.6108556e+00   7.9310345e-01
  -2.5913242e+00   7.6551724e-01
  -2.5717556e+00   7.3793103e-01
  -2.5521454e+00   7.1034483e-01
  -2.5324879e+00   6.8275862e-01
  -2.5127767e+00   6.5517241e-01
  -2.4930041e+00   6.2758621e-01
  -2.4731606e+00   6.0000000e-01
  -2.4532348e+00   5.7241379e-01
  -2.4332126e+00   5.4482759e-01
  -2.4130763e+00   5.1724138e-01
  -2.3928033e+00   4.8965517e-01
  -2.3723645e+00   4.6206897e-01
  -2.3517215e+00   4.3448276e-01
  -2.3310447e+00   4.0689655e-01
  -2.3104431e+00   3.7931034e-01
  -2.2899339e+00   3.5172414e-01
  -2.2695403e+00   3.2413793e-01
  -2.2492936e+00   2.9655172e-01
  -2.2292373e+00   2.6896552e-01
  -2.2094334e+00   2.4137931e-01
  -2.1899727e+00   2.1379310e-01
  -2.1709921e+00   1.8620690e-01
  -2.1527059e+00   1.5862069e-01
  -2.1354578e+00   1.3103448e-01
  -2.1198084e+00   1.0344828e-01
  -2.1066488e+00   7.5862069e-02
  -2.0972415e+00   4.8275862e-02
  -2.0929193e+00   2.0689655e-02
  -2.0943655e+00  -6.8965517e-03
  -2.1011866e+00  -3.4482759e-02
  -2.1123002e+00  -6.2068966e-02
  -2.1265487e+00  -8.9655172e-02
  -2.1430044e+00  -1.1724138e-01
  -2.1610073e+00  -1.4482759e-01
  -2.1801074e+00  -1.7241379e-01
  -2.2000000e+00  -2.0000000e-01
  -2.2198926e+00  -2.2758621e-01
  -2.2404309e+00  -2.5517241e-01
  -2.2614417e+00  -2.8275862e-01
  -2.2828058e+00  -3.1034483e-01
  -2.3044391e+00  -3.3793103e-01
  -2.3262813e+00  -3.6551724e-01
  -2.3482885e+00  -3.9310345e-01
  -2.3703672e+00  -4.2068966e-01
  -2.3922028e+00  -4.4827586e-01
  -2.4138476e+00  -4.7586207e-01
  -2.4353394e+00  -5.0344828e-01
  -2.4567067e+00  -5.3103448e-01
  -2.4779712e+00  -5.5862069e-01
  -2.4991496e+00  -5.8620690e-01
  -2.5202553e+00  -6.1379310e-01
  -2.5412990e+00  -6.4137931e-01
  -2.5622893e+00  -6.6896552e-01
  -2.5832334e+00  -6.9655172e-01
  -2.6041371e+00  -7.2413793e-01
  -2.6250054e+00  -7.5172414e-01
  -2.6458033e+00  -7.7931034e-01
  -2.6663969e+00  -8.0689655e-01
  -2.6868130e+00  -8.3448276e-01
  -2.7070735e+00  -8.6206897e-01
  -2.7271968e+00  -8.8965517e-01
  -2.7471985e+00  -9.1724138e-01
  -2.7670918e+00  -9.4482759e-01
  -2.7868879e+00  -9.7241379e-01
  -2.8065966e+00  -1.0000000e+00
  -2.8262262e+00  -1.0275862e+00
  -2.8457843e+00  -1.0551724e+00
  -2.8652772e+00  -1.0827586e+00


==> data/vertices0/vertice_26.dat <==
  -7.3180416e-01  -1.0774821e+00
  -7.5939037e-01  -1.0517255e+00
  -7.8697657e-01  -1.0256114e+00
  -8.1456278e-01  -9.9911198e-01
  -8.4214899e-01  -9.7219588e-01
  -8.6973519e-01  -9.4482759e-01
  -8.9705433e-01  -9.1724138e-01
  -9.2387035e-01  -8.8965517e-01
  -9.5016636e-01  -8.6206897e-01
  -9.7597367e-01  -8.3448276e-01
  -1.0013434e+00  -8.0689655e-01
  -1.0262545e+00  -7.7931034e-01
  -1.0506851e+00  -7.5172414e-01
  -1.0746119e+00  -7.2413793e-01
  -1.0980109e+00  -6.9655172e-01
  -1.1208570e+00  -6.6896552e-01
  -1.1431237e+00  -6.4137931e-01
  -1.1647837e+00  -6.1379310e-01
  -1.1858087e+00  -5.8620690e-01
  -1.2061690e+00  -5.5862069e-01
  -1.2258343e+00  -5.3103448e-01
  -1.2447914e+00  -5.0344828e-01
  -1.2630860e+00  -4.7586207e-01
  -1.2806778e+00  -4.4827586e-01
  -1.2975246e+00  -4.2068966e-01
  -1.3135829e+00  -3.9310345e-01
  -1.3288073e+00  -3.6551724e-01
  -1.3431515e+00  -3.3793103e-01
  -1.3565679e+00  -3.1034483e-01
  -1.3690087e+00  -2.8275862e-01
  -1.3804259e+00  -2.5517241e-01
  -1.3907718e+00  -2.2758621e-01
  -1.4000000e+00  -2.0000000e-01
  -1.4092282e+00  -1.7241379e-01
  -1.4173047e+00  -1.4482759e-01
  -1.4241846e+00  -1.1724138e-01
  -1.4298259e+00  -8.9655172e-02
  -1.4341896e+00  -6.2068966e-02
  -1.4372414e+00  -3.4482759e-02
  -1.4389514e+00  -6.8965517e-03
  -1.4392959e+00   2.0689655e-02
  -1.4382569e+00   4.8275862e-02
  -1.4358237e+00   7.5862069e-02
  -1.4319921e+00   1.0344828e-01
  -1.4267654e+00   1.3103448e-01
  -1.4201542e+00   1.5862069e-01
  -1.4121758e+00   1.8620690e-01
  -1.4028542e+00   2.1379310e-01
  -1.3922193e+00   2.4137931e-01
  -1.3803066e+00   2.6896552e-01
  -1.3671561e+00   2.9655172e-01
  -1.3528116e+00   3.2413793e-01
  -1.3373198e+00   3.5172414e-01
  -1.3207299e+00   3.7931034e-01
  -1.3030921e+00   4.0689655e-01
  -1.2844575e+00   4.3448276e-01
  -1.2648774e+00   4.6206897e-01
  -1.2444024e+00   4.8965517e-01
  -1.2230822e+00   5.1724138e-01
  -1.2008355e+00   5.4482759e-01
  -1.1776779e+00   5.7241379e-01
  -1.1536463e+00   6.0000000e-01
  -1.1287771e+00   6.2758621e-01
  -1.1031062e+00   6.5517241e-01
  -1.0766688e+00   6.8275862e-01
  -1.0494996e+00   7.1034483e-01
  -1.0219134e+00   7.3765244e-01
  -9.9432718e-01   7.6432898e-01
  -9.6674097e-01   7.9044332e-01
  -9.3915476e-01   8.1605354e-01
  -9.1156856e-01   8.4106672e-01
  -8.8398235e-01   8.6553207e-01
  -8.5639614e-01   8.8949816e-01
  -8.2880993e-01   9.1300716e-01
  -8.0122373e-01   9.3609599e-01
  -7.7363752e-01   9.5879718e-01
  -7.4605131e-01   9.8113952e-01


==> data/vertices0/vertice_27.dat <==
   1.7303514e+00  -2.4847957e+00
   1.7027652e+00  -2.4633084e+00
   1.6751790e+00  -2.4419451e+00
   1.6475928e+00  -2.4207090e+00
   1.6200066e+00  -2.3996033e+00
   1.5924204e+00  -2.3786314e+00
   1.5648342e+00  -2.3577968e+00
   1.5372480e+00  -2.3371028e+00
   1.5096618e+00  -2.3165304e+00
   1.4820756e+00  -2.2960219e+00
   1.4544893e+00  -2.2755788e+00
   1.4269031e+00  -2.2552029e+00
   1.3993169e+00  -2.2348960e+00
   1.3717307e+00  -2.2146599e+00
   1.3441445e+00  -2.1944965e+00
   1.3165583e+00  -2.1744076e+00
   1.2889721e+00  -2.1543954e+00
   1.2613859e+00  -2.1344619e+00
   1.2337997e+00  -2.1145887e+00
   1.2062135e+00  -2.0947230e+00
   1.1786273e+00  -2.0748648e+00
   1.1510411e+00  -2.0550145e+00
   1.1234549e+00  -2.0351723e+00
   1.0958687e+00  -2.0153383e+00
   1.0682824e+00  -1.9955128e+00
   1.0406962e+00  -1.9756961e+00
   1.0131100e+00  -1.9558885e+00
   9.8552383e-01  -1.9360901e+00
   9.5793762e-01  -1.9162837e+00
   9.3035142e-01  -1.8964220e+00
   9.0276521e-01  -1.8765035e+00
   8.7517900e-01  -1.8565264e+00
   8.4759279e-01  -1.8364887e+00
   8.2000659e-01  -1.8163886e+00
   7.9242038e-01  -1.7962241e+00
   7.6483417e-01  -1.7759929e+00
   7.3724797e-01  -1.7556930e+00
   7.0966176e-01  -1.7353220e+00
   6.8207555e-01  -1.7148633e+00
   6.5448935e-01  -1.6942764e+00
   6.2690314e-01  -1.6735565e+00
   5.9931693e-01  -1.6526990e+00
   5.7173073e-01  -1.6316987e+00
   5.4414452e-01  -1.6105501e+00
   5.1655831e-01  -1.5892475e+00
   4.8897210e-01  -1.5677848e+00
   4.6138590e-01  -1.5461557e+00
   4.3379969e-01  -1.5243530e+00
   4.0621348e-01  -1.5023599e+00
   3.7862728e-01  -1.4801423e+00
   3.5104107e-01  -1.4576900e+00
   3.2345486e-01  -1.4349924e+00
   2.9586866e-01  -1.4120379e+00
   2.6828245e-01  -1.3888140e+00
   2.4069624e-01  -1.3653072e+00
   2.1311004e-01  -1.3415031e+00
   1.8552383e-01  -1.3173857e+00
   1.5793762e-01  -1.2929379e+00
   1.3035142e-01  -1.2681370e+00
   1.0276521e-01  -1.2429518e+00
   7.5179002e-02  -1.2173589e+00
   4.7592795e-02  -1.1913322e+00
   2.0006588e-02  -1.1648430e+00
  -7.5796192e-03  -1.1378591e+00
  -3.5165826e-02  -1.1103448e+00
  -6.2272084e-02  -1.0827586e+00
  -8.8819369e-02  -1.0551724e+00
  -1.1480071e-01  -1.0275862e+00
  -1.4021032e-01  -1.0000000e+00
  -1.6505301e-01  -9.7241379e-01
  -1.8932098e-01  -9.4482759e-01
  -2.1300637e-01  -9.1724138e-01
  -2.3610134e-01  -8.8965517e-01
  -2.5859799e-01  -8.6206897e-01
  -2.8048841e-01  -8.3448276e-01
  -3.0176469e-01  -8.0689655e-01
  -3.2241889e-01  -7.7931034e-01
  -3.4244310e-01  -7.5172414e-01
  -3.6182937e-01  -7.2413793e-01
  -3.8056981e-01  -6.9655172e-01
  -3.9865651e-01  -6.6896552e-01
  -4.1608429e-01  -6.4137931e-01
  -4.3286165e-01  -6.1379310e-01
  -4.4897876e-01  -5.8620690e-01
  -4.6442584e-01  -5.5862069e-01
  -4.7919318e-01  -5.3103448e-01
  -4.9327113e-01  -5.0344828e-01
  -5.0665015e-01  -4.7586207e-01
  -5.1932082e-01  -4.4827586e-01
  -5.3127383e-01  -4.2068966e-01
  -5.4250002e-01  -3.9310345e-01
  -5.5299037e-01  -3.6551724e-01
  -5.6273606e-01  -3.3793103e-01
  -5.7172845e-01  -3.1034483e-01
  -5.7995912e-01  -2.8275862e-01
  -5.8741986e-01  -2.5517241e-01
  -5.9410272e-01  -2.2758621e-01
  -6.0000000e-01  -2.0000000e-01
  -6.0589728e-01  -1.7241379e-01
  -6.1100242e-01  -1.4482759e-01
  -6.1530805e-01  -1.1724138e-01
  -6.1880709e-01  -8.9655172e-02
  -6.2149281e-01  -6.2068966e-02
  -6.2335879e-01  -3.4482759e-02
  -6.2439899e-01  -6.8965517e-03
  -6.2460770e-01   2.0689655e-02
  -6.2397963e-01   4.8275862e-02
  -6.2250987e-01   7.5862069e-02
  -6.2019391e-01   1.0344828e-01
  -6.1702769e-01   1.3103448e-01
  -6.1300756e-01   1.5862069e-01
  -6.0813035e-01   1.8620690e-01
  -6.0239331e-01   2.1379310e-01
  -5.9579418e-01   2.4137931e-01
  -5.8833115e-01   2.6896552e-01
  -5.8000292e-01   2.9655172e-01
  -5.7080866e-01   3.2413793e-01
  -5.6074800e-01   3.5172414e-01
  -5.4982111e-01   3.7931034e-01
  -5.3802860e-01   4.0689655e-01
  -5.2537162e-01   4.3448276e-01
  -5.1185176e-01   4.6206897e-01
  -4.9747112e-01   4.8965517e-01
  -4.8223228e-01   5.1724138e-01
  -4.6613830e-01   5.4482759e-01
  -4.4919267e-01   5.7241379e-01
  -4.3139939e-01   6.0000000e-01
  -4.1276286e-01   6.2758621e-01
  -3.9328641e-01   6.5517241e-01
  -3.7294632e-01   6.8275862e-01
  -3.5174451e-01   7.1034483e-01
  -3.2968323e-01   7.3793103e-01
  -3.0676503e-01   7.6551724e-01
  -2.8299275e-01   7.9310345e-01
  -2.5836954e-01   8.2068966e-01
  -2.3289883e-01   8.4827586e-01
  -2.0658435e-01   8.7586207e-01
  -1.7943010e-01   9.0344828e-01
  -1.5184390e-01   9.3063678e-01
  -1.2425769e-01   9.5705237e-01
  -9.6671482e-02   9.8275291e-01
  -6.9085275e-02   1.0077881e+00
  -4.1499068e-02   1.0322098e+00
  -1.3912861e-02   1.0560635e+00
   1.3673346e-02   1.0793896e+00
   4.1259553e-02   1.1022238e+00
   6.8845760e-02   1.1245982e+00
   9.6431966e-02   1.1465415e+00
   1.2401817e-01   1.1680797e+00
   1.5160438e-01   1.1892363e+00
   1.7919059e-01   1.2100398e+00
   2.0677679e-01   1.2305167e+00
   2.3436300e-01   1.2506841e+00
   2.6194921e-01   1.2705577e+00
   2.8953541e-01   1.2901520e+00
   3.1712162e-01   1.3094804e+00
   3.4470783e-01   1.3285553e+00
   3.7229404e-01   1.3473881e+00
   3.9988024e-01   1.3659896e+00
   4.2746645e-01   1.3843697e+00
   4.5505266e-01   1.4025564e+00
   4.8263886e-01   1.4205763e+00
   5.1022507e-01   1.4384362e+00
   5.3781128e-01   1.4561422e+00
   5.6539748e-01   1.4737005e+00
   5.9298369e-01   1.4911164e+00
   6.2056990e-01   1.5083953e+00
   6.4815610e-01   1.5255422e+00
   6.7574231e-01   1.5425617e+00
   7.0332852e-01   1.5594583e+00
   7.3091473e-01   1.5762639e+00
   7.5850093e-01   1.5930092e+00
   7.8608714e-01   1.6096964e+00
   8.1367335e-01   1.6263273e+00
   8.4125955e-01   1.6429038e+00
   8.6884576e-01   1.6594275e+00
   8.9643197e-01   1.6759002e+00
   9.2401817e-01   1.6923234e+00
   9.5160438e-01   1.7086987e+00
   9.7919059e-01   1.7250276e+00
   1.0067768e+00   1.7413463e+00
   1.0343630e+00   1.7576904e+00
   1.0619492e+00   1.7740591e+00
   1.0895354e+00   1.7904517e+00
   1.1171216e+00   1.8068676e+00
   1.1447078e+00   1.8233060e+00
   1.1722940e+00   1.8397663e+00
   1.1998802e+00   1.8562480e+00
   1.2274664e+00   1.8727503e+00
   1.2550527e+00   1.8892727e+00


==> data/vertices0/vertice_28.dat <==
   2.7736305e+00  -2.7931034e+00
   2.7527489e+00  -2.7655172e+00
   2.7317725e+00  -2.7379310e+00
   2.7106972e+00  -2.7103448e+00
   2.6895183e+00  -2.6827586e+00
   2.6682312e+00  -2.6551724e+00
   2.6468306e+00  -2.6275862e+00
   2.6253111e+00  -2.6000000e+00
   2.6037160e+00  -2.5724138e+00
   2.5820558e+00  -2.5448276e+00
   2.5603277e+00  -2.5172414e+00
   2.5385288e+00  -2.4896552e+00
   2.5166560e+00  -2.4620690e+00
   2.4947060e+00  -2.4344828e+00
   2.4726754e+00  -2.4068966e+00
   2.4505604e+00  -2.3793103e+00
   2.4283571e+00  -2.3517241e+00
   2.4060613e+00  -2.3241379e+00
   2.3836683e+00  -2.2965517e+00
   2.3611735e+00  -2.2689655e+00
   2.3385918e+00  -2.2413793e+00
   2.3159732e+00  -2.2137931e+00
   2.2933161e+00  -2.1862069e+00
   2.2706190e+00  -2.1586207e+00
   2.2478799e+00  -2.1310345e+00
   2.2250970e+00  -2.1034483e+00
   2.2022684e+00  -2.0758621e+00
   2.1793920e+00  -2.0482759e+00
   2.1564654e+00  -2.0206897e+00
   2.1334862e+00  -1.9931034e+00
   2.1104520e+00  -1.9655172e+00
   2.0873599e+00  -1.9379310e+00
   2.0642238e+00  -1.9103448e+00
   2.0411074e+00  -1.8827586e+00
   2.0180116e+00  -1.8551724e+00
   1.9949373e+00  -1.8275862e+00
   1.9718853e+00  -1.8000000e+00
   1.9488565e+00  -1.7724138e+00
   1.9258521e+00  -1.7448276e+00
   1.9028731e+00  -1.7172414e+00
   1.8799205e+00  -1.6896552e+00
   1.8569957e+00  -1.6620690e+00
   1.8340999e+00  -1.6344828e+00
   1.8112345e+00  -1.6068966e+00
   1.7884177e+00  -1.5793103e+00
   1.7657173e+00  -1.5517241e+00
   1.7431377e+00  -1.5241379e+00
   1.7206834e+00  -1.4965517e+00
   1.6983591e+00  -1.4689655e+00
   1.6761698e+00  -1.4413793e+00
   1.6541206e+00  -1.4137931e+00
   1.6322168e+00  -1.3862069e+00
   1.6104642e+00  -1.3586207e+00
   1.5888687e+00  -1.3310345e+00
   1.5674364e+00  -1.3034483e+00
   1.5461738e+00  -1.2758621e+00
   1.5250876e+00  -1.2482759e+00
   1.5042279e+00  -1.2206897e+00
   1.4836274e+00  -1.1931034e+00
   1.4632942e+00  -1.1655172e+00
   1.4432360e+00  -1.1379310e+00
   1.4234612e+00  -1.1103448e+00
   1.4039781e+00  -1.0827586e+00
   1.3847955e+00  -1.0551724e+00
   1.3659221e+00  -1.0275862e+00
   1.3473672e+00  -1.0000000e+00
   1.3291400e+00  -9.7241379e-01
   1.3112500e+00  -9.4482759e-01
   1.2937071e+00  -9.1724138e-01
   1.2765211e+00  -8.8965517e-01
   1.2597024e+00  -8.6206897e-01
   1.2432611e+00  -8.3448276e-01
   1.2272418e+00  -8.0689655e-01
   1.2116576e+00  -7.7931034e-01
   1.1965170e+00  -7.5172414e-01
   1.1818290e+00  -7.2413793e-01
   1.1676021e+00  -6.9655172e-01
   1.1538450e+00  -6.6896552e-01
   1.1405666e+00  -6.4137931e-01
   1.1277754e+00  -6.1379310e-01
   1.1154802e+00  -5.8620690e-01
   1.1036894e+00  -5.5862069e-01
   1.0924116e+00  -5.3103448e-01
   1.0816552e+00  -5.0344828e-01
   1.0714285e+00  -4.7586207e-01
   1.0617397e+00  -4.4827586e-01
   1.0525968e+00  -4.2068966e-01
   1.0440076e+00  -3.9310345e-01
   1.0359797e+00  -3.6551724e-01
   1.0285206e+00  -3.3793103e-01
   1.0216376e+00  -3.1034483e-01
   1.0153375e+00  -2.8275862e-01
   1.0096270e+00  -2.5517241e-01
   1.0045125e+00  -2.2758621e-01
   1.0000000e+00  -2.0000000e-01
   9.9548754e-01  -1.7241379e-01
   9.9158195e-01  -1.4482759e-01
   9.8828886e-01  -1.1724138e-01
   9.8561354e-01  -8.9655172e-02
   9.8356091e-01  -6.2068966e-02
   9.8213546e-01  -3.4482759e-02
   9.8134128e-01  -6.8965517e-03
   9.8118202e-01   2.0689655e-02
   9.8166092e-01   4.8275862e-02
   9.8278072e-01   7.5862069e-02
   9.8454371e-01   1.0344828e-01
   9.8695173e-01   1.3103448e-01
   9.9000609e-01   1.5862069e-01
   9.9370764e-01   1.8620690e-01
   9.9805672e-01   2.1379310e-01
   1.0030532e+00   2.4137931e-01
   1.0086964e+00   2.6896552e-01
   1.0149852e+00   2.9655172e-01
   1.0219179e+00   3.2413793e-01
   1.0294925e+00   3.5172414e-01
   1.0377063e+00   3.7931034e-01
   1.0465562e+00   4.0689655e-01
   1.0560387e+00   4.3448276e-01
   1.0661498e+00   4.6206897e-01
   1.0768851e+00   4.8965517e-01
   1.0882397e+00   5.1724138e-01
   1.1002085e+00   5.4482759e-01
   1.1127856e+00   5.7241379e-01
   1.1259652e+00   6.0000000e-01
   1.1397409e+00   6.2758621e-01
   1.1541060e+00   6.5517241e-01
   1.1690535e+00   6.8275862e-01
   1.1845761e+00   7.1034483e-01
   1.2006663e+00   7.3793103e-01
   1.2173163e+00   7.6551724e-01
   1.2345181e+00   7.9310345e-01
   1.2522636e+00   8.2068966e-01
   1.2705113e+00   8.4827586e-01
   1.2892288e+00   8.7586207e-01
   1.3084042e+00   9.0344828e-01
   1.3280256e+00   9.3103448e-01
   1.3480813e+00   9.5862069e-01
   1.3685597e+00   9.8620690e-01
   1.3894492e+00   1.0137931e+00
   1.4107384e+00   1.0413793e+00
   1.4324161e+00   1.0689655e+00
   1.4544713e+00   1.0965517e+00
   1.4768931e+00   1.1241379e+00
   1.4996709e+00   1.1517241e+00
   1.5227943e+00   1.1793103e+00
   1.5462296e+00   1.2068966e+00
   1.5698910e+00   1.2344828e+00
   1.5937692e+00   1.2620690e+00
   1.6178551e+00   1.2896552e+00
   1.6421399e+00   1.3172414e+00
   1.6666155e+00   1.3448276e+00
   1.6912739e+00   1.3724138e+00
   1.7161077e+00   1.4000000e+00
   1.7411097e+00   1.4275862e+00
   1.7662730e+00   1.4551724e+00
   1.7915912e+00   1.4827586e+00
   1.8170579e+00   1.5103448e+00
   1.8425559e+00   1.5379310e+00
   1.8680767e+00   1.5655172e+00
   1.8936190e+00   1.5931034e+00
   1.9191817e+00   1.6206897e+00
   1.9447639e+00   1.6482759e+00
   1.9703645e+00   1.6758621e+00
   1.9959826e+00   1.7034483e+00
   2.0216175e+00   1.7310345e+00
   2.0472683e+00   1.7586207e+00
   2.0729342e+00   1.7862069e+00
   2.0985965e+00   1.8137931e+00
   2.1241578e+00   1.8413793e+00
   2.1496240e+00   1.8689655e+00
   2.1750004e+00   1.8965517e+00
   2.2002919e+00   1.9241379e+00
   2.2255032e+00   1.9517241e+00
   2.2506384e+00   1.9793103e+00


==> data/vertices0/vertice_29.dat <==
   2.9739032e+00  -2.6000000e+00
   2.9568023e+00  -2.5724138e+00
   2.9396709e+00  -2.5448276e+00
   2.9225077e+00  -2.5172414e+00
   2.9053115e+00  -2.4896552e+00
   2.8880990e+00  -2.4620690e+00
   2.8708883e+00  -2.4344828e+00
   2.8536794e+00  -2.4068966e+00
   2.8364724e+00  -2.3793103e+00
   2.8192675e+00  -2.3517241e+00
   2.8020646e+00  -2.3241379e+00
   2.7848638e+00  -2.2965517e+00
   2.7676652e+00  -2.2689655e+00
   2.7504689e+00  -2.2413793e+00
   2.7332750e+00  -2.2137931e+00
   2.7160836e+00  -2.1862069e+00
   2.6988946e+00  -2.1586207e+00
   2.6817084e+00  -2.1310345e+00
   2.6645249e+00  -2.1034483e+00
   2.6473442e+00  -2.0758621e+00
   2.6301665e+00  -2.0482759e+00
   2.6130097e+00  -2.0206897e+00
   2.5958968e+00  -1.9931034e+00
   2.5788291e+00  -1.9655172e+00
   2.5618083e+00  -1.9379310e+00
   2.5448359e+00  -1.9103448e+00
   2.5279137e+00  -1.8827586e+00
   2.5110433e+00  -1.8551724e+00
   2.4942265e+00  -1.8275862e+00
   2.4774653e+00  -1.8000000e+00
   2.4607617e+00  -1.7724138e+00
   2.4441178e+00  -1.7448276e+00
   2.4275356e+00  -1.7172414e+00
   2.4110176e+00  -1.6896552e+00
   2.3945660e+00  -1.6620690e+00
   2.3781833e+00  -1.6344828e+00
   2.3618722e+00  -1.6068966e+00
   2.3456353e+00  -1.5793103e+00
   2.3295122e+00  -1.5517241e+00
   2.3135083e+00  -1.5241379e+00
   2.2976273e+00  -1.4965517e+00
   2.2818731e+00  -1.4689655e+00
   2.2662497e+00  -1.4413793e+00
   2.2507612e+00  -1.4137931e+00
   2.2354118e+00  -1.3862069e+00
   2.2202060e+00  -1.3586207e+00
   2.2051483e+00  -1.3310345e+00
   2.1902435e+00  -1.3034483e+00
   2.1754963e+00  -1.2758621e+00
   2.1609118e+00  -1.2482759e+00
   2.1464952e+00  -1.2206897e+00
   2.1322518e+00  -1.1931034e+00
   2.1181871e+00  -1.1655172e+00
   2.1043069e+00  -1.1379310e+00
   2.0906169e+00  -1.1103448e+00
   2.0771232e+00  -1.0827586e+00
   2.0638427e+00  -1.0551724e+00
   2.0507983e+00  -1.0275862e+00
   2.0379957e+00  -1.0000000e+00
   2.0254410e+00  -9.7241379e-01
   2.0131401e+00  -9.4482759e-01
   2.0010991e+00  -9.1724138e-01
   1.9893243e+00  -8.8965517e-01
   1.9778219e+00  -8.6206897e-01
   1.9665983e+00  -8.3448276e-01
   1.9556597e+00  -8.0689655e-01
   1.9450127e+00  -7.7931034e-01
   1.9346637e+00  -7.5172414e-01
   1.9246192e+00  -7.2413793e-01
   1.9148857e+00  -6.9655172e-01
   1.9054697e+00  -6.6896552e-01
   1.8963777e+00  -6.4137931e-01
   1.8876162e+00  -6.1379310e-01
   1.8791917e+00  -5.8620690e-01
   1.8711104e+00  -5.5862069e-01
   1.8633788e+00  -5.3103448e-01
   1.8560030e+00  -5.0344828e-01
   1.8489892e+00  -4.7586207e-01
   1.8423434e+00  -4.4827586e-01
   1.8360715e+00  -4.2068966e-01
   1.8301791e+00  -3.9310345e-01
   1.8246719e+00  -3.6551724e-01
   1.8195552e+00  -3.3793103e-01
   1.8148341e+00  -3.1034483e-01
   1.8105135e+00  -2.8275862e-01
   1.8065981e+00  -2.5517241e-01
   1.8030922e+00  -2.2758621e-01
   1.8000000e+00  -2.0000000e-01
   1.7969078e+00  -1.7241379e-01
   1.7942323e+00  -1.4482759e-01
   1.7919773e+00  -1.1724138e-01
   1.7901464e+00  -8.9655172e-02
   1.7887428e+00  -6.2068966e-02
   1.7877689e+00  -3.4482759e-02
   1.7872266e+00  -6.8965517e-03
   1.7871180e+00   2.0689655e-02
   1.7874445e+00   4.8275862e-02
   1.7882073e+00   7.5862069e-02
   1.7894075e+00   1.0344828e-01
   1.7910456e+00   1.3103448e-01
   1.7931220e+00   1.5862069e-01
   1.7956368e+00   1.8620690e-01
   1.7985885e+00   2.1379310e-01
   1.8019758e+00   2.4137931e-01
   1.8057971e+00   2.6896552e-01
   1.8100505e+00   2.9655172e-01
   1.8147336e+00   3.2413793e-01
   1.8198437e+00   3.5172414e-01
   1.8253776e+00   3.7931034e-01
   1.8313321e+00   4.0689655e-01
   1.8377033e+00   4.3448276e-01
   1.8444870e+00   4.6206897e-01
   1.8516791e+00   4.8965517e-01
   1.8592747e+00   5.1724138e-01
   1.8672689e+00   5.4482759e-01
   1.8756566e+00   5.7241379e-01
   1.8844324e+00   6.0000000e-01
   1.8935906e+00   6.2758621e-01
   1.9031255e+00   6.5517241e-01
   1.9130311e+00   6.8275862e-01
   1.9233012e+00   7.1034483e-01
   1.9339296e+00   7.3793103e-01
   1.9449099e+00   7.6551724e-01
   1.9562357e+00   7.9310345e-01
   1.9679003e+00   8.2068966e-01
   1.9798973e+00   8.4827586e-01
   1.9922200e+00   8.7586207e-01
   2.0048616e+00   9.0344828e-01
   2.0178155e+00   9.3103448e-01
   2.0310750e+00   9.5862069e-01
   2.0446334e+00   9.8620690e-01
   2.0584840e+00   1.0137931e+00
   2.0726203e+00   1.0413793e+00
   2.0870265e+00   1.0689655e+00
   2.1016693e+00   1.0965517e+00
   2.1165413e+00   1.1241379e+00
   2.1316354e+00   1.1517241e+00
   2.1469447e+00   1.1793103e+00
   2.1624623e+00   1.2068966e+00
   2.1781818e+00   1.2344828e+00
   2.1940967e+00   1.2620690e+00
   2.2102008e+00   1.2896552e+00
   2.2264880e+00   1.3172414e+00
   2.2429526e+00   1.3448276e+00
   2.2595887e+00   1.3724138e+00
   2.2763910e+00   1.4000000e+00
   2.2933540e+00   1.4275862e+00
   2.3104727e+00   1.4551724e+00
   2.3277421e+00   1.4827586e+00
   2.3451573e+00   1.5103448e+00
   2.3627126e+00   1.5379310e+00
   2.3803546e+00   1.5655172e+00
   2.3980796e+00   1.5931034e+00
   2.4158843e+00   1.6206897e+00
   2.4337657e+00   1.6482759e+00
   2.4517207e+00   1.6758621e+00
   2.4697465e+00   1.7034483e+00
   2.4878404e+00   1.7310345e+00
   2.5059997e+00   1.7586207e+00
   2.5242220e+00   1.7862069e+00
   2.5425049e+00   1.8137931e+00
   2.5608462e+00   1.8413793e+00
   2.5792437e+00   1.8689655e+00
   2.5976954e+00   1.8965517e+00
   2.6161992e+00   1.9241379e+00
   2.6347535e+00   1.9517241e+00
   2.6533171e+00   1.9793103e+00
   2.6718774e+00   2.0068966e+00
   2.6904347e+00   2.0344828e+00
   2.7089889e+00   2.0620690e+00
   2.7275402e+00   2.0896552e+00
   2.7460887e+00   2.1172414e+00
   2.7646346e+00   2.1448276e+00
   2.7831780e+00   2.1724138e+00
   2.8017189e+00   2.2000000e+00
   2.8202575e+00   2.2275862e+00
   2.8387938e+00   2.2551724e+00
   2.8573279e+00   2.2827586e+00


==> data/vertices0/vertice_3.dat <==
  -1.0275862e+00  -3.9899473e+00
  -1.0551724e+00  -3.9818434e+00
  -1.0827586e+00  -3.9738181e+00
  -1.1103448e+00  -3.9658719e+00
  -1.1379310e+00  -3.9580052e+00
  -1.1655172e+00  -3.9502185e+00
  -1.1931034e+00  -3.9425121e+00
  -1.2206897e+00  -3.9348865e+00
  -1.2482759e+00  -3.9273520e+00
  -1.2758621e+00  -3.9199390e+00
  -1.3034483e+00  -3.9126483e+00
  -1.3310345e+00  -3.9054802e+00
  -1.3586207e+00  -3.8984355e+00
  -1.3862069e+00  -3.8915148e+00
  -1.4137931e+00  -3.8847185e+00
  -1.4413793e+00  -3.8780472e+00
  -1.4689655e+00  -3.8715016e+00
  -1.4965517e+00  -3.8650821e+00
  -1.5241379e+00  -3.8588017e+00
  -1.5517241e+00  -3.8526982e+00
  -1.5793103e+00  -3.8467723e+00
  -1.6068966e+00  -3.8410246e+00
  -1.6344828e+00  -3.8354560e+00
  -1.6620690e+00  -3.8300669e+00
  -1.6896552e+00  -3.8248580e+00
  -1.7172414e+00  -3.8198299e+00
  -1.7448276e+00  -3.8149832e+00
  -1.7724138e+00  -3.8103185e+00
  -1.8000000e+00  -3.8058511e+00
  -1.8275862e+00  -3.8016261e+00
  -1.8551724e+00  -3.7976442e+00
  -1.8827586e+00  -3.7939058e+00
  -1.9103448e+00  -3.7904117e+00
  -1.9379310e+00  -3.7871621e+00
  -1.9655172e+00  -3.7841577e+00
  -1.9931034e+00  -3.7813987e+00
  -2.0206897e+00  -3.7788854e+00
  -2.0482759e+00  -3.7766183e+00
  -2.0758621e+00  -3.7746148e+00
  -2.1034483e+00  -3.7729269e+00
  -2.1310345e+00  -3.7715548e+00
  -2.1586207e+00  -3.7704985e+00
  -2.1862069e+00  -3.7697580e+00
  -2.2137931e+00  -3.7693334e+00
  -2.2413793e+00  -3.7692244e+00
  -2.2689655e+00  -3.7694308e+00
  -2.2965517e+00  -3.7699523e+00
  -2.3241379e+00  -3.7707885e+00
  -2.3517241e+00  -3.7719585e+00
  -2.3793103e+00  -3.7735204e+00
  -2.4068966e+00  -3.7754733e+00
  -2.4344828e+00  -3.7778163e+00
  -2.4620690e+00  -3.7805484e+00
  -2.4896552e+00  -3.7836683e+00
  -2.5172414e+00  -3.7871749e+00
  -2.5448276e+00  -3.7910668e+00
  -2.5724138e+00  -3.7953423e+00
  -2.6000000e+00  -3.8000000e+00
  -2.6275862e+00  -3.8046577e+00
  -2.6551724e+00  -3.8097182e+00
  -2.6827586e+00  -3.8152448e+00
  -2.7103448e+00  -3.8212350e+00
  -2.7379310e+00  -3.8276865e+00
  -2.7655172e+00  -3.8345966e+00
  -2.7931034e+00  -3.8419626e+00
  -2.8206897e+00  -3.8497815e+00
  -2.8482759e+00  -3.8580504e+00
  -2.8758621e+00  -3.8667661e+00
  -2.9034483e+00  -3.8759253e+00
  -2.9310345e+00  -3.8855481e+00
  -2.9586207e+00  -3.8957013e+00
  -2.9862069e+00  -3.9063803e+00
  -3.0137931e+00  -3.9175806e+00
  -3.0413793e+00  -3.9292973e+00
  -3.0689655e+00  -3.9415257e+00
  -3.0965517e+00  -3.9542605e+00
  -3.1241379e+00  -3.9674968e+00
  -3.1517241e+00  -3.9812290e+00


==> data/vertices0/vertice_30.dat <==
  -2.7969094e+00   1.2250823e+00
  -2.7756132e+00   1.1974961e+00
  -2.7540547e+00   1.1699099e+00
  -2.7322037e+00   1.1423237e+00
  -2.7100244e+00   1.1147375e+00
  -2.6874744e+00   1.0871513e+00
  -2.6645027e+00   1.0595651e+00
  -2.6410470e+00   1.0319789e+00
  -2.6170648e+00   1.0043926e+00
  -2.5926787e+00   9.7680644e-01
  -2.5678289e+00   9.4922023e-01
  -2.5424414e+00   9.2163403e-01
  -2.5164233e+00   8.9404782e-01
  -2.4896552e+00   8.6646161e-01
  -2.4620690e+00   8.3896062e-01
  -2.4344828e+00   8.1248075e-01
  -2.4068966e+00   7.8712305e-01
  -2.3793103e+00   7.6299677e-01
  -2.3517241e+00   7.4021888e-01
  -2.3241379e+00   7.1859662e-01
  -2.2965517e+00   6.9812500e-01
  -2.2689655e+00   6.7890391e-01
  -2.2413793e+00   6.6103724e-01
  -2.2137931e+00   6.4463125e-01
  -2.1862069e+00   6.2979236e-01
  -2.1586207e+00   6.1662447e-01
  -2.1310345e+00   6.0522585e-01
  -2.1034483e+00   5.9568564e-01
  -2.0758621e+00   5.8808033e-01
  -2.0482759e+00   5.8213303e-01
  -2.0206897e+00   5.7776930e-01
  -1.9931034e+00   5.7501324e-01
  -1.9655172e+00   5.7387574e-01
  -1.9379310e+00   5.7435411e-01
  -1.9103448e+00   5.7643219e-01
  -1.8827586e+00   5.8008109e-01
  -1.8551724e+00   5.8526036e-01
  -1.8275862e+00   5.9191955e-01
  -1.8000000e+00   6.0000000e-01
  -1.7724138e+00   6.0808045e-01
  -1.7448276e+00   6.1726581e-01
  -1.7172414e+00   6.2741232e-01
  -1.6896552e+00   6.3847060e-01
  -1.6620690e+00   6.5039064e-01
  -1.6344828e+00   6.6312253e-01
  -1.6068966e+00   6.7661714e-01
  -1.5793103e+00   6.9082658e-01
  -1.5517241e+00   7.0570462e-01
  -1.5241379e+00   7.2120700e-01
  -1.4965517e+00   7.3729161e-01
  -1.4689655e+00   7.5372422e-01
  -1.4413793e+00   7.7041757e-01
  -1.4137931e+00   7.8735386e-01
  -1.3862069e+00   8.0451664e-01
  -1.3586207e+00   8.2189071e-01
  -1.3310345e+00   8.3946201e-01
  -1.3034483e+00   8.5721754e-01
  -1.2758621e+00   8.7514532e-01
  -1.2482759e+00   8.9323424e-01
  -1.2206897e+00   9.1147405e-01
  -1.1931034e+00   9.2972660e-01
  -1.1655172e+00   9.4794904e-01
  -1.1379310e+00   9.6614322e-01
  -1.1103448e+00   9.8431080e-01
  -1.0827586e+00   1.0024533e+00
  -1.0551724e+00   1.0205722e+00
  -1.0275862e+00   1.0386689e+00
  -1.0000000e+00   1.0567444e+00
  -9.7241379e-01   1.0748000e+00
  -9.4482759e-01   1.0928368e+00
  -9.1724138e-01   1.1107722e+00
  -8.8965517e-01   1.1285840e+00
  -8.6206897e-01   1.1462784e+00
  -8.3448276e-01   1.1638612e+00
  -8.0689655e-01   1.1813376e+00


==> data/vertices0/vertice_31.dat <==
  -3.9805141e+00   3.2546443e+00
  -3.9655905e+00   3.2270581e+00
  -3.9506156e+00   3.1994719e+00
  -3.9355874e+00   3.1718856e+00
  -3.9205039e+00   3.1442994e+00
  -3.9053630e+00   3.1167132e+00
  -3.8901626e+00   3.0891270e+00
  -3.8749002e+00   3.0615408e+00
  -3.8595734e+00   3.0339546e+00
  -3.8441796e+00   3.0063684e+00
  -3.8287160e+00   2.9787822e+00
  -3.8131797e+00   2.9511960e+00
  -3.7975675e+00   2.9236098e+00
  -3.7818761e+00   2.8960236e+00
  -3.7661019e+00   2.8684374e+00
  -3.7502412e+00   2.8408512e+00
  -3.7342900e+00   2.8132650e+00
  -3.7182562e+00   2.7856787e+00
  -3.7021578e+00   2.7580925e+00
  -3.6859920e+00   2.7305063e+00
  -3.6697558e+00   2.7029201e+00
  -3.6534462e+00   2.6753339e+00
  -3.6370598e+00   2.6477477e+00
  -3.6205930e+00   2.6201615e+00
  -3.6040420e+00   2.5925753e+00
  -3.5874028e+00   2.5649891e+00
  -3.5706709e+00   2.5374029e+00
  -3.5538418e+00   2.5098167e+00
  -3.5369104e+00   2.4822305e+00
  -3.5198712e+00   2.4546443e+00
  -3.5027183e+00   2.4270581e+00
  -3.4854456e+00   2.3994719e+00
  -3.4680460e+00   2.3718856e+00
  -3.4505122e+00   2.3442994e+00
  -3.4328798e+00   2.3167132e+00
  -3.4151498e+00   2.2891270e+00
  -3.3973171e+00   2.2615408e+00
  -3.3793758e+00   2.2339546e+00
  -3.3613200e+00   2.2063684e+00
  -3.3431427e+00   2.1787822e+00
  -3.3248369e+00   2.1511960e+00
  -3.3063945e+00   2.1236098e+00
  -3.2878069e+00   2.0960236e+00
  -3.2690645e+00   2.0684374e+00
  -3.2501570e+00   2.0408512e+00
  -3.2310727e+00   2.0132650e+00
  -3.2117991e+00   1.9856787e+00
  -3.1923219e+00   1.9580925e+00
  -3.1726254e+00   1.9305063e+00
  -3.1527716e+00   1.9029201e+00
  -3.1327506e+00   1.8753339e+00
  -3.1125502e+00   1.8477477e+00
  -3.0921570e+00   1.8201615e+00
  -3.0715560e+00   1.7925753e+00
  -3.0507307e+00   1.7649891e+00
  -3.0296621e+00   1.7374029e+00
  -3.0083292e+00   1.7098167e+00
  -2.9867079e+00   1.6822305e+00
  -2.9647707e+00   1.6546443e+00
  -2.9424861e+00   1.6270581e+00
  -2.9198175e+00   1.5994719e+00
  -2.8967223e+00   1.5718856e+00
  -2.8733000e+00   1.5442994e+00
  -2.8495185e+00   1.5167132e+00
  -2.8253392e+00   1.4891270e+00
  -2.8007167e+00   1.4615408e+00
  -2.7755977e+00   1.4339546e+00
  -2.7499183e+00   1.4063684e+00
  -2.7236012e+00   1.3787822e+00
  -2.6965517e+00   1.3511960e+00
  -2.6689655e+00   1.3239103e+00
  -2.6413793e+00   1.2975247e+00
  -2.6137931e+00   1.2720273e+00
  -2.5862069e+00   1.2472690e+00
  -2.5586207e+00   1.2232933e+00
  -2.5310345e+00   1.2001456e+00
  -2.5034483e+00   1.1778729e+00
  -2.4758621e+00   1.1565238e+00
  -2.4482759e+00   1.1361483e+00
  -2.4206897e+00   1.1167970e+00
  -2.3931034e+00   1.0985213e+00
  -2.3655172e+00   1.0813726e+00
  -2.3379310e+00   1.0653316e+00
  -2.3103448e+00   1.0502323e+00
  -2.2827586e+00   1.0361128e+00
  -2.2551724e+00   1.0230104e+00
  -2.2275862e+00   1.0109614e+00
  -2.2000000e+00   1.0000000e+00
  -2.1724138e+00   9.8903859e-01
  -2.1448276e+00   9.7918890e-01
  -2.1172414e+00   9.7048262e-01
  -2.0896552e+00   9.6294862e-01
  -2.0620690e+00   9.5661248e-01
  -2.0344828e+00   9.5142794e-01
  -2.0068966e+00   9.4720646e-01
  -1.9793103e+00   9.4395908e-01
  -1.9517241e+00   9.4169401e-01
  -1.9241379e+00   9.4041650e-01
  -1.8965517e+00   9.4012870e-01
  -1.8689655e+00   9.4082967e-01
  -1.8413793e+00   9.4251533e-01
  -1.8137931e+00   9.4517854e-01
  -1.7862069e+00   9.4880920e-01
  -1.7586207e+00   9.5333487e-01
  -1.7310345e+00   9.5856337e-01
  -1.7034483e+00   9.6448169e-01
  -1.6758621e+00   9.7107565e-01
  -1.6482759e+00   9.7833004e-01
  -1.6206897e+00   9.8622874e-01
  -1.5931034e+00   9.9475491e-01
  -1.5655172e+00   1.0038911e+00
  -1.5379310e+00   1.0136192e+00
  -1.5103448e+00   1.0239211e+00
  -1.4827586e+00   1.0347315e+00
  -1.4551724e+00   1.0458948e+00
  -1.4275862e+00   1.0573990e+00
  -1.4000000e+00   1.0692320e+00
  -1.3724138e+00   1.0813824e+00
  -1.3448276e+00   1.0938386e+00
  -1.3172414e+00   1.1065895e+00
  -1.2896552e+00   1.1196242e+00
  -1.2620690e+00   1.1329323e+00
  -1.2344828e+00   1.1465035e+00
  -1.2068966e+00   1.1602938e+00
  -1.1793103e+00   1.1741938e+00
  -1.1517241e+00   1.1881994e+00
  -1.1241379e+00   1.2023066e+00
  -1.0965517e+00   1.2165116e+00
  -1.0689655e+00   1.2308107e+00
  -1.0413793e+00   1.2452006e+00
  -1.0137931e+00   1.2596778e+00
  -9.8620690e-01   1.2742391e+00
  -9.5862069e-01   1.2888815e+00
  -9.3103448e-01   1.3035785e+00
  -9.0344828e-01   1.3182582e+00
  -8.7586207e-01   1.3329210e+00
  -8.4827586e-01   1.3475678e+00
  -8.2068966e-01   1.3621989e+00
  -7.9310345e-01   1.3768149e+00
  -7.6551724e-01   1.3914164e+00
  -7.3793103e-01   1.4060039e+00
  -7.1034483e-01   1.4205777e+00
  -6.8275862e-01   1.4351384e+00
  -6.5517241e-01   1.4496712e+00
  -6.2758621e-01   1.4641321e+00
  -6.0000000e-01   1.4785233e+00
  -5.7241379e-01   1.4928471e+00
  -5.4482759e-01   1.5071055e+00
  -5.1724138e-01   1.5213004e+00
  -4.8965517e-01   1.5354338e+00
  -4.6206897e-01   1.5495075e+00
  -4.3448276e-01   1.5635232e+00
  -4.0689655e-01   1.5774826e+00
  -3.7931034e-01   1.5913790e+00
  -3.5172414e-01   1.6051896e+00
  -3.2413793e-01   1.6189167e+00
  -2.9655172e-01   1.6325628e+00
  -2.6896552e-01   1.6461298e+00
  -2.4137931e-01   1.6596200e+00
  -2.1379310e-01   1.6730352e+00
  -1.8620690e-01   1.6863776e+00
  -1.5862069e-01   1.6996488e+00
  -1.3103448e-01   1.7128507e+00
  -1.0344828e-01   1.7259824e+00
  -7.5862069e-02   1.7390382e+00
  -4.8275862e-02   1.7520199e+00
  -2.0689655e-02   1.7649292e+00
   6.8965517e-03   1.7777678e+00
   3.4482759e-02   1.7905374e+00
   6.2068966e-02   1.8032396e+00
   8.9655172e-02   1.8158759e+00
   1.1724138e-01   1.8284477e+00
   1.4482759e-01   1.8409566e+00
   1.7241379e-01   1.8534062e+00
   2.0000000e-01   1.8658049e+00
   2.2758621e-01   1.8781537e+00
   2.5517241e-01   1.8904537e+00
   2.8275862e-01   1.9027059e+00
   3.1034483e-01   1.9149114e+00
   3.3793103e-01   1.9270711e+00
   3.6551724e-01   1.9391859e+00
   3.9310345e-01   1.9512567e+00
   4.2068966e-01   1.9632844e+00
   4.4827586e-01   1.9752766e+00
   4.7586207e-01   1.9872536e+00
   5.0344828e-01   1.9992158e+00
   5.3103448e-01   2.0111634e+00
   5.5862069e-01   2.0230969e+00
   5.8620690e-01   2.0350163e+00
   6.1379310e-01   2.0469220e+00
   6.4137931e-01   2.0588143e+00
   6.6896552e-01   2.0706933e+00
   6.9655172e-01   2.0825594e+00
   7.2413793e-01   2.0944232e+00
   7.5172414e-01   2.1063159e+00
   7.7931034e-01   2.1182368e+00
   8.0689655e-01   2.1301856e+00
   8.3448276e-01   2.1421617e+00
   8.6206897e-01   2.1541647e+00
   8.8965517e-01   2.1661939e+00
   9.1724138e-01   2.1782490e+00
   9.4482759e-01   2.1903295e+00
   9.7241379e-01   2.2024350e+00
   1.0000000e+00   2.2145788e+00
   1.0275862e+00   2.2268014e+00
   1.0551724e+00   2.2391014e+00
   1.0827586e+00   2.2514775e+00
   1.1103448e+00   2.2639283e+00
   1.1379310e+00   2.2764525e+00
   1.1655172e+00   2.2890487e+00
   1.1931034e+00   2.3017159e+00
   1.2206897e+00   2.3144525e+00
   1.2482759e+00   2.3272575e+00
   1.2758621e+00   2.3401465e+00
   1.3034483e+00   2.3531680e+00
   1.3310345e+00   2.3663197e+00
   1.3586207e+00   2.3795993e+00
   1.3862069e+00   2.3930045e+00
   1.4137931e+00   2.4065331e+00
   1.4413793e+00   2.4201828e+00
   1.4689655e+00   2.4339515e+00
   1.4965517e+00   2.4478370e+00
   1.5241379e+00   2.4618372e+00
   1.5517241e+00   2.4759694e+00
   1.5793103e+00   2.4902892e+00
   1.6068966e+00   2.5047930e+00
   1.6344828e+00   2.5194776e+00
   1.6620690e+00   2.5343395e+00
   1.6896552e+00   2.5493754e+00
   1.7172414e+00   2.5645822e+00
   1.7448276e+00   2.5799566e+00
   1.7724138e+00   2.5954954e+00
   1.8000000e+00   2.6111955e+00
   1.8275862e+00   2.6270754e+00
   1.8551724e+00   2.6431963e+00
   1.8827586e+00   2.6595534e+00


==> data/vertices0/vertice_32.dat <==
  -3.5931793e+00   2.7673002e+00
  -3.5752781e+00   2.7397140e+00
  -3.5572401e+00   2.7121278e+00
  -3.5390579e+00   2.6845416e+00
  -3.5207232e+00   2.6569554e+00
  -3.5022272e+00   2.6293692e+00
  -3.4835603e+00   2.6017830e+00
  -3.4647119e+00   2.5741967e+00
  -3.4456782e+00   2.5466105e+00
  -3.4264985e+00   2.5190243e+00
  -3.4071645e+00   2.4914381e+00
  -3.3876670e+00   2.4638519e+00
  -3.3679959e+00   2.4362657e+00
  -3.3481405e+00   2.4086795e+00
  -3.3280887e+00   2.3810933e+00
  -3.3078273e+00   2.3535071e+00
  -3.2873420e+00   2.3259209e+00
  -3.2666165e+00   2.2983347e+00
  -3.2456331e+00   2.2707485e+00
  -3.2243716e+00   2.2431623e+00
  -3.2028098e+00   2.2155761e+00
  -3.1809223e+00   2.1879898e+00
  -3.1587416e+00   2.1604036e+00
  -3.1362834e+00   2.1328174e+00
  -3.1135255e+00   2.1052312e+00
  -3.0904428e+00   2.0776450e+00
  -3.0670069e+00   2.0500588e+00
  -3.0431856e+00   2.0224726e+00
  -3.0189418e+00   1.9948864e+00
  -2.9942329e+00   1.9673002e+00
  -2.9690091e+00   1.9397140e+00
  -2.9432118e+00   1.9121278e+00
  -2.9167718e+00   1.8845416e+00
  -2.8896552e+00   1.8569554e+00
  -2.8620690e+00   1.8295037e+00
  -2.8344828e+00   1.8026916e+00
  -2.8068966e+00   1.7765471e+00
  -2.7793103e+00   1.7510992e+00
  -2.7517241e+00   1.7263777e+00
  -2.7241379e+00   1.7024130e+00
  -2.6965517e+00   1.6792365e+00
  -2.6689655e+00   1.6568798e+00
  -2.6413793e+00   1.6353752e+00
  -2.6137931e+00   1.6147035e+00
  -2.5862069e+00   1.5947386e+00
  -2.5586207e+00   1.5755061e+00
  -2.5310345e+00   1.5570318e+00
  -2.5034483e+00   1.5393414e+00
  -2.4758621e+00   1.5224607e+00
  -2.4482759e+00   1.5064153e+00
  -2.4206897e+00   1.4912302e+00
  -2.3931034e+00   1.4769302e+00
  -2.3655172e+00   1.4635391e+00
  -2.3379310e+00   1.4510287e+00
  -2.3103448e+00   1.4392651e+00
  -2.2827586e+00   1.4282649e+00
  -2.2551724e+00   1.4180441e+00
  -2.2275862e+00   1.4086178e+00
  -2.2000000e+00   1.4000000e+00
  -2.1724138e+00   1.3913822e+00
  -2.1448276e+00   1.3835831e+00
  -2.1172414e+00   1.3766152e+00
  -2.0896552e+00   1.3704900e+00
  -2.0620690e+00   1.3652177e+00
  -2.0344828e+00   1.3607593e+00
  -2.0068966e+00   1.3569778e+00
  -1.9793103e+00   1.3538780e+00
  -1.9517241e+00   1.3514635e+00
  -1.9241379e+00   1.3497369e+00
  -1.8965517e+00   1.3486998e+00
  -1.8689655e+00   1.3483528e+00
  -1.8413793e+00   1.3486952e+00
  -1.8137931e+00   1.3497255e+00
  -1.7862069e+00   1.3514412e+00
  -1.7586207e+00   1.3537966e+00
  -1.7310345e+00   1.3566625e+00
  -1.7034483e+00   1.3600347e+00
  -1.6758621e+00   1.3639085e+00
  -1.6482759e+00   1.3682790e+00
  -1.6206897e+00   1.3731404e+00
  -1.5931034e+00   1.3784868e+00
  -1.5655172e+00   1.3843118e+00
  -1.5379310e+00   1.3906085e+00
  -1.5103448e+00   1.3973697e+00
  -1.4827586e+00   1.4045538e+00
  -1.4551724e+00   1.4120514e+00
  -1.4275862e+00   1.4198571e+00
  -1.4000000e+00   1.4279653e+00
  -1.3724138e+00   1.4363702e+00
  -1.3448276e+00   1.4450661e+00
  -1.3172414e+00   1.4540474e+00
  -1.2896552e+00   1.4633082e+00
  -1.2620690e+00   1.4728427e+00
  -1.2344828e+00   1.4826453e+00
  -1.2068966e+00   1.4926836e+00
  -1.1793103e+00   1.5028741e+00
  -1.1517241e+00   1.5132133e+00
  -1.1241379e+00   1.5236980e+00
  -1.0965517e+00   1.5343249e+00
  -1.0689655e+00   1.5450908e+00
  -1.0413793e+00   1.5559925e+00
  -1.0137931e+00   1.5670271e+00
  -9.8620690e-01   1.5781913e+00
  -9.5862069e-01   1.5894824e+00
  -9.3103448e-01   1.6008782e+00
  -9.0344828e-01   1.6123194e+00
  -8.7586207e-01   1.6238049e+00
  -8.4827586e-01   1.6353336e+00
  -8.2068966e-01   1.6469047e+00
  -7.9310345e-01   1.6585172e+00
  -7.6551724e-01   1.6701700e+00
  -7.3793103e-01   1.6818624e+00
  -7.1034483e-01   1.6935933e+00
  -6.8275862e-01   1.7053621e+00
  -6.5517241e-01   1.7171549e+00
  -6.2758621e-01   1.7289335e+00
  -6.0000000e-01   1.7406981e+00
  -5.7241379e-01   1.7524490e+00
  -5.4482759e-01   1.7641866e+00
  -5.1724138e-01   1.7759110e+00
  -4.8965517e-01   1.7876226e+00
  -4.6206897e-01   1.7993217e+00
  -4.3448276e-01   1.8110085e+00
  -4.0689655e-01   1.8226832e+00
  -3.7931034e-01   1.8343391e+00
  -3.5172414e-01   1.8459551e+00
  -3.2413793e-01   1.8575320e+00
  -2.9655172e-01   1.8690707e+00
  -2.6896552e-01   1.8805720e+00
  -2.4137931e-01   1.8920364e+00
  -2.1379310e-01   1.9034649e+00
  -1.8620690e-01   1.9148581e+00
  -1.5862069e-01   1.9262166e+00
  -1.3103448e-01   1.9375412e+00
  -1.0344828e-01   1.9488302e+00
  -7.5862069e-02   1.9600776e+00
  -4.8275862e-02   1.9712843e+00
  -2.0689655e-02   1.9824508e+00
   6.8965517e-03   1.9935781e+00
   3.4482759e-02   2.0046667e+00
   6.2068966e-02   2.0157174e+00
   8.9655172e-02   2.0267309e+00
   1.1724138e-01   2.0377078e+00
   1.4482759e-01   2.0486488e+00
   1.7241379e-01   2.0595566e+00
   2.0000000e-01   2.0704381e+00
   2.2758621e-01   2.0812938e+00
   2.5517241e-01   2.0921240e+00
   2.8275862e-01   2.1029293e+00
   3.1034483e-01   2.1137100e+00
   3.3793103e-01   2.1244666e+00
   3.6551724e-01   2.1351994e+00
   3.9310345e-01   2.1459089e+00
   4.2068966e-01   2.1565954e+00
   4.4827586e-01   2.1672653e+00
   4.7586207e-01   2.1779369e+00
   5.0344828e-01   2.1886103e+00
   5.3103448e-01   2.1992853e+00
   5.5862069e-01   2.2099620e+00
   5.8620690e-01   2.2206403e+00
   6.1379310e-01   2.2313203e+00
   6.4137931e-01   2.2420018e+00
   6.6896552e-01   2.2526848e+00
   6.9655172e-01   2.2633694e+00
   7.2413793e-01   2.2740651e+00
   7.5172414e-01   2.2848003e+00
   7.7931034e-01   2.2955746e+00
   8.0689655e-01   2.3063872e+00
   8.3448276e-01   2.3172376e+00
   8.6206897e-01   2.3281252e+00
   8.8965517e-01   2.3390495e+00
   9.1724138e-01   2.3500099e+00
   9.4482759e-01   2.3610058e+00
   9.7241379e-01   2.3720368e+00
   1.0000000e+00   2.3831150e+00
   1.0275862e+00   2.3942781e+00
   1.0551724e+00   2.4055248e+00
   1.0827586e+00   2.4168538e+00
   1.1103448e+00   2.4282639e+00
   1.1379310e+00   2.4397538e+00
   1.1655172e+00   2.4513223e+00
   1.1931034e+00   2.4629683e+00
   1.2206897e+00   2.4746904e+00
   1.2482759e+00   2.4864877e+00
   1.2758621e+00   2.4983746e+00
   1.3034483e+00   2.5103967e+00
   1.3310345e+00   2.5225519e+00
   1.3586207e+00   2.5348382e+00
   1.3862069e+00   2.5472535e+00
   1.4137931e+00   2.5597958e+00
   1.4413793e+00   2.5724631e+00
   1.4689655e+00   2.5852535e+00
   1.4965517e+00   2.5981649e+00
   1.5241379e+00   2.6111954e+00
   1.5517241e+00   2.6243615e+00
   1.5793103e+00   2.6377156e+00
   1.6068966e+00   2.6512546e+00
   1.6344828e+00   2.6649756e+00
   1.6620690e+00   2.6788754e+00
   1.6896552e+00   2.6929513e+00
   1.7172414e+00   2.7072003e+00
   1.7448276e+00   2.7216194e+00
   1.7724138e+00   2.7362057e+00
   1.8000000e+00   2.7509566e+00
   1.8275862e+00   2.7658896e+00
   1.8551724e+00   2.7810630e+00
   1.8827586e+00   2.7964725e+00
   1.9103448e+00   2.8121140e+00
   1.9379310e+00   2.8279835e+00
   1.9655172e+00   2.8440769e+00
   1.9931034e+00   2.8603902e+00
   2.0206897e+00   2.8769195e+00
   2.0482759e+00   2.8936609e+00
   2.0758621e+00   2.9106104e+00
   2.1034483e+00   2.9277866e+00
   2.1310345e+00   2.9452522e+00
   2.1586207e+00   2.9630017e+00
   2.1862069e+00   2.9810298e+00
   2.2137931e+00   2.9993311e+00
   2.2413793e+00   3.0179006e+00
   2.2689655e+00   3.0367329e+00
   2.2965517e+00   3.0558231e+00
   2.3241379e+00   3.0751660e+00
   2.3517241e+00   3.0947566e+00
   2.3793103e+00   3.1146140e+00
   2.4068966e+00   3.1348039e+00
   2.4344828e+00   3.1553197e+00
   2.4620690e+00   3.1761547e+00
   2.4896552e+00   3.1973025e+00
   2.5172414e+00   3.2187565e+00
   2.5448276e+00   3.2405104e+00
   2.5724138e+00   3.2625580e+00
   2.6000000e+00   3.2848930e+00
   2.6275862e+00   3.3075094e+00
   2.6551724e+00   3.3304262e+00
   2.6827586e+00   3.3537113e+00
   2.7103448e+00   3.3773567e+00
   2.7379310e+00   3.4013546e+00
   2.7655172e+00   3.4256973e+00
   2.7931034e+00   3.4503772e+00
   2.8206897e+00   3.4753869e+00
   2.8482759e+00   3.5007190e+00
   2.8758621e+00   3.5263662e+00
   2.9034483e+00   3.5523215e+00
   2.9310345e+00   3.5786036e+00
   2.9586207e+00   3.6052815e+00
   2.9862069e+00   3.6323462e+00
   3.0137931e+00   3.6597888e+00
   3.0411556e+00   3.6873750e+00
   3.0681708e+00   3.7149612e+00
   3.0948591e+00   3.7425474e+00
   3.1212394e+00   3.7701336e+00
   3.1473288e+00   3.7977198e+00
   3.1731431e+00   3.8253060e+00
   3.1986943e+00   3.8528922e+00
   3.2239177e+00   3.8804784e+00
   3.2488326e+00   3.9080646e+00
   3.2734564e+00   3.9356508e+00
   3.2978051e+00   3.9632370e+00


==> data/vertices0/vertice_33.dat <==
  -3.9828908e+00   3.6105593e+00
  -3.9664302e+00   3.5829731e+00
  -3.9498799e+00   3.5553869e+00
  -3.9332363e+00   3.5278007e+00
  -3.9164957e+00   3.5002145e+00
  -3.8996539e+00   3.4726283e+00
  -3.8827065e+00   3.4450421e+00
  -3.8656491e+00   3.4174559e+00
  -3.8484765e+00   3.3898697e+00
  -3.8311836e+00   3.3622835e+00
  -3.8137647e+00   3.3346972e+00
  -3.7962139e+00   3.3071110e+00
  -3.7785245e+00   3.2795248e+00
  -3.7606897e+00   3.2519386e+00
  -3.7427019e+00   3.2243524e+00
  -3.7245530e+00   3.1967662e+00
  -3.7062772e+00   3.1691800e+00
  -3.6878694e+00   3.1415938e+00
  -3.6693230e+00   3.1140076e+00
  -3.6506310e+00   3.0864214e+00
  -3.6317859e+00   3.0588352e+00
  -3.6127796e+00   3.0312490e+00
  -3.5936032e+00   3.0036628e+00
  -3.5742472e+00   2.9760766e+00
  -3.5547012e+00   2.9484903e+00
  -3.5349539e+00   2.9209041e+00
  -3.5149929e+00   2.8933179e+00
  -3.4948046e+00   2.8657317e+00
  -3.4743742e+00   2.8381455e+00
  -3.4536851e+00   2.8105593e+00
  -3.4327708e+00   2.7829731e+00
  -3.4116355e+00   2.7553869e+00
  -3.3902650e+00   2.7278007e+00
  -3.3686437e+00   2.7002145e+00
  -3.3467544e+00   2.6726283e+00
  -3.3245779e+00   2.6450421e+00
  -3.3020931e+00   2.6174559e+00
  -3.2792762e+00   2.5898697e+00
  -3.2561005e+00   2.5622835e+00
  -3.2325359e+00   2.5346972e+00
  -3.2085481e+00   2.5071110e+00
  -3.1840982e+00   2.4795248e+00
  -3.1592068e+00   2.4519386e+00
  -3.1338943e+00   2.4243524e+00
  -3.1081230e+00   2.3967662e+00
  -3.0818493e+00   2.3691800e+00
  -3.0550232e+00   2.3415938e+00
  -3.0275862e+00   2.3140076e+00
  -3.0000000e+00   2.2869287e+00
  -2.9724138e+00   2.2605301e+00
  -2.9448276e+00   2.2348351e+00
  -2.9172414e+00   2.2098673e+00
  -2.8896552e+00   2.1856085e+00
  -2.8620690e+00   2.1619540e+00
  -2.8344828e+00   2.1389231e+00
  -2.8068966e+00   2.1165351e+00
  -2.7793103e+00   2.0948100e+00
  -2.7517241e+00   2.0737676e+00
  -2.7241379e+00   2.0534279e+00
  -2.6965517e+00   2.0338111e+00
  -2.6689655e+00   2.0149370e+00
  -2.6413793e+00   1.9968257e+00
  -2.6137931e+00   1.9794548e+00
  -2.5862069e+00   1.9627158e+00
  -2.5586207e+00   1.9466240e+00
  -2.5310345e+00   1.9311945e+00
  -2.5034483e+00   1.9164423e+00
  -2.4758621e+00   1.9023819e+00
  -2.4482759e+00   1.8890276e+00
  -2.4206897e+00   1.8763933e+00
  -2.3931034e+00   1.8644923e+00
  -2.3655172e+00   1.8533375e+00
  -2.3379310e+00   1.8429007e+00
  -2.3103448e+00   1.8330716e+00
  -2.2827586e+00   1.8238590e+00
  -2.2551724e+00   1.8152711e+00
  -2.2275862e+00   1.8073157e+00
  -2.2000000e+00   1.8000000e+00
  -2.1724138e+00   1.7926843e+00
  -2.1448276e+00   1.7860135e+00
  -2.1172414e+00   1.7799940e+00
  -2.0896552e+00   1.7746318e+00
  -2.0620690e+00   1.7699319e+00
  -2.0344828e+00   1.7658621e+00
  -2.0068966e+00   1.7623153e+00
  -1.9793103e+00   1.7592940e+00
  -1.9517241e+00   1.7568002e+00
  -1.9241379e+00   1.7548355e+00
  -1.8965517e+00   1.7534010e+00
  -1.8689655e+00   1.7524973e+00
  -1.8413793e+00   1.7521246e+00
  -1.8137931e+00   1.7522826e+00
  -1.7862069e+00   1.7529703e+00
  -1.7586207e+00   1.7541544e+00
  -1.7310345e+00   1.7557365e+00
  -1.7034483e+00   1.7577152e+00
  -1.6758621e+00   1.7600884e+00
  -1.6482759e+00   1.7628542e+00
  -1.6206897e+00   1.7660101e+00
  -1.5931034e+00   1.7695534e+00
  -1.5655172e+00   1.7734815e+00
  -1.5379310e+00   1.7777911e+00
  -1.5103448e+00   1.7824790e+00
  -1.4827586e+00   1.7875149e+00
  -1.4551724e+00   1.7928152e+00
  -1.4275862e+00   1.7983772e+00
  -1.4000000e+00   1.8041981e+00
  -1.3724138e+00   1.8102751e+00
  -1.3448276e+00   1.8166052e+00
  -1.3172414e+00   1.8231853e+00
  -1.2896552e+00   1.8300126e+00
  -1.2620690e+00   1.8370838e+00
  -1.2344828e+00   1.8443958e+00
  -1.2068966e+00   1.8519242e+00
  -1.1793103e+00   1.8596028e+00
  -1.1517241e+00   1.8674294e+00
  -1.1241379e+00   1.8754021e+00
  -1.0965517e+00   1.8835187e+00
  -1.0689655e+00   1.8917773e+00
  -1.0413793e+00   1.9001756e+00
  -1.0137931e+00   1.9087118e+00
  -9.8620690e-01   1.9173837e+00
  -9.5862069e-01   1.9261893e+00
  -9.3103448e-01   1.9351108e+00
  -9.0344828e-01   1.9440994e+00
  -8.7586207e-01   1.9531540e+00
  -8.4827586e-01   1.9622736e+00
  -8.2068966e-01   1.9714571e+00
  -7.9310345e-01   1.9807037e+00
  -7.6551724e-01   1.9900124e+00
  -7.3793103e-01   1.9993821e+00
  -7.1034483e-01   2.0088120e+00
  -6.8275862e-01   2.0183011e+00
  -6.5517241e-01   2.0278378e+00
  -6.2758621e-01   2.0373892e+00
  -6.0000000e-01   2.0469550e+00
  -5.7241379e-01   2.0565350e+00
  -5.4482759e-01   2.0661291e+00
  -5.1724138e-01   2.0757370e+00
  -4.8965517e-01   2.0853585e+00
  -4.6206897e-01   2.0949934e+00
  -4.3448276e-01   2.1046414e+00
  -4.0689655e-01   2.1143025e+00
  -3.7931034e-01   2.1239702e+00
  -3.5172414e-01   2.1336260e+00
  -3.2413793e-01   2.1432701e+00
  -2.9655172e-01   2.1529028e+00
  -2.6896552e-01   2.1625240e+00
  -2.4137931e-01   2.1721341e+00
  -2.1379310e-01   2.1817331e+00
  -1.8620690e-01   2.1913213e+00
  -1.5862069e-01   2.2008988e+00
  -1.3103448e-01   2.2104657e+00
  -1.0344828e-01   2.2200203e+00
  -7.5862069e-02   2.2295568e+00
  -4.8275862e-02   2.2390755e+00
  -2.0689655e-02   2.2485766e+00
   6.8965517e-03   2.2580604e+00
   3.4482759e-02   2.2675271e+00
   6.2068966e-02   2.2769770e+00
   8.9655172e-02   2.2864103e+00
   1.1724138e-01   2.2958272e+00
   1.4482759e-01   2.3052279e+00
   1.7241379e-01   2.3146146e+00
   2.0000000e-01   2.3239930e+00
   2.2758621e-01   2.3333633e+00
   2.5517241e-01   2.3427256e+00
   2.8275862e-01   2.3520800e+00
   3.1034483e-01   2.3614265e+00
   3.3793103e-01   2.3707653e+00
   3.6551724e-01   2.3800965e+00
   3.9310345e-01   2.3894202e+00
   4.2068966e-01   2.3987364e+00
   4.4827586e-01   2.4080508e+00
   4.7586207e-01   2.4173795e+00
   5.0344828e-01   2.4267225e+00
   5.3103448e-01   2.4360794e+00
   5.5862069e-01   2.4454501e+00
   5.8620690e-01   2.4548345e+00
   6.1379310e-01   2.4642324e+00
   6.4137931e-01   2.4736436e+00
   6.6896552e-01   2.4830679e+00
   6.9655172e-01   2.4925052e+00
   7.2413793e-01   2.5019640e+00
   7.5172414e-01   2.5114701e+00
   7.7931034e-01   2.5210230e+00
   8.0689655e-01   2.5306220e+00
   8.3448276e-01   2.5402665e+00
   8.6206897e-01   2.5499560e+00
   8.8965517e-01   2.5596900e+00
   9.1724138e-01   2.5694678e+00
   9.4482759e-01   2.5792889e+00
   9.7241379e-01   2.5891529e+00
   1.0000000e+00   2.5990708e+00
   1.0275862e+00   2.6090772e+00
   1.0551724e+00   2.6191709e+00
   1.0827586e+00   2.6293507e+00
   1.1103448e+00   2.6396157e+00
   1.1379310e+00   2.6499648e+00
   1.1655172e+00   2.6603968e+00
   1.1931034e+00   2.6709107e+00
   1.2206897e+00   2.6815055e+00
   1.2482759e+00   2.6921801e+00
   1.2758621e+00   2.7029480e+00
   1.3034483e+00   2.7138514e+00
   1.3310345e+00   2.7248886e+00
   1.3586207e+00   2.7360577e+00
   1.3862069e+00   2.7473571e+00
   1.4137931e+00   2.7587849e+00
   1.4413793e+00   2.7703396e+00
   1.4689655e+00   2.7820193e+00
   1.4965517e+00   2.7938224e+00
   1.5241379e+00   2.8057472e+00
   1.5517241e+00   2.8178091e+00
   1.5793103e+00   2.8300570e+00
   1.6068966e+00   2.8424884e+00
   1.6344828e+00   2.8551006e+00
   1.6620690e+00   2.8678912e+00
   1.6896552e+00   2.8808575e+00
   1.7172414e+00   2.8939972e+00
   1.7448276e+00   2.9073075e+00
   1.7724138e+00   2.9207861e+00
   1.8000000e+00   2.9344304e+00
   1.8275862e+00   2.9482573e+00
   1.8551724e+00   2.9623214e+00
   1.8827586e+00   2.9766192e+00
   1.9103448e+00   2.9911472e+00
   1.9379310e+00   3.0059017e+00
   1.9655172e+00   3.0208793e+00
   1.9931034e+00   3.0360764e+00
   2.0206897e+00   3.0514895e+00
   2.0482759e+00   3.0671153e+00
   2.0758621e+00   3.0829503e+00
   2.1034483e+00   3.0990122e+00
   2.1310345e+00   3.1153603e+00
   2.1586207e+00   3.1319900e+00
   2.1862069e+00   3.1488965e+00
   2.2137931e+00   3.1660752e+00
   2.2413793e+00   3.1835214e+00
   2.2689655e+00   3.2012305e+00
   2.2965517e+00   3.2191979e+00
   2.3241379e+00   3.2374191e+00
   2.3517241e+00   3.2558897e+00
   2.3793103e+00   3.2746278e+00
   2.4068966e+00   3.2936964e+00
   2.4344828e+00   3.3130894e+00
   2.4620690e+00   3.3328008e+00
   2.4896552e+00   3.3528249e+00
   2.5172414e+00   3.3731558e+00
   2.5448276e+00   3.3937877e+00
   2.5724138e+00   3.4147150e+00
   2.6000000e+00   3.4359318e+00
   2.6275862e+00   3.4574328e+00
   2.6551724e+00   3.4792363e+00
   2.6827586e+00   3.5014074e+00
   2.7103448e+00   3.5239390e+00
   2.7379310e+00   3.5468240e+00
   2.7655172e+00   3.5700552e+00
   2.7931034e+00   3.5936256e+00
   2.8206897e+00   3.6175284e+00
   2.8482759e+00   3.6417567e+00
   2.8758621e+00   3.6663038e+00


==> data/vertices0/vertice_34.dat <==
  -3.9741904e+00   3.8255227e+00
  -3.9566747e+00   3.7979365e+00
  -3.9390401e+00   3.7703503e+00
  -3.9212815e+00   3.7427641e+00
  -3.9033934e+00   3.7151779e+00
  -3.8853700e+00   3.6875917e+00
  -3.8672051e+00   3.6600055e+00
  -3.8488917e+00   3.6324193e+00
  -3.8304229e+00   3.6048331e+00
  -3.8117908e+00   3.5772469e+00
  -3.7929870e+00   3.5496606e+00
  -3.7740026e+00   3.5220744e+00
  -3.7548277e+00   3.4944882e+00
  -3.7354518e+00   3.4669020e+00
  -3.7158843e+00   3.4393158e+00
  -3.6961443e+00   3.4117296e+00
  -3.6762227e+00   3.3841434e+00
  -3.6561098e+00   3.3565572e+00
  -3.6357951e+00   3.3289710e+00
  -3.6152670e+00   3.3013848e+00
  -3.5945130e+00   3.2737986e+00
  -3.5735196e+00   3.2462124e+00
  -3.5522716e+00   3.2186262e+00
  -3.5307527e+00   3.1910400e+00
  -3.5089447e+00   3.1634538e+00
  -3.4868276e+00   3.1358675e+00
  -3.4643789e+00   3.1082813e+00
  -3.4415977e+00   3.0806951e+00
  -3.4185195e+00   3.0531089e+00
  -3.3951238e+00   3.0255227e+00
  -3.3713877e+00   2.9979365e+00
  -3.3472859e+00   2.9703503e+00
  -3.3227899e+00   2.9427641e+00
  -3.2978674e+00   2.9151779e+00
  -3.2724822e+00   2.8875917e+00
  -3.2465928e+00   2.8600055e+00
  -3.2201515e+00   2.8324193e+00
  -3.1931034e+00   2.8048331e+00
  -3.1655172e+00   2.7773396e+00
  -3.1379310e+00   2.7503963e+00
  -3.1103448e+00   2.7240190e+00
  -3.0827586e+00   2.6982238e+00
  -3.0551724e+00   2.6730269e+00
  -3.0275862e+00   2.6484448e+00
  -3.0000000e+00   2.6244940e+00
  -2.9724138e+00   2.6011914e+00
  -2.9448276e+00   2.5785538e+00
  -2.9172414e+00   2.5565980e+00
  -2.8896552e+00   2.5353048e+00
  -2.8620690e+00   2.5145806e+00
  -2.8344828e+00   2.4944389e+00
  -2.8068966e+00   2.4748932e+00
  -2.7793103e+00   2.4559571e+00
  -2.7517241e+00   2.4376440e+00
  -2.7241379e+00   2.4199672e+00
  -2.6965517e+00   2.4029400e+00
  -2.6689655e+00   2.3865755e+00
  -2.6413793e+00   2.3708864e+00
  -2.6137931e+00   2.3558501e+00
  -2.5862069e+00   2.3413721e+00
  -2.5586207e+00   2.3274620e+00
  -2.5310345e+00   2.3141292e+00
  -2.5034483e+00   2.3013831e+00
  -2.4758621e+00   2.2892326e+00
  -2.4482759e+00   2.2776863e+00
  -2.4206897e+00   2.2667527e+00
  -2.3931034e+00   2.2564398e+00
  -2.3655172e+00   2.2467551e+00
  -2.3379310e+00   2.2376729e+00
  -2.3103448e+00   2.2291000e+00
  -2.2827586e+00   2.2210416e+00
  -2.2551724e+00   2.2135024e+00
  -2.2275862e+00   2.2064872e+00
  -2.2000000e+00   2.2000000e+00
  -2.1724138e+00   2.1935128e+00
  -2.1448276e+00   2.1875569e+00
  -2.1172414e+00   2.1821360e+00
  -2.0896552e+00   2.1772536e+00
  -2.0620690e+00   2.1729127e+00
  -2.0344828e+00   2.1690861e+00
  -2.0068966e+00   2.1656858e+00
  -1.9793103e+00   2.1627134e+00
  -1.9517241e+00   2.1601702e+00
  -1.9241379e+00   2.1580573e+00
  -1.8965517e+00   2.1563754e+00
  -1.8689655e+00   2.1551250e+00
  -1.8413793e+00   2.1543066e+00
  -1.8137931e+00   2.1539200e+00
  -1.7862069e+00   2.1539652e+00
  -1.7586207e+00   2.1544152e+00
  -1.7310345e+00   2.1551909e+00
  -1.7034483e+00   2.1562915e+00
  -1.6758621e+00   2.1577162e+00
  -1.6482759e+00   2.1594639e+00
  -1.6206897e+00   2.1615335e+00
  -1.5931034e+00   2.1639237e+00
  -1.5655172e+00   2.1666331e+00
  -1.5379310e+00   2.1696602e+00
  -1.5103448e+00   2.1730031e+00
  -1.4827586e+00   2.1766382e+00
  -1.4551724e+00   2.1804978e+00
  -1.4275862e+00   2.1845805e+00
  -1.4000000e+00   2.1888847e+00
  -1.3724138e+00   2.1934088e+00
  -1.3448276e+00   2.1981513e+00
  -1.3172414e+00   2.2031105e+00
  -1.2896552e+00   2.2082847e+00
  -1.2620690e+00   2.2136720e+00
  -1.2344828e+00   2.2192708e+00
  -1.2068966e+00   2.2250616e+00
  -1.1793103e+00   2.2309899e+00
  -1.1517241e+00   2.2370544e+00
  -1.1241379e+00   2.2432540e+00
  -1.0965517e+00   2.2495873e+00
  -1.0689655e+00   2.2560530e+00
  -1.0413793e+00   2.2626499e+00
  -1.0137931e+00   2.2693766e+00
  -9.8620690e-01   2.2762319e+00
  -9.5862069e-01   2.2832144e+00
  -9.3103448e-01   2.2903096e+00
  -9.0344828e-01   2.2974763e+00
  -8.7586207e-01   2.3047139e+00
  -8.4827586e-01   2.3120216e+00
  -8.2068966e-01   2.3193986e+00
  -7.9310345e-01   2.3268442e+00
  -7.6551724e-01   2.3343578e+00
  -7.3793103e-01   2.3419384e+00
  -7.1034483e-01   2.3495855e+00
  -6.8275862e-01   2.3572983e+00
  -6.5517241e-01   2.3650668e+00
  -6.2758621e-01   2.3728629e+00
  -6.0000000e-01   2.3806863e+00
  -5.7241379e-01   2.3885367e+00
  -5.4482759e-01   2.3964137e+00
  -5.1724138e-01   2.4043172e+00
  -4.8965517e-01   2.4122468e+00
  -4.6206897e-01   2.4202022e+00
  -4.3448276e-01   2.4281832e+00
  -4.0689655e-01   2.4361894e+00
  -3.7931034e-01   2.4442152e+00
  -3.5172414e-01   2.4522445e+00
  -3.2413793e-01   2.4602771e+00
  -2.9655172e-01   2.4683131e+00
  -2.6896552e-01   2.4763524e+00
  -2.4137931e-01   2.4843950e+00
  -2.1379310e-01   2.4924409e+00
  -1.8620690e-01   2.5004899e+00
  -1.5862069e-01   2.5085421e+00
  -1.3103448e-01   2.5165974e+00
  -1.0344828e-01   2.5246541e+00
  -7.5862069e-02   2.5327071e+00
  -4.8275862e-02   2.5407562e+00
  -2.0689655e-02   2.5488017e+00
   6.8965517e-03   2.5568434e+00
   3.4482759e-02   2.5648816e+00
   6.2068966e-02   2.5729161e+00
   8.9655172e-02   2.5809471e+00
   1.1724138e-01   2.5889745e+00
   1.4482759e-01   2.5969984e+00
   1.7241379e-01   2.6050206e+00
   2.0000000e-01   2.6130460e+00
   2.2758621e-01   2.6210746e+00
   2.5517241e-01   2.6291064e+00
   2.8275862e-01   2.6371413e+00
   3.1034483e-01   2.6451793e+00
   3.3793103e-01   2.6532204e+00
   3.6551724e-01   2.6612646e+00
   3.9310345e-01   2.6693117e+00
   4.2068966e-01   2.6773619e+00
   4.4827586e-01   2.6854198e+00
   4.7586207e-01   2.6935001e+00
   5.0344828e-01   2.7016025e+00
   5.3103448e-01   2.7097267e+00
   5.5862069e-01   2.7178725e+00
   5.8620690e-01   2.7260397e+00
   6.1379310e-01   2.7342282e+00
   6.4137931e-01   2.7424376e+00
   6.6896552e-01   2.7506679e+00
   6.9655172e-01   2.7589187e+00
   7.2413793e-01   2.7671978e+00
   7.5172414e-01   2.7755283e+00
   7.7931034e-01   2.7839099e+00
   8.0689655e-01   2.7923419e+00
   8.3448276e-01   2.8008239e+00
   8.6206897e-01   2.8093554e+00
   8.8965517e-01   2.8179359e+00
   9.1724138e-01   2.8265648e+00
   9.4482759e-01   2.8352417e+00
   9.7241379e-01   2.8439662e+00
   1.0000000e+00   2.8527483e+00
   1.0275862e+00   2.8616196e+00
   1.0551724e+00   2.8705790e+00
   1.0827586e+00   2.8796257e+00
   1.1103448e+00   2.8887588e+00
   1.1379310e+00   2.8979774e+00
   1.1655172e+00   2.9072805e+00
   1.1931034e+00   2.9166673e+00
   1.2206897e+00   2.9261370e+00
   1.2482759e+00   2.9356885e+00
   1.2758621e+00   2.9453345e+00
   1.3034483e+00   2.9551136e+00
   1.3310345e+00   2.9650244e+00
   1.3586207e+00   2.9750655e+00
   1.3862069e+00   2.9852355e+00
   1.4137931e+00   2.9955329e+00
   1.4413793e+00   3.0059563e+00
   1.4689655e+00   3.0165043e+00
   1.4965517e+00   3.0271755e+00
   1.5241379e+00   3.0379684e+00
   1.5517241e+00   3.0488974e+00
   1.5793103e+00   3.0600079e+00
   1.6068966e+00   3.0712978e+00
   1.6344828e+00   3.0827649e+00
   1.6620690e+00   3.0944072e+00
   1.6896552e+00   3.1062224e+00
   1.7172414e+00   3.1182086e+00
   1.7448276e+00   3.1303635e+00
   1.7724138e+00   3.1426851e+00
   1.8000000e+00   3.1551712e+00
   1.8275862e+00   3.1678378e+00
   1.8551724e+00   3.1807358e+00
   1.8827586e+00   3.1938624e+00
   1.9103448e+00   3.2072145e+00
   1.9379310e+00   3.2207892e+00
   1.9655172e+00   3.2345835e+00
   1.9931034e+00   3.2485943e+00
   2.0206897e+00   3.2628187e+00
   2.0482759e+00   3.2772537e+00
   2.0758621e+00   3.2918964e+00
   2.1034483e+00   3.3067637e+00
   2.1310345e+00   3.3219115e+00
   2.1586207e+00   3.3373356e+00
   2.1862069e+00   3.3530321e+00
   2.2137931e+00   3.3689970e+00
   2.2413793e+00   3.3852262e+00
   2.2689655e+00   3.4017158e+00
   2.2965517e+00   3.4184617e+00
   2.3241379e+00   3.4354600e+00
   2.3517241e+00   3.4527068e+00
   2.3793103e+00   3.4702195e+00
   2.4068966e+00   3.4880578e+00
   2.4344828e+00   3.5062165e+00
   2.4620690e+00   3.5246903e+00
   2.4896552e+00   3.5434740e+00
   2.5172414e+00   3.5625626e+00
   2.5448276e+00   3.5819510e+00
   2.5724138e+00   3.6016340e+00
   2.6000000e+00   3.6216065e+00
   2.6275862e+00   3.6418638e+00
   2.6551724e+00   3.6624233e+00
   2.6827586e+00   3.6833475e+00
   2.7103448e+00   3.7046300e+00
   2.7379310e+00   3.7262642e+00
   2.7655172e+00   3.7482438e+00
   2.7931034e+00   3.7705626e+00
   2.8206897e+00   3.7932142e+00
   2.8482759e+00   3.8161926e+00
   2.8758621e+00   3.8394916e+00
   2.9034483e+00   3.8631052e+00
   2.9310345e+00   3.8870510e+00
   2.9586207e+00   3.9113930e+00
   2.9862069e+00   3.9361237e+00
   3.0137931e+00   3.9612354e+00


==> data/vertices0/vertice_35.dat <==
  -3.8921737e+00   3.9626328e+00
  -3.8728289e+00   3.9350466e+00
  -3.8532991e+00   3.9074604e+00
  -3.8335748e+00   3.8798742e+00
  -3.8136455e+00   3.8522880e+00
  -3.7935002e+00   3.8247018e+00
  -3.7731268e+00   3.7971156e+00
  -3.7525121e+00   3.7695294e+00
  -3.7316416e+00   3.7419432e+00
  -3.7105369e+00   3.7143570e+00
  -3.6892056e+00   3.6867708e+00
  -3.6676350e+00   3.6591845e+00
  -3.6458111e+00   3.6315983e+00
  -3.6237186e+00   3.6040121e+00
  -3.6013408e+00   3.5764259e+00
  -3.5786594e+00   3.5488397e+00
  -3.5556540e+00   3.5212535e+00
  -3.5323021e+00   3.4936673e+00
  -3.5085787e+00   3.4660811e+00
  -3.4844558e+00   3.4384949e+00
  -3.4599021e+00   3.4109087e+00
  -3.4349344e+00   3.3833225e+00
  -3.4095681e+00   3.3557363e+00
  -3.3837729e+00   3.3281501e+00
  -3.3575145e+00   3.3005639e+00
  -3.3307543e+00   3.2729776e+00
  -3.3034483e+00   3.2453914e+00
  -3.2758621e+00   3.2181108e+00
  -3.2482759e+00   3.1914334e+00
  -3.2206897e+00   3.1653739e+00
  -3.1931034e+00   3.1399472e+00
  -3.1655172e+00   3.1151359e+00
  -3.1379310e+00   3.0908566e+00
  -3.1103448e+00   3.0671214e+00
  -3.0827586e+00   3.0439426e+00
  -3.0551724e+00   3.0213324e+00
  -3.0275862e+00   2.9993032e+00
  -3.0000000e+00   2.9778672e+00
  -2.9724138e+00   2.9570368e+00
  -2.9448276e+00   2.9368243e+00
  -2.9172414e+00   2.9172418e+00
  -2.8896552e+00   2.8982697e+00
  -2.8620690e+00   2.8798241e+00
  -2.8344828e+00   2.8619144e+00
  -2.8068966e+00   2.8445503e+00
  -2.7793103e+00   2.8277411e+00
  -2.7517241e+00   2.8114963e+00
  -2.7241379e+00   2.7958251e+00
  -2.6965517e+00   2.7807365e+00
  -2.6689655e+00   2.7662393e+00
  -2.6413793e+00   2.7523423e+00
  -2.6137931e+00   2.7390236e+00
  -2.5862069e+00   2.7261999e+00
  -2.5586207e+00   2.7138775e+00
  -2.5310345e+00   2.7020629e+00
  -2.5034483e+00   2.6907621e+00
  -2.4758621e+00   2.6799809e+00
  -2.4482759e+00   2.6697251e+00
  -2.4206897e+00   2.6600001e+00
  -2.3931034e+00   2.6508110e+00
  -2.3655172e+00   2.6421629e+00
  -2.3379310e+00   2.6340322e+00
  -2.3103448e+00   2.6263387e+00
  -2.2827586e+00   2.6190857e+00
  -2.2551724e+00   2.6122764e+00
  -2.2275862e+00   2.6059135e+00
  -2.2000000e+00   2.6000000e+00
  -2.1724138e+00   2.5940865e+00
  -2.1448276e+00   2.5886243e+00
  -2.1172414e+00   2.5836158e+00
  -2.0896552e+00   2.5790634e+00
  -2.0620690e+00   2.5749691e+00
  -2.0344828e+00   2.5713092e+00
  -2.0068966e+00   2.5680093e+00
  -1.9793103e+00   2.5650704e+00
  -1.9517241e+00   2.5624934e+00
  -1.9241379e+00   2.5602791e+00
  -1.8965517e+00   2.5584280e+00
  -1.8689655e+00   2.5569407e+00
  -1.8413793e+00   2.5558173e+00
  -1.8137931e+00   2.5550581e+00
  -1.7862069e+00   2.5546631e+00
  -1.7586207e+00   2.5546099e+00
  -1.7310345e+00   2.5548319e+00
  -1.7034483e+00   2.5553288e+00
  -1.6758621e+00   2.5561002e+00
  -1.6482759e+00   2.5571456e+00
  -1.6206897e+00   2.5584643e+00
  -1.5931034e+00   2.5600557e+00
  -1.5655172e+00   2.5619190e+00
  -1.5379310e+00   2.5640534e+00
  -1.5103448e+00   2.5664578e+00
  -1.4827586e+00   2.5691127e+00
  -1.4551724e+00   2.5719613e+00
  -1.4275862e+00   2.5750027e+00
  -1.4000000e+00   2.5782360e+00
  -1.3724138e+00   2.5816603e+00
  -1.3448276e+00   2.5852747e+00
  -1.3172414e+00   2.5890783e+00
  -1.2896552e+00   2.5930698e+00
  -1.2620690e+00   2.5972484e+00
  -1.2344828e+00   2.6016130e+00
  -1.2068966e+00   2.6061473e+00
  -1.1793103e+00   2.6108053e+00
  -1.1517241e+00   2.6155863e+00
  -1.1241379e+00   2.6204894e+00
  -1.0965517e+00   2.6255138e+00
  -1.0689655e+00   2.6306588e+00
  -1.0413793e+00   2.6359235e+00
  -1.0137931e+00   2.6413070e+00
  -9.8620690e-01   2.6468085e+00
  -9.5862069e-01   2.6524272e+00
  -9.3103448e-01   2.6581507e+00
  -9.0344828e-01   2.6639439e+00
  -8.7586207e-01   2.6698064e+00
  -8.4827586e-01   2.6757375e+00
  -8.2068966e-01   2.6817368e+00
  -7.9310345e-01   2.6878037e+00
  -7.6551724e-01   2.6939377e+00
  -7.3793103e-01   2.7001383e+00
  -7.1034483e-01   2.7064050e+00
  -6.8275862e-01   2.7127372e+00
  -6.5517241e-01   2.7191264e+00
  -6.2758621e-01   2.7255481e+00
  -6.0000000e-01   2.7320022e+00
  -5.7241379e-01   2.7384884e+00
  -5.4482759e-01   2.7450063e+00
  -5.1724138e-01   2.7515558e+00
  -4.8965517e-01   2.7581365e+00
  -4.6206897e-01   2.7647483e+00
  -4.3448276e-01   2.7713909e+00
  -4.0689655e-01   2.7780640e+00
  -3.7931034e-01   2.7847627e+00
  -3.5172414e-01   2.7914727e+00
  -3.2413793e-01   2.7981940e+00
  -2.9655172e-01   2.8049264e+00
  -2.6896552e-01   2.8116699e+00
  -2.4137931e-01   2.8184243e+00
  -2.1379310e-01   2.8251896e+00
  -1.8620690e-01   2.8319657e+00
  -1.5862069e-01   2.8387526e+00
  -1.3103448e-01   2.8455500e+00
  -1.0344828e-01   2.8523564e+00
  -7.5862069e-02   2.8591672e+00
  -4.8275862e-02   2.8659824e+00
  -2.0689655e-02   2.8728018e+00
   6.8965517e-03   2.8796255e+00
   3.4482759e-02   2.8864534e+00
   6.2068966e-02   2.8932854e+00
   8.9655172e-02   2.9001217e+00
   1.1724138e-01   2.9069621e+00
   1.4482759e-01   2.9138065e+00
   1.7241379e-01   2.9206565e+00
   2.0000000e-01   2.9275165e+00
   2.2758621e-01   2.9343864e+00
   2.5517241e-01   2.9412660e+00
   2.8275862e-01   2.9481554e+00
   3.1034483e-01   2.9550544e+00
   3.3793103e-01   2.9619631e+00
   3.6551724e-01   2.9688812e+00
   3.9310345e-01   2.9758087e+00
   4.2068966e-01   2.9827456e+00
   4.4827586e-01   2.9896961e+00
   4.7586207e-01   2.9966732e+00
   5.0344828e-01   3.0036768e+00
   5.3103448e-01   3.0107065e+00
   5.5862069e-01   3.0177622e+00
   5.8620690e-01   3.0248437e+00
   6.1379310e-01   3.0319508e+00
   6.4137931e-01   3.0390832e+00
   6.6896552e-01   3.0462408e+00
   6.9655172e-01   3.0534234e+00
   7.2413793e-01   3.0606379e+00
   7.5172414e-01   3.0679053e+00
   7.7931034e-01   3.0752252e+00
   8.0689655e-01   3.0825971e+00
   8.3448276e-01   3.0900207e+00
   8.6206897e-01   3.0974955e+00
   8.8965517e-01   3.1050212e+00
   9.1724138e-01   3.1125973e+00
   9.4482759e-01   3.1202233e+00
   9.7241379e-01   3.1278990e+00
   1.0000000e+00   3.1356335e+00
   1.0275862e+00   3.1434556e+00
   1.0551724e+00   3.1513644e+00
   1.0827586e+00   3.1593592e+00
   1.1103448e+00   3.1674394e+00
   1.1379310e+00   3.1756042e+00
   1.1655172e+00   3.1838528e+00
   1.1931034e+00   3.1921846e+00
   1.2206897e+00   3.2005988e+00
   1.2482759e+00   3.2090948e+00
   1.2758621e+00   3.2176839e+00
   1.3034483e+00   3.2264017e+00
   1.3310345e+00   3.2352473e+00
   1.3586207e+00   3.2442193e+00
   1.3862069e+00   3.2533167e+00
   1.4137931e+00   3.2625382e+00
   1.4413793e+00   3.2718828e+00
   1.4689655e+00   3.2813493e+00
   1.4965517e+00   3.2909365e+00
   1.5241379e+00   3.3006433e+00
   1.5517241e+00   3.3104830e+00
   1.5793103e+00   3.3204976e+00
   1.6068966e+00   3.3306854e+00
   1.6344828e+00   3.3410447e+00
   1.6620690e+00   3.3515737e+00
   1.6896552e+00   3.3622707e+00
   1.7172414e+00   3.3731340e+00
   1.7448276e+00   3.3841618e+00
   1.7724138e+00   3.3953524e+00
   1.8000000e+00   3.4067041e+00
   1.8275862e+00   3.4182317e+00
   1.8551724e+00   3.4299829e+00
   1.8827586e+00   3.4419552e+00
   1.9103448e+00   3.4541461e+00
   1.9379310e+00   3.4665531e+00
   1.9655172e+00   3.4791738e+00
   1.9931034e+00   3.4920057e+00
   2.0206897e+00   3.5050463e+00
   2.0482759e+00   3.5182931e+00
   2.0758621e+00   3.5317437e+00
   2.1034483e+00   3.5454139e+00
   2.1310345e+00   3.5593563e+00
   2.1586207e+00   3.5735675e+00
   2.1862069e+00   3.5880441e+00
   2.2137931e+00   3.6027826e+00
   2.2413793e+00   3.6177797e+00
   2.2689655e+00   3.6330319e+00
   2.2965517e+00   3.6485360e+00
   2.3241379e+00   3.6642884e+00
   2.3517241e+00   3.6802859e+00
   2.3793103e+00   3.6965451e+00
   2.4068966e+00   3.7131223e+00
   2.4344828e+00   3.7300131e+00
   2.4620690e+00   3.7472130e+00
   2.4896552e+00   3.7647175e+00
   2.5172414e+00   3.7825222e+00
   2.5448276e+00   3.8006227e+00
   2.5724138e+00   3.8190145e+00
   2.6000000e+00   3.8376932e+00
   2.6275862e+00   3.8566545e+00
   2.6551724e+00   3.8759154e+00
   2.6827586e+00   3.8955351e+00
   2.7103448e+00   3.9155080e+00
   2.7379310e+00   3.9358285e+00
   2.7655172e+00   3.9564909e+00
   2.7931034e+00   3.9774897e+00


==> data/vertices0/vertice_36.dat <==
  -3.6676990e+00   3.9663076e+00
  -3.6441533e+00   3.9387214e+00
  -3.6202687e+00   3.9111351e+00
  -3.5960223e+00   3.8835489e+00
  -3.5713890e+00   3.8559627e+00
  -3.5463404e+00   3.8283765e+00
  -3.5208451e+00   3.8007903e+00
  -3.4948676e+00   3.7732041e+00
  -3.4683678e+00   3.7456179e+00
  -3.4413289e+00   3.7180317e+00
  -3.4137931e+00   3.6904455e+00
  -3.3862069e+00   3.6633287e+00
  -3.3586207e+00   3.6367431e+00
  -3.3310345e+00   3.6107000e+00
  -3.3034483e+00   3.5852108e+00
  -3.2758621e+00   3.5602869e+00
  -3.2482759e+00   3.5359399e+00
  -3.2206897e+00   3.5121813e+00
  -3.1931034e+00   3.4890225e+00
  -3.1655172e+00   3.4664461e+00
  -3.1379310e+00   3.4443756e+00
  -3.1103448e+00   3.4228203e+00
  -3.0827586e+00   3.4017896e+00
  -3.0551724e+00   3.3812927e+00
  -3.0275862e+00   3.3613391e+00
  -3.0000000e+00   3.3419378e+00
  -2.9724138e+00   3.3230982e+00
  -2.9448276e+00   3.3048292e+00
  -2.9172414e+00   3.2871398e+00
  -2.8896552e+00   3.2700110e+00
  -2.8620690e+00   3.2533664e+00
  -2.8344828e+00   3.2372133e+00
  -2.8068966e+00   3.2215584e+00
  -2.7793103e+00   3.2064086e+00
  -2.7517241e+00   3.1917705e+00
  -2.7241379e+00   3.1776509e+00
  -2.6965517e+00   3.1640560e+00
  -2.6689655e+00   3.1509922e+00
  -2.6413793e+00   3.1384655e+00
  -2.6137931e+00   3.1264554e+00
  -2.5862069e+00   3.1148877e+00
  -2.5586207e+00   3.1037667e+00
  -2.5310345e+00   3.0930970e+00
  -2.5034483e+00   3.0828826e+00
  -2.4758621e+00   3.0731278e+00
  -2.4482759e+00   3.0638364e+00
  -2.4206897e+00   3.0550121e+00
  -2.3931034e+00   3.0466585e+00
  -2.3655172e+00   3.0387791e+00
  -2.3379310e+00   3.0313526e+00
  -2.3103448e+00   3.0243085e+00
  -2.2827586e+00   3.0176491e+00
  -2.2551724e+00   3.0113765e+00
  -2.2275862e+00   3.0054929e+00
  -2.2000000e+00   3.0000000e+00
  -2.1724138e+00   2.9945071e+00
  -2.1448276e+00   2.9894064e+00
  -2.1172414e+00   2.9846996e+00
  -2.0896552e+00   2.9803883e+00
  -2.0620690e+00   2.9764738e+00
  -2.0344828e+00   2.9729355e+00
  -2.0068966e+00   2.9697087e+00
  -1.9793103e+00   2.9667942e+00
  -1.9517241e+00   2.9641926e+00
  -1.9241379e+00   2.9619045e+00
  -1.8965517e+00   2.9599304e+00
  -1.8689655e+00   2.9582706e+00
  -1.8413793e+00   2.9569254e+00
  -1.8137931e+00   2.9558950e+00
  -1.7862069e+00   2.9551794e+00
  -1.7586207e+00   2.9547595e+00
  -1.7310345e+00   2.9545779e+00
  -1.7034483e+00   2.9546344e+00
  -1.6758621e+00   2.9549287e+00
  -1.6482759e+00   2.9554607e+00
  -1.6206897e+00   2.9562299e+00
  -1.5931034e+00   2.9572360e+00
  -1.5655172e+00   2.9584785e+00
  -1.5379310e+00   2.9599570e+00
  -1.5103448e+00   2.9616709e+00
  -1.4827586e+00   2.9636034e+00
  -1.4551724e+00   2.9657056e+00
  -1.4275862e+00   2.9679769e+00
  -1.4000000e+00   2.9704169e+00
  -1.3724138e+00   2.9730249e+00
  -1.3448276e+00   2.9758004e+00
  -1.3172414e+00   2.9787427e+00
  -1.2896552e+00   2.9818512e+00
  -1.2620690e+00   2.9851253e+00
  -1.2344828e+00   2.9885643e+00
  -1.2068966e+00   2.9921543e+00
  -1.1793103e+00   2.9958556e+00
  -1.1517241e+00   2.9996675e+00
  -1.1241379e+00   3.0035896e+00
  -1.0965517e+00   3.0076214e+00
  -1.0689655e+00   3.0117622e+00
  -1.0413793e+00   3.0160116e+00
  -1.0137931e+00   3.0203690e+00
  -9.8620690e-01   3.0248339e+00
  -9.5862069e-01   3.0294056e+00
  -9.3103448e-01   3.0340736e+00
  -9.0344828e-01   3.0388073e+00
  -8.7586207e-01   3.0436062e+00
  -8.4827586e-01   3.0484701e+00
  -8.2068966e-01   3.0533986e+00
  -7.9310345e-01   3.0583913e+00
  -7.6551724e-01   3.0634478e+00
  -7.3793103e-01   3.0685677e+00
  -7.1034483e-01   3.0737507e+00
  -6.8275862e-01   3.0789965e+00
  -6.5517241e-01   3.0842975e+00
  -6.2758621e-01   3.0896323e+00
  -6.0000000e-01   3.0950008e+00
  -5.7241379e-01   3.1004027e+00
  -5.4482759e-01   3.1058377e+00
  -5.1724138e-01   3.1113058e+00
  -4.8965517e-01   3.1168067e+00
  -4.6206897e-01   3.1223402e+00
  -4.3448276e-01   3.1279061e+00
  -4.0689655e-01   3.1335041e+00
  -3.7931034e-01   3.1391301e+00
  -3.5172414e-01   3.1447712e+00
  -3.2413793e-01   3.1504274e+00
  -2.9655172e-01   3.1560987e+00
  -2.6896552e-01   3.1617849e+00
  -2.4137931e-01   3.1674859e+00
  -2.1379310e-01   3.1732017e+00
  -1.8620690e-01   3.1789321e+00
  -1.5862069e-01   3.1846771e+00
  -1.3103448e-01   3.1904365e+00
  -1.0344828e-01   3.1962090e+00
  -7.5862069e-02   3.2019903e+00
  -4.8275862e-02   3.2077804e+00
  -2.0689655e-02   3.2135793e+00
   6.8965517e-03   3.2193868e+00
   3.4482759e-02   3.2252030e+00
   6.2068966e-02   3.2310277e+00
   8.9655172e-02   3.2368610e+00
   1.1724138e-01   3.2427028e+00
   1.4482759e-01   3.2485530e+00
   1.7241379e-01   3.2544129e+00
   2.0000000e-01   3.2602864e+00
   2.2758621e-01   3.2661735e+00
   2.5517241e-01   3.2720741e+00
   2.8275862e-01   3.2779880e+00
   3.1034483e-01   3.2839153e+00
   3.3793103e-01   3.2898558e+00
   3.6551724e-01   3.2958095e+00
   3.9310345e-01   3.3017762e+00
   4.2068966e-01   3.3077559e+00
   4.4827586e-01   3.3137524e+00
   4.7586207e-01   3.3197775e+00
   5.0344828e-01   3.3258309e+00
   5.3103448e-01   3.3319125e+00
   5.5862069e-01   3.3380221e+00
   5.8620690e-01   3.3441595e+00
   6.1379310e-01   3.3503245e+00
   6.4137931e-01   3.3565170e+00
   6.6896552e-01   3.3627369e+00
   6.9655172e-01   3.3689838e+00
   7.2413793e-01   3.3752641e+00
   7.5172414e-01   3.3815969e+00
   7.7931034e-01   3.3879819e+00
   8.0689655e-01   3.3944186e+00
   8.3448276e-01   3.4009069e+00
   8.6206897e-01   3.4074462e+00
   8.8965517e-01   3.4140364e+00
   9.1724138e-01   3.4206770e+00
   9.4482759e-01   3.4273678e+00
   9.7241379e-01   3.4341084e+00
   1.0000000e+00   3.4409073e+00
   1.0275862e+00   3.4477906e+00
   1.0551724e+00   3.4547578e+00
   1.0827586e+00   3.4618083e+00
   1.1103448e+00   3.4689416e+00
   1.1379310e+00   3.4761569e+00
   1.1655172e+00   3.4834539e+00
   1.1931034e+00   3.4908318e+00
   1.2206897e+00   3.4982902e+00
   1.2482759e+00   3.5058284e+00
   1.2758621e+00   3.5134570e+00
   1.3034483e+00   3.5212088e+00
   1.3310345e+00   3.5290828e+00
   1.3586207e+00   3.5370781e+00
   1.3862069e+00   3.5451938e+00
   1.4137931e+00   3.5534290e+00
   1.4413793e+00   3.5617828e+00
   1.4689655e+00   3.5702543e+00
   1.4965517e+00   3.5788425e+00
   1.5241379e+00   3.5875465e+00
   1.5517241e+00   3.5963787e+00
   1.5793103e+00   3.6053779e+00
   1.6068966e+00   3.6145427e+00
   1.6344828e+00   3.6238718e+00
   1.6620690e+00   3.6333637e+00
   1.6896552e+00   3.6430172e+00
   1.7172414e+00   3.6528307e+00
   1.7448276e+00   3.6628029e+00
   1.7724138e+00   3.6729324e+00
   1.8000000e+00   3.6832177e+00
   1.8275862e+00   3.6936728e+00
   1.8551724e+00   3.7043419e+00
   1.8827586e+00   3.7152232e+00
   1.9103448e+00   3.7263145e+00
   1.9379310e+00   3.7376138e+00
   1.9655172e+00   3.7491191e+00
   1.9931034e+00   3.7608285e+00
   2.0206897e+00   3.7727398e+00
   2.0482759e+00   3.7848509e+00
   2.0758621e+00   3.7971599e+00
   2.1034483e+00   3.8096818e+00
   2.1310345e+00   3.8224657e+00
   2.1586207e+00   3.8355088e+00
   2.1862069e+00   3.8488083e+00
   2.2137931e+00   3.8623614e+00
   2.2413793e+00   3.8761651e+00
   2.2689655e+00   3.8902168e+00
   2.2965517e+00   3.9045135e+00
   2.3241379e+00   3.9190524e+00
   2.3517241e+00   3.9338306e+00
   2.3793103e+00   3.9488640e+00
   2.4068966e+00   3.9642058e+00
   2.4344828e+00   3.9798520e+00


==> data/vertices0/vertice_37.dat <==
  -3.3310345e+00   3.9600187e+00
  -3.3034483e+00   3.9365583e+00
  -3.2758621e+00   3.9136356e+00
  -3.2482759e+00   3.8912599e+00
  -3.2206897e+00   3.8694402e+00
  -3.1931034e+00   3.8481854e+00
  -3.1655172e+00   3.8274784e+00
  -3.1379310e+00   3.8072485e+00
  -3.1103448e+00   3.7875031e+00
  -3.0827586e+00   3.7682493e+00
  -3.0551724e+00   3.7494943e+00
  -3.0275862e+00   3.7312454e+00
  -3.0000000e+00   3.7135094e+00
  -2.9724138e+00   3.6962933e+00
  -2.9448276e+00   3.6796041e+00
  -2.9172414e+00   3.6634484e+00
  -2.8896552e+00   3.6478079e+00
  -2.8620690e+00   3.6326130e+00
  -2.8344828e+00   3.6178692e+00
  -2.8068966e+00   3.6035814e+00
  -2.7793103e+00   3.5897549e+00
  -2.7517241e+00   3.5763944e+00
  -2.7241379e+00   3.5635049e+00
  -2.6965517e+00   3.5510911e+00
  -2.6689655e+00   3.5391575e+00
  -2.6413793e+00   3.5277086e+00
  -2.6137931e+00   3.5167252e+00
  -2.5862069e+00   3.5061405e+00
  -2.5586207e+00   3.4959577e+00
  -2.5310345e+00   3.4861799e+00
  -2.5034483e+00   3.4768103e+00
  -2.4758621e+00   3.4678518e+00
  -2.4482759e+00   3.4593072e+00
  -2.4206897e+00   3.4511793e+00
  -2.3931034e+00   3.4434704e+00
  -2.3655172e+00   3.4361832e+00
  -2.3379310e+00   3.4292984e+00
  -2.3103448e+00   3.4227532e+00
  -2.2827586e+00   3.4165492e+00
  -2.2551724e+00   3.4106881e+00
  -2.2275862e+00   3.4051712e+00
  -2.2000000e+00   3.4000000e+00
  -2.1724138e+00   3.3948288e+00
  -2.1448276e+00   3.3900043e+00
  -2.1172414e+00   3.3855277e+00
  -2.0896552e+00   3.3814002e+00
  -2.0620690e+00   3.3776228e+00
  -2.0344828e+00   3.3741771e+00
  -2.0068966e+00   3.3710060e+00
  -1.9793103e+00   3.3681100e+00
  -1.9517241e+00   3.3654897e+00
  -1.9241379e+00   3.3631455e+00
  -1.8965517e+00   3.3610778e+00
  -1.8689655e+00   3.3592869e+00
  -1.8413793e+00   3.3577730e+00
  -1.8137931e+00   3.3565362e+00
  -1.7862069e+00   3.3555768e+00
  -1.7586207e+00   3.3548778e+00
  -1.7310345e+00   3.3543889e+00
  -1.7034483e+00   3.3541098e+00
  -1.6758621e+00   3.3540405e+00
  -1.6482759e+00   3.3541809e+00
  -1.6206897e+00   3.3545308e+00
  -1.5931034e+00   3.3550899e+00
  -1.5655172e+00   3.3558579e+00
  -1.5379310e+00   3.3568347e+00
  -1.5103448e+00   3.3580198e+00
  -1.4827586e+00   3.3593986e+00
  -1.4551724e+00   3.3609281e+00
  -1.4275862e+00   3.3626079e+00
  -1.4000000e+00   3.3644378e+00
  -1.3724138e+00   3.3664173e+00
  -1.3448276e+00   3.3685461e+00
  -1.3172414e+00   3.3708237e+00
  -1.2896552e+00   3.3732498e+00
  -1.2620690e+00   3.3758240e+00
  -1.2344828e+00   3.3785457e+00
  -1.2068966e+00   3.3814029e+00
  -1.1793103e+00   3.3843605e+00
  -1.1517241e+00   3.3874182e+00
  -1.1241379e+00   3.3905755e+00
  -1.0965517e+00   3.3938322e+00
  -1.0689655e+00   3.3971880e+00
  -1.0413793e+00   3.4006423e+00
  -1.0137931e+00   3.4041948e+00
  -9.8620690e-01   3.4078452e+00
  -9.5862069e-01   3.4115931e+00
  -9.3103448e-01   3.4154291e+00
  -9.0344828e-01   3.4193262e+00
  -8.7586207e-01   3.4232841e+00
  -8.4827586e-01   3.4273026e+00
  -8.2068966e-01   3.4313814e+00
  -7.9310345e-01   3.4355202e+00
  -7.6551724e-01   3.4397188e+00
  -7.3793103e-01   3.4439769e+00
  -7.1034483e-01   3.4482943e+00
  -6.8275862e-01   3.4526706e+00
  -6.5517241e-01   3.4570993e+00
  -6.2758621e-01   3.4615614e+00
  -6.0000000e-01   3.4660567e+00
  -5.7241379e-01   3.4705849e+00
  -5.4482759e-01   3.4751460e+00
  -5.1724138e-01   3.4797398e+00
  -4.8965517e-01   3.4843662e+00
  -4.6206897e-01   3.4890250e+00
  -4.3448276e-01   3.4937160e+00
  -4.0689655e-01   3.4984391e+00
  -3.7931034e-01   3.5031904e+00
  -3.5172414e-01   3.5079586e+00
  -3.2413793e-01   3.5127436e+00
  -2.9655172e-01   3.5175454e+00
  -2.6896552e-01   3.5223638e+00
  -2.4137931e-01   3.5271989e+00
  -2.1379310e-01   3.5320504e+00
  -1.8620690e-01   3.5369183e+00
  -1.5862069e-01   3.5418026e+00
  -1.3103448e-01   3.5467032e+00
  -1.0344828e-01   3.5516187e+00
  -7.5862069e-02   3.5565454e+00
  -4.8275862e-02   3.5614833e+00
  -2.0689655e-02   3.5664323e+00
   6.8965517e-03   3.5713923e+00
   3.4482759e-02   3.5763633e+00
   6.2068966e-02   3.5813453e+00
   8.9655172e-02   3.5863381e+00
   1.1724138e-01   3.5913418e+00
   1.4482759e-01   3.5963563e+00
   1.7241379e-01   3.6013827e+00
   2.0000000e-01   3.6064246e+00
   2.2758621e-01   3.6114819e+00
   2.5517241e-01   3.6165545e+00
   2.8275862e-01   3.6216424e+00
   3.1034483e-01   3.6267455e+00
   3.3793103e-01   3.6318637e+00
   3.6551724e-01   3.6369969e+00
   3.9310345e-01   3.6421451e+00
   4.2068966e-01   3.6473082e+00
   4.4827586e-01   3.6524896e+00
   4.7586207e-01   3.6577001e+00
   5.0344828e-01   3.6629394e+00
   5.3103448e-01   3.6682074e+00
   5.5862069e-01   3.6735039e+00
   5.8620690e-01   3.6788289e+00
   6.1379310e-01   3.6841822e+00
   6.4137931e-01   3.6895635e+00
   6.6896552e-01   3.6949729e+00
   6.9655172e-01   3.7004101e+00
   7.2413793e-01   3.7058808e+00
   7.5172414e-01   3.7114026e+00
   7.7931034e-01   3.7169750e+00
   8.0689655e-01   3.7225978e+00
   8.3448276e-01   3.7282709e+00
   8.6206897e-01   3.7339938e+00
   8.8965517e-01   3.7397664e+00
   9.1724138e-01   3.7455884e+00
   9.4482759e-01   3.7514595e+00
   9.7241379e-01   3.7573794e+00
   1.0000000e+00   3.7633560e+00
   1.0275862e+00   3.7694132e+00
   1.0551724e+00   3.7755506e+00
   1.0827586e+00   3.7817677e+00
   1.1103448e+00   3.7880640e+00
   1.1379310e+00   3.7944391e+00
   1.1655172e+00   3.8008926e+00
   1.1931034e+00   3.8074239e+00
   1.2206897e+00   3.8140327e+00
   1.2482759e+00   3.8207185e+00
   1.2758621e+00   3.8274911e+00
   1.3034483e+00   3.8343805e+00
   1.3310345e+00   3.8413861e+00
   1.3586207e+00   3.8485071e+00
   1.3862069e+00   3.8557428e+00
   1.4137931e+00   3.8630926e+00
   1.4413793e+00   3.8705557e+00
   1.4689655e+00   3.8781312e+00
   1.4965517e+00   3.8858186e+00
   1.5241379e+00   3.8936171e+00
   1.5517241e+00   3.9015381e+00
   1.5793103e+00   3.9096177e+00
   1.6068966e+00   3.9178546e+00
   1.6344828e+00   3.9262479e+00
   1.6620690e+00   3.9347964e+00
   1.6896552e+00   3.9434990e+00
   1.7172414e+00   3.9523546e+00
   1.7448276e+00   3.9613620e+00
   1.7724138e+00   3.9705201e+00
   1.8000000e+00   3.9798278e+00
   1.8275862e+00   3.9892981e+00


==> data/vertices0/vertice_38.dat <==
  -2.9862069e+00   3.9821622e+00
  -2.9586207e+00   3.9662048e+00
  -2.9310345e+00   3.9507476e+00
  -2.9034483e+00   3.9357958e+00
  -2.8758621e+00   3.9212851e+00
  -2.8482759e+00   3.9071965e+00
  -2.8206897e+00   3.8935343e+00
  -2.7931034e+00   3.8803026e+00
  -2.7655172e+00   3.8675055e+00
  -2.7379310e+00   3.8551470e+00
  -2.7103448e+00   3.8432310e+00
  -2.6827586e+00   3.8317613e+00
  -2.6551724e+00   3.8207414e+00
  -2.6275862e+00   3.8101749e+00
  -2.6000000e+00   3.8000000e+00
  -2.5724138e+00   3.7898251e+00
  -2.5448276e+00   3.7800221e+00
  -2.5172414e+00   3.7705936e+00
  -2.4896552e+00   3.7615422e+00
  -2.4620690e+00   3.7528704e+00
  -2.4344828e+00   3.7445805e+00
  -2.4068966e+00   3.7366750e+00
  -2.3793103e+00   3.7291559e+00
  -2.3517241e+00   3.7220254e+00
  -2.3241379e+00   3.7152855e+00
  -2.2965517e+00   3.7088783e+00
  -2.2689655e+00   3.7027855e+00
  -2.2413793e+00   3.6970085e+00
  -2.2137931e+00   3.6915486e+00
  -2.1862069e+00   3.6864068e+00
  -2.1586207e+00   3.6815843e+00
  -2.1310345e+00   3.6770823e+00
  -2.1034483e+00   3.6729016e+00
  -2.0758621e+00   3.6690431e+00
  -2.0482759e+00   3.6655076e+00
  -2.0206897e+00   3.6622426e+00
  -1.9931034e+00   3.6592308e+00
  -1.9655172e+00   3.6564725e+00
  -1.9379310e+00   3.6539683e+00
  -1.9103448e+00   3.6517185e+00
  -1.8827586e+00   3.6497234e+00
  -1.8551724e+00   3.6479832e+00
  -1.8275862e+00   3.6464981e+00
  -1.8000000e+00   3.6452682e+00
  -1.7724138e+00   3.6442937e+00
  -1.7448276e+00   3.6435280e+00
  -1.7172414e+00   3.6429557e+00
  -1.6896552e+00   3.6425767e+00
  -1.6620690e+00   3.6423909e+00
  -1.6344828e+00   3.6423983e+00
  -1.6068966e+00   3.6425987e+00
  -1.5793103e+00   3.6429919e+00
  -1.5517241e+00   3.6435778e+00
  -1.5241379e+00   3.6443560e+00
  -1.4965517e+00   3.6453264e+00
  -1.4689655e+00   3.6464494e+00
  -1.4413793e+00   3.6477115e+00
  -1.4137931e+00   3.6491125e+00
  -1.3862069e+00   3.6506523e+00
  -1.3586207e+00   3.6523304e+00
  -1.3310345e+00   3.6541467e+00
  -1.3034483e+00   3.6561008e+00
  -1.2758621e+00   3.6581923e+00
  -1.2482759e+00   3.6604210e+00
  -1.2206897e+00   3.6627865e+00
  -1.1931034e+00   3.6652565e+00
  -1.1655172e+00   3.6678199e+00
  -1.1379310e+00   3.6704766e+00
  -1.1103448e+00   3.6732261e+00
  -1.0827586e+00   3.6760684e+00
  -1.0551724e+00   3.6790030e+00
  -1.0275862e+00   3.6820297e+00
  -1.0000000e+00   3.6851482e+00
  -9.7241379e-01   3.6883583e+00
  -9.4482759e-01   3.6916595e+00
  -9.1724138e-01   3.6950269e+00
  -8.8965517e-01   3.6984520e+00
  -8.6206897e-01   3.7019346e+00
  -8.3448276e-01   3.7054746e+00
  -8.0689655e-01   3.7090716e+00
  -7.7931034e-01   3.7127256e+00
  -7.5172414e-01   3.7164362e+00
  -7.2413793e-01   3.7202034e+00
  -6.9655172e-01   3.7240268e+00
  -6.6896552e-01   3.7279062e+00
  -6.4137931e-01   3.7318240e+00
  -6.1379310e-01   3.7357742e+00
  -5.8620690e-01   3.7397567e+00
  -5.5862069e-01   3.7437713e+00
  -5.3103448e-01   3.7478180e+00
  -5.0344828e-01   3.7518965e+00
  -4.7586207e-01   3.7560067e+00
  -4.4827586e-01   3.7601486e+00
  -4.2068966e-01   3.7643220e+00
  -3.9310345e-01   3.7685268e+00
  -3.6551724e-01   3.7727525e+00
  -3.3793103e-01   3.7769955e+00
  -3.1034483e-01   3.7812557e+00
  -2.8275862e-01   3.7855332e+00
  -2.5517241e-01   3.7898278e+00
  -2.2758621e-01   3.7941394e+00
  -2.0000000e-01   3.7984680e+00
  -1.7241379e-01   3.8028136e+00
  -1.4482759e-01   3.8071759e+00
  -1.1724138e-01   3.8115551e+00
  -8.9655172e-02   3.8159475e+00
  -6.2068966e-02   3.8203520e+00
  -3.4482759e-02   3.8247686e+00
  -6.8965517e-03   3.8291972e+00
   2.0689655e-02   3.8336377e+00
   4.8275862e-02   3.8380900e+00
   7.5862069e-02   3.8425543e+00
   1.0344828e-01   3.8470303e+00
   1.3103448e-01   3.8515180e+00
   1.5862069e-01   3.8560175e+00
   1.8620690e-01   3.8605319e+00
   2.1379310e-01   3.8650625e+00
   2.4137931e-01   3.8696090e+00
   2.6896552e-01   3.8741715e+00
   2.9655172e-01   3.8787499e+00
   3.2413793e-01   3.8833441e+00
   3.5172414e-01   3.8879541e+00
   3.7931034e-01   3.8925797e+00
   4.0689655e-01   3.8972209e+00
   4.3448276e-01   3.9018777e+00
   4.6206897e-01   3.9065599e+00
   4.8965517e-01   3.9112709e+00
   5.1724138e-01   3.9160105e+00
   5.4482759e-01   3.9207786e+00
   5.7241379e-01   3.9255750e+00
   6.0000000e-01   3.9303996e+00
   6.2758621e-01   3.9352524e+00
   6.5517241e-01   3.9401331e+00
   6.8275862e-01   3.9450417e+00
   7.1034483e-01   3.9499780e+00
   7.3793103e-01   3.9549584e+00
   7.6551724e-01   3.9599882e+00
   7.9310345e-01   3.9650672e+00
   8.2068966e-01   3.9701951e+00
   8.4827586e-01   3.9753718e+00
   8.7586207e-01   3.9805970e+00
   9.0344828e-01   3.9858704e+00
   9.3103448e-01   3.9911919e+00


==> data/vertices0/vertice_4.dat <==
   1.7586207e+00  -3.9791569e+00
   1.7310345e+00  -3.9645799e+00
   1.7034483e+00  -3.9501376e+00
   1.6758621e+00  -3.9358315e+00
   1.6482759e+00  -3.9216629e+00
   1.6206897e+00  -3.9076333e+00
   1.5931034e+00  -3.8937439e+00
   1.5655172e+00  -3.8799964e+00
   1.5379310e+00  -3.8663920e+00
   1.5103448e+00  -3.8529197e+00
   1.4827586e+00  -3.8395434e+00
   1.4551724e+00  -3.8262641e+00
   1.4275862e+00  -3.8130826e+00
   1.4000000e+00  -3.8000000e+00
   1.3724138e+00  -3.7869174e+00
   1.3448276e+00  -3.7739342e+00
   1.3172414e+00  -3.7610516e+00
   1.2896552e+00  -3.7482703e+00
   1.2620690e+00  -3.7355914e+00
   1.2344828e+00  -3.7230160e+00
   1.2068966e+00  -3.7105343e+00
   1.1793103e+00  -3.6981157e+00
   1.1517241e+00  -3.6857609e+00
   1.1241379e+00  -3.6734703e+00
   1.0965517e+00  -3.6612446e+00
   1.0689655e+00  -3.6490845e+00
   1.0413793e+00  -3.6369904e+00
   1.0137931e+00  -3.6249630e+00
   9.8620690e-01  -3.6130029e+00
   9.5862069e-01  -3.6011108e+00
   9.3103448e-01  -3.5892788e+00
   9.0344828e-01  -3.5774821e+00
   8.7586207e-01  -3.5657210e+00
   8.4827586e-01  -3.5539957e+00
   8.2068966e-01  -3.5423067e+00
   7.9310345e-01  -3.5306543e+00
   7.6551724e-01  -3.5190387e+00
   7.3793103e-01  -3.5074604e+00
   7.1034483e-01  -3.4959197e+00
   6.8275862e-01  -3.4844169e+00
   6.5517241e-01  -3.4729461e+00
   6.2758621e-01  -3.4614889e+00
   6.0000000e-01  -3.4500453e+00
   5.7241379e-01  -3.4386156e+00
   5.4482759e-01  -3.4271998e+00
   5.1724138e-01  -3.4157981e+00
   4.8965517e-01  -3.4044106e+00
   4.6206897e-01  -3.3930374e+00
   4.3448276e-01  -3.3816787e+00
   4.0689655e-01  -3.3703345e+00
   3.7931034e-01  -3.3590013e+00
   3.5172414e-01  -3.3476673e+00
   3.2413793e-01  -3.3363327e+00
   2.9655172e-01  -3.3249974e+00
   2.6896552e-01  -3.3136614e+00
   2.4137931e-01  -3.3023247e+00
   2.1379310e-01  -3.2909873e+00
   1.8620690e-01  -3.2796492e+00
   1.5862069e-01  -3.2683104e+00
   1.3103448e-01  -3.2569709e+00
   1.0344828e-01  -3.2456292e+00
   7.5862069e-02  -3.2342815e+00
   4.8275862e-02  -3.2229277e+00
   2.0689655e-02  -3.2115676e+00
  -6.8965517e-03  -3.2002012e+00
  -3.4482759e-02  -3.1888285e+00
  -6.2068966e-02  -3.1774494e+00
  -8.9655172e-02  -3.1660638e+00
  -1.1724138e-01  -3.1546717e+00
  -1.4482759e-01  -3.1432730e+00
  -1.7241379e-01  -3.1318690e+00
  -2.0000000e-01  -3.1204638e+00
  -2.2758621e-01  -3.1090575e+00
  -2.5517241e-01  -3.0976500e+00
  -2.8275862e-01  -3.0862412e+00
  -3.1034483e-01  -3.0748313e+00
  -3.3793103e-01  -3.0634201e+00
  -3.6551724e-01  -3.0520076e+00
  -3.9310345e-01  -3.0405939e+00
  -4.2068966e-01  -3.0291789e+00
  -4.4827586e-01  -3.0177670e+00
  -4.7586207e-01  -3.0063710e+00
  -5.0344828e-01  -2.9949913e+00
  -5.3103448e-01  -2.9836278e+00
  -5.5862069e-01  -2.9722809e+00
  -5.8620690e-01  -2.9609506e+00
  -6.1379310e-01  -2.9496372e+00
  -6.4137931e-01  -2.9383409e+00
  -6.6896552e-01  -2.9270618e+00
  -6.9655172e-01  -2.9158000e+00
  -7.2413793e-01  -2.9045633e+00
  -7.5172414e-01  -2.8933744e+00
  -7.7931034e-01  -2.8822337e+00
  -8.0689655e-01  -2.8711417e+00
  -8.3448276e-01  -2.8600990e+00
  -8.6206897e-01  -2.8491061e+00
  -8.8965517e-01  -2.8381636e+00
  -9.1724138e-01  -2.8272719e+00
  -9.4482759e-01  -2.8164316e+00
  -9.7241379e-01  -2.8056433e+00
  -1.0000000e+00  -2.7949182e+00
  -1.0275862e+00  -2.7842899e+00
  -1.0551724e+00  -2.7737591e+00
  -1.0827586e+00  -2.7633271e+00
  -1.1103448e+00  -2.7529947e+00
  -1.1379310e+00  -2.7427630e+00
  -1.1655172e+00  -2.7326331e+00
  -1.1931034e+00  -2.7226060e+00
  -1.2206897e+00  -2.7126827e+00
  -1.2482759e+00  -2.7028642e+00
  -1.2758621e+00  -2.6931661e+00
  -1.3034483e+00  -2.6836330e+00
  -1.3310345e+00  -2.6742667e+00
  -1.3586207e+00  -2.6650686e+00
  -1.3862069e+00  -2.6560404e+00
  -1.4137931e+00  -2.6471835e+00
  -1.4413793e+00  -2.6384997e+00
  -1.4689655e+00  -2.6299903e+00
  -1.4965517e+00  -2.6216570e+00
  -1.5241379e+00  -2.6135012e+00
  -1.5517241e+00  -2.6055427e+00
  -1.5793103e+00  -2.5978381e+00
  -1.6068966e+00  -2.5903895e+00
  -1.6344828e+00  -2.5831988e+00
  -1.6620690e+00  -2.5762679e+00
  -1.6896552e+00  -2.5695986e+00
  -1.7172414e+00  -2.5631928e+00
  -1.7448276e+00  -2.5570521e+00
  -1.7724138e+00  -2.5511782e+00
  -1.8000000e+00  -2.5455727e+00
  -1.8275862e+00  -2.5402593e+00
  -1.8551724e+00  -2.5353061e+00
  -1.8827586e+00  -2.5307151e+00
  -1.9103448e+00  -2.5264878e+00
  -1.9379310e+00  -2.5226256e+00
  -1.9655172e+00  -2.5191300e+00
  -1.9931034e+00  -2.5160021e+00
  -2.0206897e+00  -2.5132429e+00
  -2.0482759e+00  -2.5108533e+00
  -2.0758621e+00  -2.5088339e+00
  -2.1034483e+00  -2.5072114e+00
  -2.1310345e+00  -2.5060640e+00
  -2.1586207e+00  -2.5053920e+00
  -2.1862069e+00  -2.5051953e+00
  -2.2137931e+00  -2.5054736e+00
  -2.2413793e+00  -2.5062263e+00
  -2.2689655e+00  -2.5074525e+00
  -2.2965517e+00  -2.5091512e+00
  -2.3241379e+00  -2.5113209e+00
  -2.3517241e+00  -2.5139599e+00
  -2.3793103e+00  -2.5170959e+00
  -2.4068966e+00  -2.5208143e+00
  -2.4344828e+00  -2.5251123e+00
  -2.4620690e+00  -2.5299862e+00
  -2.4896552e+00  -2.5354323e+00
  -2.5172414e+00  -2.5414464e+00
  -2.5448276e+00  -2.5480240e+00
  -2.5724138e+00  -2.5551602e+00
  -2.6000000e+00  -2.5628499e+00
  -2.6275862e+00  -2.5710876e+00
  -2.6551724e+00  -2.5798997e+00
  -2.6827586e+00  -2.5893757e+00
  -2.7103448e+00  -2.5995079e+00
  -2.7379310e+00  -2.6102879e+00
  -2.7655172e+00  -2.6217074e+00
  -2.7931034e+00  -2.6337574e+00
  -2.8206897e+00  -2.6464287e+00
  -2.8482759e+00  -2.6597119e+00
  -2.8758621e+00  -2.6735973e+00
  -2.9034483e+00  -2.6880752e+00
  -2.9310345e+00  -2.7031693e+00
  -2.9586207e+00  -2.7189701e+00
  -2.9862069e+00  -2.7354647e+00
  -3.0137931e+00  -2.7526401e+00
  -3.0413793e+00  -2.7704830e+00
  -3.0689655e+00  -2.7889800e+00
  -3.0965517e+00  -2.8081175e+00
  -3.1241379e+00  -2.8278821e+00
  -3.1517241e+00  -2.8482600e+00
  -3.1793103e+00  -2.8692378e+00
  -3.2068966e+00  -2.8908364e+00
  -3.2344828e+00  -2.9131454e+00
  -3.2620690e+00  -2.9361478e+00
  -3.2896552e+00  -2.9598269e+00
  -3.3172414e+00  -2.9841659e+00
  -3.3448276e+00  -3.0091482e+00
  -3.3724138e+00  -3.0347574e+00
  -3.4000000e+00  -3.0609771e+00
  -3.4275862e+00  -3.0877913e+00
  -3.4551724e+00  -3.1151840e+00
  -3.4823602e+00  -3.1427702e+00
  -3.5089077e+00  -3.1703564e+00
  -3.5348742e+00  -3.1979426e+00
  -3.5603109e+00  -3.2255288e+00
  -3.5852621e+00  -3.2531150e+00
  -3.6097667e+00  -3.2807012e+00
  -3.6338589e+00  -3.3082875e+00
  -3.6575688e+00  -3.3358737e+00
  -3.6809235e+00  -3.3634599e+00
  -3.7039470e+00  -3.3910461e+00
  -3.7266610e+00  -3.4186323e+00
  -3.7490768e+00  -3.4462185e+00
  -3.7711497e+00  -3.4738047e+00
  -3.7929030e+00  -3.5013909e+00
  -3.8143576e+00  -3.5289771e+00
  -3.8355324e+00  -3.5565633e+00
  -3.8564445e+00  -3.5841495e+00
  -3.8771094e+00  -3.6117357e+00
  -3.8975412e+00  -3.6393219e+00
  -3.9177530e+00  -3.6669081e+00
  -3.9377566e+00  -3.6944943e+00
  -3.9575629e+00  -3.7220806e+00
  -3.9771820e+00  -3.7496668e+00


==> data/vertices0/vertice_5.dat <==
   2.4206897e+00  -3.9618382e+00
   2.3931034e+00  -3.9407535e+00
   2.3655172e+00  -3.9199504e+00
   2.3379310e+00  -3.8994141e+00
   2.3103448e+00  -3.8790914e+00
   2.2827586e+00  -3.8589853e+00
   2.2551724e+00  -3.8390992e+00
   2.2275862e+00  -3.8194363e+00
   2.2000000e+00  -3.8000000e+00
   2.1724138e+00  -3.7805637e+00
   2.1448276e+00  -3.7613563e+00
   2.1172414e+00  -3.7423811e+00
   2.0896552e+00  -3.7236415e+00
   2.0620690e+00  -3.7051409e+00
   2.0344828e+00  -3.6868652e+00
   2.0068966e+00  -3.6687645e+00
   1.9793103e+00  -3.6508413e+00
   1.9517241e+00  -3.6330980e+00
   1.9241379e+00  -3.6155372e+00
   1.8965517e+00  -3.5981615e+00
   1.8689655e+00  -3.5809733e+00
   1.8413793e+00  -3.5639752e+00
   1.8137931e+00  -3.5471698e+00
   1.7862069e+00  -3.5305598e+00
   1.7586207e+00  -3.5141316e+00
   1.7310345e+00  -3.4978397e+00
   1.7034483e+00  -3.4816856e+00
   1.6758621e+00  -3.4656714e+00
   1.6482759e+00  -3.4497987e+00
   1.6206897e+00  -3.4340694e+00
   1.5931034e+00  -3.4184855e+00
   1.5655172e+00  -3.4030487e+00
   1.5379310e+00  -3.3877610e+00
   1.5103448e+00  -3.3726243e+00
   1.4827586e+00  -3.3576263e+00
   1.4551724e+00  -3.3427261e+00
   1.4275862e+00  -3.3279249e+00
   1.4000000e+00  -3.3132240e+00
   1.3724138e+00  -3.2986245e+00
   1.3448276e+00  -3.2841279e+00
   1.3172414e+00  -3.2697353e+00
   1.2896552e+00  -3.2554480e+00
   1.2620690e+00  -3.2412674e+00
   1.2344828e+00  -3.2271947e+00
   1.2068966e+00  -3.2132192e+00
   1.1793103e+00  -3.1993056e+00
   1.1517241e+00  -3.1854545e+00
   1.1241379e+00  -3.1716669e+00
   1.0965517e+00  -3.1579434e+00
   1.0689655e+00  -3.1442848e+00
   1.0413793e+00  -3.1306920e+00
   1.0137931e+00  -3.1171656e+00
   9.8620690e-01  -3.1037066e+00
   9.5862069e-01  -3.0903158e+00
   9.3103448e-01  -3.0769841e+00
   9.0344828e-01  -3.0636826e+00
   8.7586207e-01  -3.0504117e+00
   8.4827586e-01  -3.0371717e+00
   8.2068966e-01  -3.0239630e+00
   7.9310345e-01  -3.0107861e+00
   7.6551724e-01  -2.9976412e+00
   7.3793103e-01  -2.9845288e+00
   7.1034483e-01  -2.9714493e+00
   6.8275862e-01  -2.9584031e+00
   6.5517241e-01  -2.9453833e+00
   6.2758621e-01  -2.9323680e+00
   6.0000000e-01  -2.9193574e+00
   5.7241379e-01  -2.9063514e+00
   5.4482759e-01  -2.8933502e+00
   5.1724138e-01  -2.8803537e+00
   4.8965517e-01  -2.8673621e+00
   4.6206897e-01  -2.8543755e+00
   4.3448276e-01  -2.8413938e+00
   4.0689655e-01  -2.8284171e+00
   3.7931034e-01  -2.8154410e+00
   3.5172414e-01  -2.8024515e+00
   3.2413793e-01  -2.7894484e+00
   2.9655172e-01  -2.7764316e+00
   2.6896552e-01  -2.7634009e+00
   2.4137931e-01  -2.7503561e+00
   2.1379310e-01  -2.7372970e+00
   1.8620690e-01  -2.7242235e+00
   1.5862069e-01  -2.7111353e+00
   1.3103448e-01  -2.6980322e+00
   1.0344828e-01  -2.6849125e+00
   7.5862069e-02  -2.6717711e+00
   4.8275862e-02  -2.6586076e+00
   2.0689655e-02  -2.6454217e+00
  -6.8965517e-03  -2.6322132e+00
  -3.4482759e-02  -2.6189817e+00
  -6.2068966e-02  -2.6057269e+00
  -8.9655172e-02  -2.5924485e+00
  -1.1724138e-01  -2.5791461e+00
  -1.4482759e-01  -2.5658194e+00
  -1.7241379e-01  -2.5524697e+00
  -2.0000000e-01  -2.5391019e+00
  -2.2758621e-01  -2.5257155e+00
  -2.5517241e-01  -2.5123104e+00
  -2.8275862e-01  -2.4988863e+00
  -3.1034483e-01  -2.4854428e+00
  -3.3793103e-01  -2.4719798e+00
  -3.6551724e-01  -2.4584969e+00
  -3.9310345e-01  -2.4449937e+00
  -4.2068966e-01  -2.4314701e+00
  -4.4827586e-01  -2.4179309e+00
  -4.7586207e-01  -2.4043923e+00
  -5.0344828e-01  -2.3908540e+00
  -5.3103448e-01  -2.3773163e+00
  -5.5862069e-01  -2.3637790e+00
  -5.8620690e-01  -2.3502421e+00
  -6.1379310e-01  -2.3367058e+00
  -6.4137931e-01  -2.3231700e+00
  -6.6896552e-01  -2.3096346e+00
  -6.9655172e-01  -2.2960998e+00
  -7.2413793e-01  -2.2825749e+00
  -7.5172414e-01  -2.2690887e+00
  -7.7931034e-01  -2.2556419e+00
  -8.0689655e-01  -2.2422350e+00
  -8.3448276e-01  -2.2288688e+00
  -8.6206897e-01  -2.2155439e+00
  -8.8965517e-01  -2.2022611e+00
  -9.1724138e-01  -2.1890210e+00
  -9.4482759e-01  -2.1758243e+00
  -9.7241379e-01  -2.1626718e+00
  -1.0000000e+00  -2.1495784e+00
  -1.0275862e+00  -2.1365874e+00
  -1.0551724e+00  -2.1237005e+00
  -1.0827586e+00  -2.1109197e+00
  -1.1103448e+00  -2.0982465e+00
  -1.1379310e+00  -2.0856829e+00
  -1.1655172e+00  -2.0732307e+00
  -1.1931034e+00  -2.0608918e+00
  -1.2206897e+00  -2.0486680e+00
  -1.2482759e+00  -2.0365613e+00
  -1.2758621e+00  -2.0245928e+00
  -1.3034483e+00  -2.0128227e+00
  -1.3310345e+00  -2.0012542e+00
  -1.3586207e+00  -1.9898905e+00
  -1.3862069e+00  -1.9787350e+00
  -1.4137931e+00  -1.9677908e+00
  -1.4413793e+00  -1.9570612e+00
  -1.4689655e+00  -1.9465495e+00
  -1.4965517e+00  -1.9362588e+00
  -1.5241379e+00  -1.9261926e+00
  -1.5517241e+00  -1.9163786e+00
  -1.5793103e+00  -1.9068954e+00
  -1.6068966e+00  -1.8977474e+00
  -1.6344828e+00  -1.8889391e+00
  -1.6620690e+00  -1.8804746e+00
  -1.6896552e+00  -1.8723584e+00
  -1.7172414e+00  -1.8645944e+00
  -1.7448276e+00  -1.8571866e+00
  -1.7724138e+00  -1.8501387e+00
  -1.8000000e+00  -1.8434545e+00
  -1.8275862e+00  -1.8371680e+00
  -1.8551724e+00  -1.8313750e+00
  -1.8827586e+00  -1.8260797e+00
  -1.9103448e+00  -1.8212856e+00
  -1.9379310e+00  -1.8169962e+00
  -1.9655172e+00  -1.8132144e+00
  -1.9931034e+00  -1.8099427e+00
  -2.0206897e+00  -1.8071832e+00
  -2.0482759e+00  -1.8049378e+00
  -2.0758621e+00  -1.8032076e+00
  -2.1034483e+00  -1.8020296e+00
  -2.1310345e+00  -1.8015127e+00
  -2.1586207e+00  -1.8016567e+00
  -2.1862069e+00  -1.8024607e+00
  -2.2137931e+00  -1.8039231e+00
  -2.2413793e+00  -1.8060413e+00
  -2.2689655e+00  -1.8088125e+00
  -2.2965517e+00  -1.8122327e+00
  -2.3241379e+00  -1.8162977e+00
  -2.3517241e+00  -1.8210022e+00
  -2.3793103e+00  -1.8263812e+00
  -2.4068966e+00  -1.8325492e+00
  -2.4344828e+00  -1.8394975e+00
  -2.4620690e+00  -1.8472162e+00
  -2.4896552e+00  -1.8556950e+00
  -2.5172414e+00  -1.8649225e+00
  -2.5448276e+00  -1.8748869e+00
  -2.5724138e+00  -1.8855757e+00
  -2.6000000e+00  -1.8969756e+00
  -2.6275862e+00  -1.9090733e+00
  -2.6551724e+00  -1.9218977e+00
  -2.6827586e+00  -1.9355625e+00
  -2.7103448e+00  -1.9500490e+00
  -2.7379310e+00  -1.9653382e+00
  -2.7655172e+00  -1.9814103e+00
  -2.7931034e+00  -1.9982457e+00
  -2.8206897e+00  -2.0158243e+00
  -2.8482759e+00  -2.0341258e+00
  -2.8758621e+00  -2.0531301e+00
  -2.9034483e+00  -2.0728169e+00
  -2.9310345e+00  -2.0932101e+00
  -2.9586207e+00  -2.1144191e+00
  -2.9862069e+00  -2.1364186e+00
  -3.0137931e+00  -2.1591834e+00
  -3.0413793e+00  -2.1826886e+00
  -3.0689655e+00  -2.2069097e+00
  -3.0965517e+00  -2.2318224e+00
  -3.1241379e+00  -2.2574028e+00
  -3.1517241e+00  -2.2836277e+00
  -3.1793103e+00  -2.3104743e+00
  -3.2068966e+00  -2.3379635e+00
  -3.2338471e+00  -2.3655497e+00
  -3.2601423e+00  -2.3931359e+00
  -3.2858495e+00  -2.4207222e+00
  -3.3110258e+00  -2.4483084e+00
  -3.3357202e+00  -2.4758946e+00
  -3.3599751e+00  -2.5034808e+00
  -3.3838273e+00  -2.5310670e+00
  -3.4073090e+00  -2.5586532e+00
  -3.4304487e+00  -2.5862394e+00
  -3.4532718e+00  -2.6138256e+00
  -3.4757805e+00  -2.6414118e+00
  -3.4979296e+00  -2.6689980e+00
  -3.5197467e+00  -2.6965842e+00
  -3.5412561e+00  -2.7241704e+00
  -3.5624798e+00  -2.7517566e+00
  -3.5834372e+00  -2.7793428e+00
  -3.6041460e+00  -2.8069290e+00
  -3.6246221e+00  -2.8345153e+00
  -3.6448797e+00  -2.8621015e+00
  -3.6649321e+00  -2.8896877e+00
  -3.6847912e+00  -2.9172739e+00
  -3.7044678e+00  -2.9448601e+00
  -3.7239721e+00  -2.9724463e+00
  -3.7433132e+00  -3.0000325e+00
  -3.7624473e+00  -3.0276187e+00
  -3.7813859e+00  -3.0552049e+00
  -3.8001402e+00  -3.0827911e+00
  -3.8187205e+00  -3.1103773e+00
  -3.8371359e+00  -3.1379635e+00
  -3.8553952e+00  -3.1655497e+00
  -3.8735063e+00  -3.1931359e+00
  -3.8914767e+00  -3.2207222e+00
  -3.9093130e+00  -3.2483084e+00
  -3.9270217e+00  -3.2758946e+00
  -3.9446087e+00  -3.3034808e+00
  -3.9620796e+00  -3.3310670e+00
  -3.9794394e+00  -3.3586532e+00


==> data/vertices0/vertice_6.dat <==
   3.1401200e+00  -3.9655172e+00
   3.1172295e+00  -3.9379310e+00
   3.0941649e+00  -3.9103448e+00
   3.0709183e+00  -3.8827586e+00
   3.0474814e+00  -3.8551724e+00
   3.0238452e+00  -3.8275862e+00
   3.0000000e+00  -3.8000000e+00
   2.9761548e+00  -3.7724138e+00
   2.9520938e+00  -3.7448276e+00
   2.9278063e+00  -3.7172414e+00
   2.9032806e+00  -3.6896552e+00
   2.8785043e+00  -3.6620690e+00
   2.8535175e+00  -3.6344828e+00
   2.8283304e+00  -3.6068966e+00
   2.8029337e+00  -3.5793103e+00
   2.7773172e+00  -3.5517241e+00
   2.7514699e+00  -3.5241379e+00
   2.7253802e+00  -3.4965517e+00
   2.6990352e+00  -3.4689655e+00
   2.6724214e+00  -3.4413793e+00
   2.6455237e+00  -3.4137931e+00
   2.6183261e+00  -3.3862069e+00
   2.5908192e+00  -3.3586207e+00
   2.5632330e+00  -3.3311912e+00
   2.5356468e+00  -3.3040042e+00
   2.5080606e+00  -3.2770657e+00
   2.4804744e+00  -3.2503815e+00
   2.4528882e+00  -3.2239577e+00
   2.4253020e+00  -3.1978004e+00
   2.3977158e+00  -3.1719161e+00
   2.3701296e+00  -3.1463112e+00
   2.3425434e+00  -3.1209923e+00
   2.3149571e+00  -3.0959583e+00
   2.2873709e+00  -3.0711283e+00
   2.2597847e+00  -3.0465072e+00
   2.2321985e+00  -3.0220999e+00
   2.2046123e+00  -2.9979113e+00
   2.1770261e+00  -2.9739465e+00
   2.1494399e+00  -2.9502109e+00
   2.1218537e+00  -2.9267096e+00
   2.0942675e+00  -2.9034482e+00
   2.0666813e+00  -2.8804322e+00
   2.0390951e+00  -2.8576598e+00
   2.0115089e+00  -2.8350529e+00
   1.9839227e+00  -2.8126154e+00
   1.9563365e+00  -2.7903512e+00
   1.9287503e+00  -2.7682642e+00
   1.9011640e+00  -2.7463585e+00
   1.8735778e+00  -2.7246383e+00
   1.8459916e+00  -2.7031079e+00
   1.8184054e+00  -2.6817715e+00
   1.7908192e+00  -2.6606338e+00
   1.7632330e+00  -2.6396921e+00
   1.7356468e+00  -2.6188724e+00
   1.7080606e+00  -2.5981776e+00
   1.6804744e+00  -2.5776105e+00
   1.6528882e+00  -2.5571741e+00
   1.6253020e+00  -2.5368712e+00
   1.5977158e+00  -2.5167051e+00
   1.5701296e+00  -2.4966789e+00
   1.5425434e+00  -2.4767957e+00
   1.5149571e+00  -2.4570588e+00
   1.4873709e+00  -2.4374653e+00
   1.4597847e+00  -2.4179464e+00
   1.4321985e+00  -2.3985039e+00
   1.4046123e+00  -2.3791397e+00
   1.3770261e+00  -2.3598554e+00
   1.3494399e+00  -2.3406530e+00
   1.3218537e+00  -2.3215343e+00
   1.2942675e+00  -2.3025015e+00
   1.2666813e+00  -2.2835564e+00
   1.2390951e+00  -2.2647012e+00
   1.2115089e+00  -2.2459323e+00
   1.1839227e+00  -2.2271879e+00
   1.1563365e+00  -2.2084686e+00
   1.1287503e+00  -2.1897750e+00
   1.1011640e+00  -2.1711078e+00
   1.0735778e+00  -2.1524674e+00
   1.0459916e+00  -2.1338548e+00
   1.0184054e+00  -2.1152704e+00
   9.9081922e-01  -2.0967151e+00
   9.6323301e-01  -2.0781895e+00
   9.3564680e-01  -2.0596897e+00
   9.0806060e-01  -2.0411620e+00
   8.8047439e-01  -2.0226057e+00
   8.5288818e-01  -2.0040202e+00
   8.2530197e-01  -1.9854046e+00
   7.9771577e-01  -1.9667582e+00
   7.7012956e-01  -1.9480801e+00
   7.4254335e-01  -1.9293693e+00
   7.1495715e-01  -1.9106252e+00
   6.8737094e-01  -1.8918466e+00
   6.5978473e-01  -1.8730289e+00
   6.3219853e-01  -1.8541283e+00
   6.0461232e-01  -1.8351425e+00
   5.7702611e-01  -1.8160689e+00
   5.4943991e-01  -1.7969049e+00
   5.2185370e-01  -1.7776478e+00
   4.9426749e-01  -1.7582947e+00
   4.6668129e-01  -1.7388426e+00
   4.3909508e-01  -1.7192883e+00
   4.1150887e-01  -1.6996284e+00
   3.8392266e-01  -1.6798571e+00
   3.5633646e-01  -1.6599420e+00
   3.2875025e-01  -1.6398783e+00
   3.0116404e-01  -1.6196608e+00
   2.7357784e-01  -1.5992839e+00
   2.4599163e-01  -1.5787419e+00
   2.1840542e-01  -1.5580286e+00
   1.9081922e-01  -1.5371375e+00
   1.6323301e-01  -1.5160618e+00
   1.3564680e-01  -1.4947940e+00
   1.0806060e-01  -1.4733255e+00
   8.0474389e-02  -1.4516369e+00
   5.2888182e-02  -1.4297189e+00
   2.5301975e-02  -1.4075615e+00
  -2.2842321e-03  -1.3851537e+00
  -2.9870439e-02  -1.3624841e+00
  -5.7456646e-02  -1.3395401e+00
  -8.5042853e-02  -1.3163083e+00
  -1.1262906e-01  -1.2927740e+00
  -1.4021527e-01  -1.2689216e+00
  -1.6780147e-01  -1.2447348e+00
  -1.9538768e-01  -1.2202079e+00
  -2.2297389e-01  -1.1953213e+00
  -2.5056009e-01  -1.1700534e+00
  -2.7814630e-01  -1.1443805e+00
  -3.0573251e-01  -1.1182765e+00
  -3.3331871e-01  -1.0917124e+00
  -3.6090492e-01  -1.0646561e+00
  -3.8849113e-01  -1.0370714e+00
  -4.1552146e-01  -1.0094851e+00
  -4.4198904e-01  -9.8189894e-01
  -4.6792742e-01  -9.5431273e-01
  -4.9332607e-01  -9.2672652e-01
  -5.1817430e-01  -8.9914032e-01
  -5.4246132e-01  -8.7155411e-01
  -5.6617623e-01  -8.4396790e-01
  -5.8930802e-01  -8.1638170e-01
  -6.1184556e-01  -7.8879549e-01
  -6.3377767e-01  -7.6120928e-01
  -6.5509307e-01  -7.3362308e-01
  -6.7578042e-01  -7.0603687e-01
  -6.9582831e-01  -6.7845066e-01
  -7.1523949e-01  -6.5086446e-01
  -7.3403146e-01  -6.2327825e-01
  -7.5218914e-01  -5.9569204e-01
  -7.6969736e-01  -5.6810584e-01
  -7.8654087e-01  -5.4051963e-01
  -8.0270435e-01  -5.1293342e-01
  -8.1817246e-01  -4.8534721e-01
  -8.3292988e-01  -4.5776101e-01
  -8.4696133e-01  -4.3017480e-01
  -8.6025163e-01  -4.0258859e-01
  -8.7278572e-01  -3.7500239e-01
  -8.8454871e-01  -3.4741618e-01
  -8.9552595e-01  -3.1982997e-01
  -9.0570305e-01  -2.9224377e-01
  -9.1506591e-01  -2.6465756e-01
  -9.2360085e-01  -2.3707135e-01
  -9.3129456e-01  -2.0948515e-01
  -9.3813424e-01  -1.8189894e-01
  -9.4410760e-01  -1.5431273e-01
  -9.4920292e-01  -1.2672652e-01
  -9.5340914e-01  -9.9140318e-02
  -9.5671586e-01  -7.1554111e-02
  -9.5911341e-01  -4.3967904e-02
  -9.6059291e-01  -1.6381697e-02
  -9.6114632e-01   1.1204510e-02
  -9.6076645e-01   3.8790716e-02
  -9.5944701e-01   6.6376923e-02
  -9.5718269e-01   9.3963130e-02
  -9.5396912e-01   1.2154934e-01
  -9.4980294e-01   1.4913554e-01
  -9.4468183e-01   1.7672175e-01
  -9.3860448e-01   2.0430796e-01
  -9.3157065e-01   2.3189416e-01
  -9.2358114e-01   2.5948037e-01
  -9.1463782e-01   2.8706658e-01
  -9.0474358e-01   3.1465279e-01
  -8.9390236e-01   3.4223899e-01
  -8.8211912e-01   3.6982520e-01
  -8.6939979e-01   3.9741141e-01
  -8.5575128e-01   4.2499761e-01
  -8.4118142e-01   4.5258382e-01
  -8.2569893e-01   4.8017003e-01
  -8.0931339e-01   5.0775623e-01
  -7.9203516e-01   5.3534244e-01
  -7.7387539e-01   5.6292865e-01
  -7.5484591e-01   5.9051485e-01
  -7.3495920e-01   6.1810106e-01
  -7.1422837e-01   6.4568727e-01
  -6.9266702e-01   6.7327348e-01
  -6.7028929e-01   7.0085968e-01
  -6.4704813e-01   7.2844589e-01
  -6.2294238e-01   7.5603210e-01
  -5.9798061e-01   7.8361830e-01
  -5.7217180e-01   8.1120451e-01
  -5.4552532e-01   8.3879072e-01
  -5.1805088e-01   8.6637692e-01
  -4.9046467e-01   8.9327460e-01
  -4.6287846e-01   9.1944390e-01
  -4.3529226e-01   9.4494978e-01
  -4.0770605e-01   9.6984835e-01
  -3.8011984e-01   9.9417664e-01
  -3.5253364e-01   1.0179376e+00
  -3.2494743e-01   1.0411727e+00
  -2.9736122e-01   1.0639190e+00
  -2.6977502e-01   1.0862091e+00
  -2.4218881e-01   1.1080727e+00
  -2.1460260e-01   1.1295361e+00
  -1.8701640e-01   1.1506232e+00
  -1.5943019e-01   1.1713558e+00
  -1.3184398e-01   1.1917537e+00
  -1.0425777e-01   1.2118316e+00
  -7.6671568e-02   1.2315952e+00
  -4.9085361e-02   1.2510604e+00
  -2.1499154e-02   1.2702417e+00
   6.0870528e-03   1.2891528e+00
   3.3673260e-02   1.3078062e+00
   6.1259467e-02   1.3262134e+00
   8.8845673e-02   1.3443854e+00
   1.1643188e-01   1.3623321e+00
   1.4401809e-01   1.3800630e+00
   1.7160429e-01   1.3975896e+00
   1.9919050e-01   1.4149297e+00
   2.2677671e-01   1.4320906e+00
   2.5436291e-01   1.4490791e+00
   2.8194912e-01   1.4659016e+00
   3.0953533e-01   1.4825642e+00
   3.3712154e-01   1.4990724e+00
   3.6470774e-01   1.5154319e+00
   3.9229395e-01   1.5316475e+00
   4.1988016e-01   1.5477243e+00
   4.4746636e-01   1.5636742e+00
   4.7505257e-01   1.5795273e+00
   5.0263878e-01   1.5952867e+00
   5.3022498e-01   1.6109553e+00
   5.5781119e-01   1.6265359e+00
   5.8539740e-01   1.6420313e+00
   6.1298360e-01   1.6574440e+00
   6.4056981e-01   1.6727765e+00
   6.6815602e-01   1.6880310e+00
   6.9574223e-01   1.7032098e+00
   7.2332843e-01   1.7183264e+00
   7.5091464e-01   1.7334218e+00
   7.7850085e-01   1.7484967e+00
   8.0608705e-01   1.7635516e+00
   8.3367326e-01   1.7785871e+00
   8.6125947e-01   1.7936037e+00
   8.8884567e-01   1.8086019e+00
   9.1643188e-01   1.8235821e+00
   9.4401809e-01   1.8385449e+00
   9.7160429e-01   1.8534907e+00
   9.9919050e-01   1.8684344e+00
   1.0267767e+00   1.8834269e+00
   1.0543629e+00   1.8984667e+00
   1.0819491e+00   1.9135529e+00
   1.1095353e+00   1.9286841e+00
   1.1371215e+00   1.9438594e+00
   1.1647077e+00   1.9590775e+00
   1.1922939e+00   1.9743375e+00
   1.2198802e+00   1.9896382e+00
   1.2474664e+00   2.0049788e+00
   1.2750526e+00   2.0203754e+00
   1.3026388e+00   2.0358871e+00
   1.3302250e+00   2.0515109e+00
   1.3578112e+00   2.0672443e+00
   1.3853974e+00   2.0830846e+00
   1.4129836e+00   2.0990291e+00
   1.4405698e+00   2.1150755e+00
   1.4681560e+00   2.1312212e+00
   1.4957422e+00   2.1474639e+00
   1.5233284e+00   2.1638012e+00
   1.5509146e+00   2.1802504e+00
   1.5785008e+00   2.1968771e+00
   1.6060871e+00   2.2136771e+00
   1.6336733e+00   2.2306463e+00
   1.6612595e+00   2.2477805e+00
   1.6888457e+00   2.2650758e+00
   1.7164319e+00   2.2825284e+00
   1.7440181e+00   2.3001344e+00
   1.7716043e+00   2.3178902e+00
   1.7991905e+00   2.3357922e+00
   1.8267767e+00   2.3538580e+00
   1.8543629e+00   2.3721587e+00
   1.8819491e+00   2.3906885e+00
   1.9095353e+00   2.4094418e+00
   1.9371215e+00   2.4284131e+00
   1.9647077e+00   2.4475972e+00
   1.9922939e+00   2.4669888e+00
   2.0198802e+00   2.4865828e+00
   2.0474664e+00   2.5063743e+00
   2.0750526e+00   2.5263582e+00
   2.1026388e+00   2.5465527e+00
   2.1302250e+00   2.5670322e+00
   2.1578112e+00   2.5877897e+00
   2.1853974e+00   2.6088182e+00
   2.2129836e+00   2.6301110e+00
   2.2405698e+00   2.6516612e+00
   2.2681560e+00   2.6734625e+00
   2.2957422e+00   2.6955084e+00
   2.3233284e+00   2.7177927e+00
   2.3509146e+00   2.7403093e+00
   2.3785008e+00   2.7630761e+00
   2.4060871e+00   2.7861699e+00
   2.4336733e+00   2.8095824e+00
   2.4612595e+00   2.8333052e+00
   2.4888457e+00   2.8573304e+00
   2.5164319e+00   2.8816501e+00
   2.5440181e+00   2.9062564e+00
   2.5716043e+00   2.9311420e+00
   2.5991905e+00   2.9562995e+00
   2.6267767e+00   2.9817216e+00
   2.6543629e+00   3.0074259e+00
   2.6819491e+00   3.0334903e+00
   2.7095353e+00   3.0599054e+00
   2.7371215e+00   3.0866618e+00
   2.7647077e+00   3.1137503e+00
   2.7922939e+00   3.1411620e+00
   2.8197408e+00   3.1687482e+00
   2.8468896e+00   3.1963345e+00
   2.8737575e+00   3.2239207e+00
   2.9003602e+00   3.2515069e+00
   2.9266980e+00   3.2790931e+00
   2.9527043e+00   3.3066793e+00
   2.9783994e+00   3.3342655e+00
   3.0038020e+00   3.3618517e+00
   3.0289290e+00   3.3894379e+00
   3.0537959e+00   3.4170241e+00
   3.0784168e+00   3.4446103e+00
   3.1028048e+00   3.4721965e+00
   3.1269720e+00   3.4997827e+00
   3.1509295e+00   3.5273689e+00
   3.1746874e+00   3.5549551e+00
   3.1982487e+00   3.5825414e+00
   3.2215611e+00   3.6101276e+00
   3.2446378e+00   3.6377138e+00
   3.2674912e+00   3.6653000e+00
   3.2901328e+00   3.6928862e+00
   3.3125731e+00   3.7204724e+00
   3.3348217e+00   3.7480586e+00
   3.3568878e+00   3.7756448e+00
   3.3787797e+00   3.8032310e+00
   3.4005054e+00   3.8308172e+00
   3.4220721e+00   3.8584034e+00
   3.4434867e+00   3.8859896e+00
   3.4647556e+00   3.9135758e+00
   3.4858460e+00   3.9411620e+00
   3.5067552e+00   3.9687482e+00


==> data/vertices0/vertice_7.dat <==
   3.5098325e+00  -3.9655172e+00
   3.4917603e+00  -3.9379310e+00
   3.4735888e+00  -3.9103448e+00
   3.4553143e+00  -3.8827586e+00
   3.4369534e+00  -3.8551724e+00
   3.4185162e+00  -3.8275862e+00
   3.4000000e+00  -3.8000000e+00
   3.3814838e+00  -3.7724138e+00
   3.3628869e+00  -3.7448276e+00
   3.3442063e+00  -3.7172414e+00
   3.3254391e+00  -3.6896552e+00
   3.3065821e+00  -3.6620690e+00
   3.2876320e+00  -3.6344828e+00
   3.2685853e+00  -3.6068966e+00
   3.2494384e+00  -3.5793103e+00
   3.2301872e+00  -3.5517241e+00
   3.2108277e+00  -3.5241379e+00
   3.1913555e+00  -3.4965517e+00
   3.1717660e+00  -3.4689655e+00
   3.1520555e+00  -3.4413793e+00
   3.1322604e+00  -3.4137931e+00
   3.1123774e+00  -3.3862069e+00
   3.0924033e+00  -3.3586207e+00
   3.0723345e+00  -3.3310345e+00
   3.0521675e+00  -3.3034483e+00
   3.0318982e+00  -3.2758621e+00
   3.0115225e+00  -3.2482759e+00
   2.9910361e+00  -3.2206897e+00
   2.9704344e+00  -3.1931034e+00
   2.9497122e+00  -3.1655172e+00
   2.9288645e+00  -3.1379310e+00
   2.9078855e+00  -3.1103448e+00
   2.8867694e+00  -3.0827586e+00
   2.8655345e+00  -3.0551724e+00
   2.8442053e+00  -3.0275862e+00
   2.8227778e+00  -3.0000000e+00
   2.8012481e+00  -2.9724138e+00
   2.7796118e+00  -2.9448276e+00
   2.7578644e+00  -2.9172414e+00
   2.7360009e+00  -2.8896552e+00
   2.7140164e+00  -2.8620690e+00
   2.6919051e+00  -2.8344828e+00
   2.6696613e+00  -2.8068966e+00
   2.6472786e+00  -2.7793103e+00
   2.6247503e+00  -2.7517241e+00
   2.6020692e+00  -2.7241379e+00
   2.5792834e+00  -2.6965517e+00
   2.5564007e+00  -2.6689655e+00
   2.5334170e+00  -2.6413793e+00
   2.5103277e+00  -2.6137931e+00
   2.4871281e+00  -2.5862069e+00
   2.4638131e+00  -2.5586207e+00
   2.4403772e+00  -2.5310345e+00
   2.4168147e+00  -2.5034483e+00
   2.3931193e+00  -2.4758621e+00
   2.3692844e+00  -2.4482759e+00
   2.3453028e+00  -2.4206897e+00
   2.3211667e+00  -2.3931034e+00
   2.2969498e+00  -2.3655172e+00
   2.2726499e+00  -2.3379310e+00
   2.2482635e+00  -2.3103448e+00
   2.2237866e+00  -2.2827586e+00
   2.1992148e+00  -2.2551724e+00
   2.1745437e+00  -2.2275862e+00
   2.1497684e+00  -2.2000000e+00
   2.1248838e+00  -2.1724138e+00
   2.0998842e+00  -2.1448276e+00
   2.0747637e+00  -2.1172414e+00
   2.0495158e+00  -2.0896552e+00
   2.0242078e+00  -2.0620690e+00
   1.9988595e+00  -2.0344828e+00
   1.9734690e+00  -2.0068966e+00
   1.9480344e+00  -1.9793103e+00
   1.9225538e+00  -1.9517241e+00
   1.8970249e+00  -1.9241379e+00
   1.8714454e+00  -1.8965517e+00
   1.8458130e+00  -1.8689655e+00
   1.8201249e+00  -1.8413793e+00
   1.7943783e+00  -1.8137931e+00
   1.7685704e+00  -1.7862069e+00
   1.7427963e+00  -1.7586207e+00
   1.7170626e+00  -1.7310345e+00
   1.6913710e+00  -1.7034483e+00
   1.6657233e+00  -1.6758621e+00
   1.6401214e+00  -1.6482759e+00
   1.6145671e+00  -1.6206897e+00
   1.5890626e+00  -1.5931034e+00
   1.5636101e+00  -1.5655172e+00
   1.5382119e+00  -1.5379310e+00
   1.5128704e+00  -1.5103448e+00
   1.4876052e+00  -1.4827586e+00
   1.4625007e+00  -1.4551724e+00
   1.4375626e+00  -1.4275862e+00
   1.4127967e+00  -1.4000000e+00
   1.3882091e+00  -1.3724138e+00
   1.3638063e+00  -1.3448276e+00
   1.3395947e+00  -1.3172414e+00
   1.3155813e+00  -1.2896552e+00
   1.2917733e+00  -1.2620690e+00
   1.2681781e+00  -1.2344828e+00
   1.2448035e+00  -1.2068966e+00
   1.2216576e+00  -1.1793103e+00
   1.1988141e+00  -1.1517241e+00
   1.1762926e+00  -1.1241379e+00
   1.1541016e+00  -1.0965517e+00
   1.1322498e+00  -1.0689655e+00
   1.1107464e+00  -1.0413793e+00
   1.0896005e+00  -1.0137931e+00
   1.0688215e+00  -9.8620690e-01
   1.0484188e+00  -9.5862069e-01
   1.0284024e+00  -9.3103448e-01
   1.0087822e+00  -9.0344828e-01
   9.8956828e-01  -8.7586207e-01
   9.7077098e-01  -8.4827586e-01
   9.5240078e-01  -8.2068966e-01
   9.3449807e-01  -7.9310345e-01
   9.1708336e-01  -7.6551724e-01
   9.0016515e-01  -7.3793103e-01
   8.8375195e-01  -7.1034483e-01
   8.6785229e-01  -6.8275862e-01
   8.5247470e-01  -6.5517241e-01
   8.3762769e-01  -6.2758621e-01
   8.2331975e-01  -6.0000000e-01
   8.0955935e-01  -5.7241379e-01
   7.9635490e-01  -5.4482759e-01
   7.8371475e-01  -5.1724138e-01
   7.7164718e-01  -4.8965517e-01
   7.6016038e-01  -4.6206897e-01
   7.4926244e-01  -4.3448276e-01
   7.3896132e-01  -4.0689655e-01
   7.2926487e-01  -3.7931034e-01
   7.2018076e-01  -3.5172414e-01
   7.1171653e-01  -3.2413793e-01
   7.0387952e-01  -2.9655172e-01
   6.9667686e-01  -2.6896552e-01
   6.9011550e-01  -2.4137931e-01
   6.8420212e-01  -2.1379310e-01
   6.7894610e-01  -1.8620690e-01
   6.7435283e-01  -1.5862069e-01
   6.7042724e-01  -1.3103448e-01
   6.6717410e-01  -1.0344828e-01
   6.6459798e-01  -7.5862069e-02
   6.6270325e-01  -4.8275862e-02
   6.6149410e-01  -2.0689655e-02
   6.6097448e-01   6.8965517e-03
   6.6114814e-01   3.4482759e-02
   6.6201860e-01   6.2068966e-02
   6.6358915e-01   8.9655172e-02
   6.6586284e-01   1.1724138e-01
   6.6884249e-01   1.4482759e-01
   6.7253065e-01   1.7241379e-01
   6.7692962e-01   2.0000000e-01
   6.8204145e-01   2.2758621e-01
   6.8786792e-01   2.5517241e-01
   6.9441054e-01   2.8275862e-01
   7.0166690e-01   3.1034483e-01
   7.0963510e-01   3.3793103e-01
   7.1831409e-01   3.6551724e-01
   7.2770236e-01   3.9310345e-01
   7.3779799e-01   4.2068966e-01
   7.4859862e-01   4.4827586e-01
   7.6010148e-01   4.7586207e-01
   7.7230338e-01   5.0344828e-01
   7.8520076e-01   5.3103448e-01
   7.9878962e-01   5.5862069e-01
   8.1306562e-01   5.8620690e-01
   8.2802402e-01   6.1379310e-01
   8.4365975e-01   6.4137931e-01
   8.5996738e-01   6.6896552e-01
   8.7694115e-01   6.9655172e-01
   8.9457500e-01   7.2413793e-01
   9.1286254e-01   7.5172414e-01
   9.3179714e-01   7.7931034e-01
   9.5137187e-01   8.0689655e-01
   9.7157956e-01   8.3448276e-01
   9.9239456e-01   8.6206897e-01
   1.0137631e+00   8.8965517e-01
   1.0356731e+00   9.1724138e-01
   1.0581128e+00   9.4482759e-01
   1.0810701e+00   9.7241379e-01
   1.1045330e+00   1.0000000e+00
   1.1284896e+00   1.0275862e+00
   1.1529282e+00   1.0551724e+00
   1.1778369e+00   1.0827586e+00
   1.2032040e+00   1.1103448e+00
   1.2290181e+00   1.1379310e+00
   1.2552678e+00   1.1655172e+00
   1.2818789e+00   1.1931034e+00
   1.3087826e+00   1.2206897e+00
   1.3359676e+00   1.2482759e+00
   1.3634227e+00   1.2758621e+00
   1.3910089e+00   1.3033203e+00
   1.4185951e+00   1.3305347e+00
   1.4461813e+00   1.3575208e+00
   1.4737675e+00   1.3842926e+00
   1.5013537e+00   1.4108631e+00
   1.5289399e+00   1.4372441e+00
   1.5565261e+00   1.4635028e+00
   1.5841124e+00   1.4897211e+00
   1.6116986e+00   1.5159014e+00
   1.6392848e+00   1.5420457e+00
   1.6668710e+00   1.5681558e+00
   1.6944572e+00   1.5942335e+00
   1.7220434e+00   1.6202805e+00
   1.7496296e+00   1.6462983e+00
   1.7772158e+00   1.6722884e+00
   1.8048020e+00   1.6982520e+00
   1.8323882e+00   1.7242469e+00
   1.8599744e+00   1.7503470e+00
   1.8875606e+00   1.7765474e+00
   1.9151468e+00   1.8028435e+00
   1.9427330e+00   1.8292311e+00
   1.9703193e+00   1.8557061e+00
   1.9979055e+00   1.8822645e+00
   2.0254917e+00   1.9089027e+00
   2.0530779e+00   1.9356173e+00
   2.0806641e+00   1.9624050e+00
   2.1082503e+00   1.9893190e+00
   2.1358365e+00   2.0164295e+00
   2.1634227e+00   2.0437282e+00
   2.1910089e+00   2.0712075e+00
   2.2185291e+00   2.0987937e+00
   2.2458854e+00   2.1263799e+00
   2.2730871e+00   2.1539661e+00
   2.3001429e+00   2.1815523e+00
   2.3270608e+00   2.2091386e+00
   2.3538479e+00   2.2367248e+00
   2.3804709e+00   2.2643110e+00
   2.4068622e+00   2.2918972e+00
   2.4330361e+00   2.3194834e+00
   2.4590056e+00   2.3470696e+00
   2.4847828e+00   2.3746558e+00
   2.5103785e+00   2.4022420e+00
   2.5358028e+00   2.4298282e+00
   2.5610651e+00   2.4574144e+00
   2.5861738e+00   2.4850006e+00
   2.6111370e+00   2.5125868e+00
   2.6359619e+00   2.5401730e+00
   2.6605979e+00   2.5677592e+00
   2.6850206e+00   2.5953454e+00
   2.7092423e+00   2.6229317e+00
   2.7332742e+00   2.6505179e+00
   2.7571267e+00   2.6781041e+00
   2.7808093e+00   2.7056903e+00
   2.8043307e+00   2.7332765e+00
   2.8276992e+00   2.7608627e+00
   2.8509222e+00   2.7884489e+00
   2.8740069e+00   2.8160351e+00
   2.8969597e+00   2.8436213e+00
   2.9197855e+00   2.8712075e+00
   2.9424203e+00   2.8987937e+00
   2.9648742e+00   2.9263799e+00
   2.9871567e+00   2.9539661e+00
   3.0092764e+00   2.9815523e+00
   3.0312413e+00   3.0091386e+00
   3.0530590e+00   3.0367248e+00
   3.0747363e+00   3.0643110e+00
   3.0962799e+00   3.0918972e+00
   3.1176956e+00   3.1194834e+00
   3.1389892e+00   3.1470696e+00
   3.1601659e+00   3.1746558e+00
   3.1812308e+00   3.2022420e+00
   3.2021654e+00   3.2298282e+00
   3.2229446e+00   3.2574144e+00
   3.2435757e+00   3.2850006e+00
   3.2640655e+00   3.3125868e+00
   3.2844204e+00   3.3401730e+00
   3.3046465e+00   3.3677592e+00
   3.3247492e+00   3.3953454e+00
   3.3447339e+00   3.4229317e+00
   3.3646055e+00   3.4505179e+00
   3.3843686e+00   3.4781041e+00
   3.4040275e+00   3.5056903e+00
   3.4235864e+00   3.5332765e+00
   3.4430491e+00   3.5608627e+00
   3.4624193e+00   3.5884489e+00
   3.4816701e+00   3.6160351e+00
   3.5007956e+00   3.6436213e+00
   3.5198011e+00   3.6712075e+00
   3.5386916e+00   3.6987937e+00
   3.5574715e+00   3.7263799e+00
   3.5761454e+00   3.7539661e+00
   3.5947174e+00   3.7815523e+00
   3.6131913e+00   3.8091386e+00
   3.6315708e+00   3.8367248e+00
   3.6498594e+00   3.8643110e+00
   3.6680604e+00   3.8918972e+00
   3.6861770e+00   3.9194834e+00
   3.7042119e+00   3.9470696e+00


==> data/vertices0/vertice_8.dat <==
   3.8861214e+00  -3.9655172e+00
   3.8718413e+00  -3.9379310e+00
   3.8575328e+00  -3.9103448e+00
   3.8431953e+00  -3.8827586e+00
   3.8288279e+00  -3.8551724e+00
   3.8144297e+00  -3.8275862e+00
   3.8000000e+00  -3.8000000e+00
   3.7855703e+00  -3.7724138e+00
   3.7711083e+00  -3.7448276e+00
   3.7566132e+00  -3.7172414e+00
   3.7420841e+00  -3.6896552e+00
   3.7275198e+00  -3.6620690e+00
   3.7129194e+00  -3.6344828e+00
   3.6982966e+00  -3.6068966e+00
   3.6836553e+00  -3.5793103e+00
   3.6689948e+00  -3.5517241e+00
   3.6543148e+00  -3.5241379e+00
   3.6396147e+00  -3.4965517e+00
   3.6248940e+00  -3.4689655e+00
   3.6101520e+00  -3.4413793e+00
   3.5953882e+00  -3.4137931e+00
   3.5806020e+00  -3.3862069e+00
   3.5657927e+00  -3.3586207e+00
   3.5509596e+00  -3.3310345e+00
   3.5361021e+00  -3.3034483e+00
   3.5212194e+00  -3.2758621e+00
   3.5063107e+00  -3.2482759e+00
   3.4913753e+00  -3.2206897e+00
   3.4764124e+00  -3.1931034e+00
   3.4614211e+00  -3.1655172e+00
   3.4464005e+00  -3.1379310e+00
   3.4313524e+00  -3.1103448e+00
   3.4162959e+00  -3.0827586e+00
   3.4012308e+00  -3.0551724e+00
   3.3861567e+00  -3.0275862e+00
   3.3710734e+00  -3.0000000e+00
   3.3559808e+00  -2.9724138e+00
   3.3408784e+00  -2.9448276e+00
   3.3257660e+00  -2.9172414e+00
   3.3106434e+00  -2.8896552e+00
   3.2955101e+00  -2.8620690e+00
   3.2803659e+00  -2.8344828e+00
   3.2652104e+00  -2.8068966e+00
   3.2500433e+00  -2.7793103e+00
   3.2348643e+00  -2.7517241e+00
   3.2196728e+00  -2.7241379e+00
   3.2044686e+00  -2.6965517e+00
   3.1892512e+00  -2.6689655e+00
   3.1740202e+00  -2.6413793e+00
   3.1587751e+00  -2.6137931e+00
   3.1435385e+00  -2.5862069e+00
   3.1283135e+00  -2.5586207e+00
   3.1131003e+00  -2.5310345e+00
   3.0978993e+00  -2.5034483e+00
   3.0827109e+00  -2.4758621e+00
   3.0675355e+00  -2.4482759e+00
   3.0523734e+00  -2.4206897e+00
   3.0372251e+00  -2.3931034e+00
   3.0220910e+00  -2.3655172e+00
   3.0069715e+00  -2.3379310e+00
   2.9918672e+00  -2.3103448e+00
   2.9767784e+00  -2.2827586e+00
   2.9617057e+00  -2.2551724e+00
   2.9466497e+00  -2.2275862e+00
   2.9316108e+00  -2.2000000e+00
   2.9165897e+00  -2.1724138e+00
   2.9015869e+00  -2.1448276e+00
   2.8866031e+00  -2.1172414e+00
   2.8716572e+00  -2.0896552e+00
   2.8567596e+00  -2.0620690e+00
   2.8419117e+00  -2.0344828e+00
   2.8271151e+00  -2.0068966e+00
   2.8123712e+00  -1.9793103e+00
   2.7976816e+00  -1.9517241e+00
   2.7830480e+00  -1.9241379e+00
   2.7684720e+00  -1.8965517e+00
   2.7539554e+00  -1.8689655e+00
   2.7395001e+00  -1.8413793e+00
   2.7251078e+00  -1.8137931e+00
   2.7107807e+00  -1.7862069e+00
   2.6965207e+00  -1.7586207e+00
   2.6823299e+00  -1.7310345e+00
   2.6682105e+00  -1.7034483e+00
   2.6541649e+00  -1.6758621e+00
   2.6401953e+00  -1.6482759e+00
   2.6263043e+00  -1.6206897e+00
   2.6124943e+00  -1.5931034e+00
   2.5987833e+00  -1.5655172e+00
   2.5851845e+00  -1.5379310e+00
   2.5717009e+00  -1.5103448e+00
   2.5583358e+00  -1.4827586e+00
   2.5450923e+00  -1.4551724e+00
   2.5319737e+00  -1.4275862e+00
   2.5189834e+00  -1.4000000e+00
   2.5061249e+00  -1.3724138e+00
   2.4934018e+00  -1.3448276e+00
   2.4808178e+00  -1.3172414e+00
   2.4683767e+00  -1.2896552e+00
   2.4560824e+00  -1.2620690e+00
   2.4439388e+00  -1.2344828e+00
   2.4319500e+00  -1.2068966e+00
   2.4201202e+00  -1.1793103e+00
   2.4084537e+00  -1.1517241e+00
   2.3969549e+00  -1.1241379e+00
   2.3856282e+00  -1.0965517e+00
   2.3744782e+00  -1.0689655e+00
   2.3635096e+00  -1.0413793e+00
   2.3527272e+00  -1.0137931e+00
   2.3421358e+00  -9.8620690e-01
   2.3317445e+00  -9.5862069e-01
   2.3215701e+00  -9.3103448e-01
   2.3116170e+00  -9.0344828e-01
   2.3018898e+00  -8.7586207e-01
   2.2923929e+00  -8.4827586e-01
   2.2831312e+00  -8.2068966e-01
   2.2741091e+00  -7.9310345e-01
   2.2653312e+00  -7.6551724e-01
   2.2568023e+00  -7.3793103e-01
   2.2485270e+00  -7.1034483e-01
   2.2405099e+00  -6.8275862e-01
   2.2327556e+00  -6.5517241e-01
   2.2252687e+00  -6.2758621e-01
   2.2180539e+00  -6.0000000e-01
   2.2111157e+00  -5.7241379e-01
   2.2044584e+00  -5.4482759e-01
   2.1980867e+00  -5.1724138e-01
   2.1920047e+00  -4.8965517e-01
   2.1862169e+00  -4.6206897e-01
   2.1807274e+00  -4.3448276e-01
   2.1755403e+00  -4.0689655e-01
   2.1706596e+00  -3.7931034e-01
   2.1660891e+00  -3.5172414e-01
   2.1618326e+00  -3.2413793e-01
   2.1578937e+00  -2.9655172e-01
   2.1542758e+00  -2.6896552e-01
   2.1509822e+00  -2.4137931e-01
   2.1480160e+00  -2.1379310e-01
   2.1453802e+00  -1.8620690e-01
   2.1430773e+00  -1.5862069e-01
   2.1411100e+00  -1.3103448e-01
   2.1394806e+00  -1.0344828e-01
   2.1381911e+00  -7.5862069e-02
   2.1372434e+00  -4.8275862e-02
   2.1366392e+00  -2.0689655e-02
   2.1363798e+00   6.8965517e-03
   2.1364664e+00   3.4482759e-02
   2.1368999e+00   6.2068966e-02
   2.1376808e+00   8.9655172e-02
   2.1388096e+00   1.1724138e-01
   2.1402865e+00   1.4482759e-01
   2.1421112e+00   1.7241379e-01
   2.1442834e+00   2.0000000e-01
   2.1468023e+00   2.2758621e-01
   2.1496672e+00   2.5517241e-01
   2.1528769e+00   2.8275862e-01
   2.1564298e+00   3.1034483e-01
   2.1603244e+00   3.3793103e-01
   2.1645588e+00   3.6551724e-01
   2.1691309e+00   3.9310345e-01
   2.1740383e+00   4.2068966e-01
   2.1792783e+00   4.4827586e-01
   2.1848484e+00   4.7586207e-01
   2.1907454e+00   5.0344828e-01
   2.1969662e+00   5.3103448e-01
   2.2035075e+00   5.5862069e-01
   2.2103657e+00   5.8620690e-01
   2.2175372e+00   6.1379310e-01
   2.2250181e+00   6.4137931e-01
   2.2328045e+00   6.6896552e-01
   2.2408924e+00   6.9655172e-01
   2.2492774e+00   7.2413793e-01
   2.2579553e+00   7.5172414e-01
   2.2669217e+00   7.7931034e-01
   2.2761722e+00   8.0689655e-01
   2.2857021e+00   8.3448276e-01
   2.2955069e+00   8.6206897e-01
   2.3055818e+00   8.8965517e-01
   2.3159223e+00   9.1724138e-01
   2.3265236e+00   9.4482759e-01
   2.3373808e+00   9.7241379e-01
   2.3484893e+00   1.0000000e+00
   2.3598376e+00   1.0275862e+00
   2.3714067e+00   1.0551724e+00
   2.3831911e+00   1.0827586e+00
   2.3951854e+00   1.1103448e+00
   2.4073841e+00   1.1379310e+00
   2.4197819e+00   1.1655172e+00
   2.4323738e+00   1.1931034e+00
   2.4451545e+00   1.2206897e+00
   2.4581191e+00   1.2482759e+00
   2.4712626e+00   1.2758621e+00
   2.4845802e+00   1.3034483e+00
   2.4980673e+00   1.3310345e+00
   2.5117192e+00   1.3586207e+00
   2.5255314e+00   1.3862069e+00
   2.5394995e+00   1.4137931e+00
   2.5536193e+00   1.4413793e+00
   2.5678865e+00   1.4689655e+00
   2.5822971e+00   1.4965517e+00
   2.5968471e+00   1.5241379e+00
   2.6115327e+00   1.5517241e+00
   2.6263500e+00   1.5793103e+00
   2.6412829e+00   1.6068966e+00
   2.6563074e+00   1.6344828e+00
   2.6714205e+00   1.6620690e+00
   2.6866191e+00   1.6896552e+00
   2.7019003e+00   1.7172414e+00
   2.7172613e+00   1.7448276e+00
   2.7326995e+00   1.7724138e+00
   2.7482124e+00   1.8000000e+00
   2.7637973e+00   1.8275862e+00
   2.7794521e+00   1.8551724e+00
   2.7951744e+00   1.8827586e+00
   2.8109619e+00   1.9103448e+00
   2.8268127e+00   1.9379310e+00
   2.8427246e+00   1.9655172e+00
   2.8586958e+00   1.9931034e+00
   2.8747243e+00   2.0206897e+00
   2.8908084e+00   2.0482759e+00
   2.9069462e+00   2.0758621e+00
   2.9231134e+00   2.1034483e+00
   2.9392965e+00   2.1310345e+00
   2.9554949e+00   2.1586207e+00
   2.9717081e+00   2.1862069e+00
   2.9879354e+00   2.2137931e+00
   3.0041764e+00   2.2413793e+00
   3.0204307e+00   2.2689655e+00
   3.0366977e+00   2.2965517e+00
   3.0529770e+00   2.3241379e+00
   3.0692682e+00   2.3517241e+00
   3.0855709e+00   2.3793103e+00
   3.1018847e+00   2.4068966e+00
   3.1182093e+00   2.4344828e+00
   3.1345442e+00   2.4620690e+00
   3.1508892e+00   2.4896552e+00
   3.1672440e+00   2.5172414e+00
   3.1836081e+00   2.5448276e+00
   3.1999590e+00   2.5724138e+00
   3.2162868e+00   2.6000000e+00
   3.2325924e+00   2.6275862e+00
   3.2488767e+00   2.6551724e+00
   3.2651404e+00   2.6827586e+00
   3.2813841e+00   2.7103448e+00
   3.2976086e+00   2.7379310e+00
   3.3138146e+00   2.7655172e+00
   3.3300027e+00   2.7931034e+00
   3.3461734e+00   2.8206897e+00
   3.3623274e+00   2.8482759e+00
   3.3784652e+00   2.8758621e+00
   3.3945873e+00   2.9034483e+00
   3.4106942e+00   2.9310345e+00
   3.4267864e+00   2.9586207e+00
   3.4428643e+00   2.9862069e+00
   3.4589285e+00   3.0137931e+00
   3.4749604e+00   3.0413793e+00
   3.4909518e+00   3.0689655e+00
   3.5069041e+00   3.0965517e+00
   3.5228187e+00   3.1241379e+00
   3.5386967e+00   3.1517241e+00
   3.5545394e+00   3.1793103e+00
   3.5703480e+00   3.2068966e+00
   3.5861237e+00   3.2344828e+00
   3.6018673e+00   3.2620690e+00
   3.6175801e+00   3.2896552e+00
   3.6332629e+00   3.3172414e+00
   3.6489166e+00   3.3448276e+00
   3.6645422e+00   3.3724138e+00
   3.6801405e+00   3.4000000e+00
   3.6957123e+00   3.4275862e+00
   3.7112585e+00   3.4551724e+00
   3.7267796e+00   3.4827586e+00
   3.7422725e+00   3.5103448e+00
   3.7577183e+00   3.5379310e+00
   3.7731187e+00   3.5655172e+00
   3.7884751e+00   3.5931034e+00
   3.8037888e+00   3.6206897e+00
   3.8190612e+00   3.6482759e+00
   3.8342937e+00   3.6758621e+00
   3.8494873e+00   3.7034483e+00
   3.8646433e+00   3.7310345e+00
   3.8797629e+00   3.7586207e+00
   3.8948470e+00   3.7862069e+00
   3.9098967e+00   3.8137931e+00
   3.9249130e+00   3.8413793e+00
   3.9398968e+00   3.8689655e+00
   3.9548491e+00   3.8965517e+00
   3.9697708e+00   3.9241379e+00
   3.9846626e+00   3.9517241e+00


==> data/vertices0/vertice_9.dat <==
   2.8344828e+00  -3.9572263e+00
   2.8068966e+00  -3.9298565e+00
   2.7793103e+00  -3.9027809e+00
   2.7517241e+00  -3.8760056e+00
   2.7241379e+00  -3.8495367e+00
   2.6965517e+00  -3.8233802e+00
   2.6689655e+00  -3.7975424e+00
   2.6413793e+00  -3.7720297e+00
   2.6137931e+00  -3.7468263e+00
   2.5862069e+00  -3.7218714e+00
   2.5586207e+00  -3.6971697e+00
   2.5310345e+00  -3.6727263e+00
   2.5034483e+00  -3.6485461e+00
   2.4758621e+00  -3.6246343e+00
   2.4482759e+00  -3.6009959e+00
   2.4206897e+00  -3.5776362e+00
   2.3931034e+00  -3.5545605e+00
   2.3655172e+00  -3.5317742e+00
   2.3379310e+00  -3.5092614e+00
   2.3103448e+00  -3.4869634e+00
   2.2827586e+00  -3.4648842e+00
   2.2551724e+00  -3.4430278e+00
   2.2275862e+00  -3.4213984e+00
   2.2000000e+00  -3.4000000e+00
   2.1724138e+00  -3.3786016e+00
   2.1448276e+00  -3.3574372e+00
   2.1172414e+00  -3.3365111e+00
   2.0896552e+00  -3.3158275e+00
   2.0620690e+00  -3.2953908e+00
   2.0344828e+00  -3.2751857e+00
   2.0068966e+00  -3.2551565e+00
   1.9793103e+00  -3.2353065e+00
   1.9517241e+00  -3.2156386e+00
   1.9241379e+00  -3.1961562e+00
   1.8965517e+00  -3.1768625e+00
   1.8689655e+00  -3.1577607e+00
   1.8413793e+00  -3.1388542e+00
   1.8137931e+00  -3.1201464e+00
   1.7862069e+00  -3.1016406e+00
   1.7586207e+00  -3.0833221e+00
   1.7310345e+00  -3.0651393e+00
   1.7034483e+00  -3.0470942e+00
   1.6758621e+00  -3.0291893e+00
   1.6482759e+00  -3.0114270e+00
   1.6206897e+00  -2.9938097e+00
   1.5931034e+00  -2.9763397e+00
   1.5655172e+00  -2.9590195e+00
   1.5379310e+00  -2.9418517e+00
   1.5103448e+00  -2.9248388e+00
   1.4827586e+00  -2.9079670e+00
   1.4551724e+00  -2.8911893e+00
   1.4275862e+00  -2.8745074e+00
   1.4000000e+00  -2.8579227e+00
   1.3724138e+00  -2.8414368e+00
   1.3448276e+00  -2.8250515e+00
   1.3172414e+00  -2.8087684e+00
   1.2896552e+00  -2.7925891e+00
   1.2620690e+00  -2.7765153e+00
   1.2344828e+00  -2.7605488e+00
   1.2068966e+00  -2.7446772e+00
   1.1793103e+00  -2.7288593e+00
   1.1517241e+00  -2.7130960e+00
   1.1241379e+00  -2.6973881e+00
   1.0965517e+00  -2.6817367e+00
   1.0689655e+00  -2.6661426e+00
   1.0413793e+00  -2.6506067e+00
   1.0137931e+00  -2.6351301e+00
   9.8620690e-01  -2.6197137e+00
   9.5862069e-01  -2.6043586e+00
   9.3103448e-01  -2.5890540e+00
   9.0344828e-01  -2.5737656e+00
   8.7586207e-01  -2.5584936e+00
   8.4827586e-01  -2.5432384e+00
   8.2068966e-01  -2.5280002e+00
   7.9310345e-01  -2.5127793e+00
   7.6551724e-01  -2.4975760e+00
   7.3793103e-01  -2.4823906e+00
   7.1034483e-01  -2.4672234e+00
   6.8275862e-01  -2.4520748e+00
   6.5517241e-01  -2.4369361e+00
   6.2758621e-01  -2.4217808e+00
   6.0000000e-01  -2.4066087e+00
   5.7241379e-01  -2.3914195e+00
   5.4482759e-01  -2.3762127e+00
   5.1724138e-01  -2.3609882e+00
   4.8965517e-01  -2.3457456e+00
   4.6206897e-01  -2.3304846e+00
   4.3448276e-01  -2.3152047e+00
   4.0689655e-01  -2.2999058e+00
   3.7931034e-01  -2.2845817e+00
   3.5172414e-01  -2.2692148e+00
   3.2413793e-01  -2.2538044e+00
   2.9655172e-01  -2.2383497e+00
   2.6896552e-01  -2.2228496e+00
   2.4137931e-01  -2.2073034e+00
   2.1379310e-01  -2.1917102e+00
   1.8620690e-01  -2.1760690e+00
   1.5862069e-01  -2.1603787e+00
   1.3103448e-01  -2.1446385e+00
   1.0344828e-01  -2.1288453e+00
   7.5862069e-02  -2.1129918e+00
   4.8275862e-02  -2.0970767e+00
   2.0689655e-02  -2.0810988e+00
  -6.8965517e-03  -2.0650566e+00
  -3.4482759e-02  -2.0489488e+00
  -6.2068966e-02  -2.0327739e+00
  -8.9655172e-02  -2.0165304e+00
  -1.1724138e-01  -2.0002167e+00
  -1.4482759e-01  -1.9838313e+00
  -1.7241379e-01  -1.9673745e+00
  -2.0000000e-01  -1.9508515e+00
  -2.2758621e-01  -1.9342605e+00
  -2.5517241e-01  -1.9175999e+00
  -2.8275862e-01  -1.9008681e+00
  -3.1034483e-01  -1.8840632e+00
  -3.3793103e-01  -1.8671834e+00
  -3.6551724e-01  -1.8502267e+00
  -3.9310345e-01  -1.8331913e+00
  -4.2068966e-01  -1.8160749e+00
  -4.4827586e-01  -1.7988827e+00
  -4.7586207e-01  -1.7816343e+00
  -5.0344828e-01  -1.7643281e+00
  -5.3103448e-01  -1.7469626e+00
  -5.5862069e-01  -1.7295361e+00
  -5.8620690e-01  -1.7120467e+00
  -6.1379310e-01  -1.6944928e+00
  -6.4137931e-01  -1.6768724e+00
  -6.6896552e-01  -1.6591835e+00
  -6.9655172e-01  -1.6414241e+00
  -7.2413793e-01  -1.6236051e+00
  -7.5172414e-01  -1.6057650e+00
  -7.7931034e-01  -1.5879029e+00
  -8.0689655e-01  -1.5700183e+00
  -8.3448276e-01  -1.5521104e+00
  -8.6206897e-01  -1.5341783e+00
  -8.8965517e-01  -1.5162214e+00
  -9.1724138e-01  -1.4982388e+00
  -9.4482759e-01  -1.4802295e+00
  -9.7241379e-01  -1.4621928e+00
  -1.0000000e+00  -1.4441483e+00
  -1.0275862e+00  -1.4261590e+00
  -1.0551724e+00  -1.4082269e+00
  -1.0827586e+00  -1.3903540e+00
  -1.1103448e+00  -1.3725426e+00
  -1.1379310e+00  -1.3547948e+00
  -1.1655172e+00  -1.3371131e+00
  -1.1931034e+00  -1.3195000e+00
  -1.2206897e+00  -1.3019580e+00
  -1.2482759e+00  -1.2844899e+00
  -1.2758621e+00  -1.2671290e+00
  -1.3034483e+00  -1.2499719e+00
  -1.3310345e+00  -1.2330268e+00
  -1.3586207e+00  -1.2163019e+00
  -1.3862069e+00  -1.1998057e+00
  -1.4137931e+00  -1.1835473e+00
  -1.4413793e+00  -1.1675360e+00
  -1.4689655e+00  -1.1517814e+00
  -1.4965517e+00  -1.1362934e+00
  -1.5241379e+00  -1.1210824e+00
  -1.5517241e+00  -1.1062017e+00
  -1.5793103e+00  -1.0917935e+00
  -1.6068966e+00  -1.0778753e+00
  -1.6344828e+00  -1.0644653e+00
  -1.6620690e+00  -1.0515815e+00
  -1.6896552e+00  -1.0392422e+00
  -1.7172414e+00  -1.0274656e+00
  -1.7448276e+00  -1.0162698e+00
  -1.7724138e+00  -1.0056728e+00
  -1.8000000e+00  -9.9569225e-01
  -1.8275862e+00  -9.8640206e-01
  -1.8551724e+00  -9.7799200e-01
  -1.8827586e+00  -9.7048310e-01
  -1.9103448e+00  -9.6389455e-01
  -1.9379310e+00  -9.5824347e-01
  -1.9655172e+00  -9.5354465e-01
  -1.9931034e+00  -9.4981039e-01
  -2.0206897e+00  -9.4705022e-01
  -2.0482759e+00  -9.4527083e-01
  -2.0758621e+00  -9.4447592e-01
  -2.1034483e+00  -9.4473510e-01
  -2.1310345e+00  -9.4625248e-01
  -2.1586207e+00  -9.4902003e-01
  -2.1862069e+00  -9.5302482e-01
  -2.2137931e+00  -9.5824927e-01
  -2.2413793e+00  -9.6467148e-01
  -2.2689655e+00  -9.7226558e-01
  -2.2965517e+00  -9.8100221e-01
  -2.3241379e+00  -9.9084895e-01
  -2.3517241e+00  -1.0017709e+00
  -2.3793103e+00  -1.0138047e+00
  -2.4068966e+00  -1.0271275e+00
  -2.4344828e+00  -1.0416874e+00
  -2.4620690e+00  -1.0574305e+00
  -2.4896552e+00  -1.0743024e+00
  -2.5172414e+00  -1.0922481e+00
  -2.5448276e+00  -1.1112130e+00
  -2.5724138e+00  -1.1311433e+00
  -2.6000000e+00  -1.1519866e+00
  -2.6275862e+00  -1.1736917e+00
  -2.6551724e+00  -1.1962798e+00
  -2.6827586e+00  -1.2199064e+00
  -2.7103448e+00  -1.2445098e+00
  -2.7379310e+00  -1.2700305e+00
  -2.7655172e+00  -1.2964121e+00
  -2.7931034e+00  -1.3236005e+00
  -2.8203360e+00  -1.3511867e+00
  -2.8469038e+00  -1.3787729e+00
  -2.8728914e+00  -1.4063591e+00
  -2.8983682e+00  -1.4339454e+00
  -2.9233779e+00  -1.4615316e+00
  -2.9478049e+00  -1.4891178e+00
  -2.9717193e+00  -1.5167040e+00
  -2.9951789e+00  -1.5442902e+00
  -3.0182322e+00  -1.5718764e+00
  -3.0409205e+00  -1.5994626e+00
  -3.0632790e+00  -1.6270488e+00
  -3.0853380e+00  -1.6546350e+00
  -3.1071241e+00  -1.6822212e+00
  -3.1286604e+00  -1.7098074e+00
  -3.1499671e+00  -1.7373936e+00
  -3.1710623e+00  -1.7649798e+00
  -3.1919620e+00  -1.7925660e+00
  -3.2125918e+00  -1.8201523e+00
  -3.2329681e+00  -1.8477385e+00
  -3.2531112e+00  -1.8753247e+00
  -3.2730391e+00  -1.9029109e+00
  -3.2927679e+00  -1.9304971e+00
  -3.3123117e+00  -1.9580833e+00
  -3.3316835e+00  -1.9856695e+00
  -3.3508948e+00  -2.0132557e+00
  -3.3699562e+00  -2.0408419e+00
  -3.3888771e+00  -2.0684281e+00
  -3.4076662e+00  -2.0960143e+00
  -3.4263315e+00  -2.1236005e+00
  -3.4448801e+00  -2.1511867e+00
  -3.4633188e+00  -2.1787729e+00
  -3.4816056e+00  -2.2063591e+00
  -3.4997397e+00  -2.2339454e+00
  -3.5177304e+00  -2.2615316e+00
  -3.5355862e+00  -2.2891178e+00
  -3.5533150e+00  -2.3167040e+00
  -3.5709240e+00  -2.3442902e+00
  -3.5884199e+00  -2.3718764e+00
  -3.6058086e+00  -2.3994626e+00
  -3.6230959e+00  -2.4270488e+00
  -3.6402869e+00  -2.4546350e+00
  -3.6573866e+00  -2.4822212e+00
  -3.6743993e+00  -2.5098074e+00
  -3.6913293e+00  -2.5373936e+00
  -3.7081806e+00  -2.5649798e+00
  -3.7249566e+00  -2.5925660e+00
  -3.7416589e+00  -2.6201523e+00
  -3.7582534e+00  -2.6477385e+00
  -3.7747455e+00  -2.6753247e+00
  -3.7911402e+00  -2.7029109e+00
  -3.8074423e+00  -2.7304971e+00
  -3.8236560e+00  -2.7580833e+00
  -3.8397855e+00  -2.7856695e+00
  -3.8558345e+00  -2.8132557e+00
  -3.8718067e+00  -2.8408419e+00
  -3.8877053e+00  -2.8684281e+00
  -3.9035336e+00  -2.8960143e+00
  -3.9192944e+00  -2.9236005e+00
  -3.9349905e+00  -2.9511867e+00
  -3.9506245e+00  -2.9787729e+00
  -3.9661989e+00  -3.0063591e+00
  -3.9817161e+00  -3.0339454e+00


==> data/vertices1/arrows.dat <==
  -3.2971739e+00  -3.4493550e+00  -1.8455758e+00  -3.6064635e+00  -3.0948086e+00  -2.0336502e+00  -1.0117939e+00  -3.6401358e+00  -1.9197598e+00  -2.4705864e+00  -2.2097565e+00  -1.2831959e+00  -3.2776499e+00  -6.2875625e-01  -2.1658608e+00  -1.5203822e-01  -1.3460890e+00   1.1383916e+00   1.0526237e-01   4.7998782e-01  -8.4483926e-01  -2.4731792e+00   5.3487393e-01  -3.6188024e+00  -9.9452712e-01  -1.2730181e+00   1.7795298e+00  -3.4853070e+00   2.5828678e-01  -2.4390156e+00   2.9367821e+00  -3.6091164e+00  -9.7355916e-01  -1.5015136e-01   3.8228056e+00  -3.6590424e+00   2.9133876e+00  -2.4341096e+00   1.7764684e+00  -1.9987208e+00   2.3708908e-01  -1.2365833e+00   2.9501243e+00  -1.1783717e+00   3.9374404e+00  -2.2854657e+00   3.9657929e+00   2.2214326e+00   3.8752970e+00  -1.3133947e+00   3.6931405e+00  -4.4658035e-02   3.8124647e+00   1.0421565e+00   1.4851378e+00  -8.6238104e-01   1.4246295e+00   1.3052328e+00   2.0754142e-01   2.6873339e+00  -1.0101480e+00   3.6218066e+00  -1.0129806e+00   2.7256620e+00  -3.4133141e+00   3.8745832e+00   1.4940678e+00   1.6836125e-01  -2.2031307e+00   3.9179925e+00  -3.4836709e+00   1.8102816e-01  -3.6068610e+00   1.3204150e+00   2.5012057e+00   7.0846840e-02   1.4112120e-02   1.2664554e+00  -2.1770382e+00   2.4593400e+00  -2.1961968e+00   1.0355354e+00   1.0608115e+00   2.4531213e+00   2.4451379e+00   1.3514745e+00  -5.3396626e-02   3.6437815e+00  -3.6722117e+00   2.4739738e+00   2.4448544e+00   2.5525940e+00   3.9337039e+00   3.4253466e+00   1.3937053e+00   3.6603520e+00   2.4454169e+00   3.7504102e+00
  -3.4137931e+00  -3.5950120e+00  -2.0239563e+00  -3.5517241e+00  -3.2178062e+00  -2.1739627e+00  -1.1881919e+00  -3.5793103e+00  -2.0895019e+00  -2.3931034e+00  -2.3647526e+00  -1.1793103e+00  -3.2766677e+00  -8.1534412e-01  -2.2636143e+00   6.8965517e-03  -1.1878009e+00   1.2371886e+00   2.7252249e-01   3.9728322e-01  -1.0155054e+00  -2.3977533e+00   3.5172414e-01  -3.5831351e+00  -1.1537706e+00  -1.1757683e+00   1.5931034e+00  -3.4931303e+00   7.5862069e-02  -2.3998082e+00   2.7517241e+00  -3.5852509e+00  -1.0724848e+00   8.0564718e-03   3.6541082e+00  -3.5793103e+00   2.7303647e+00  -2.3977968e+00   1.5993302e+00  -2.0573558e+00   5.4502661e-02  -1.1981359e+00   2.7824297e+00  -1.0965517e+00   3.7889977e+00  -2.1724138e+00   3.9453204e+00   2.4068966e+00   3.7455380e+00  -1.1793103e+00   3.6003796e+00   1.1724138e-01   3.7582254e+00   1.2206897e+00   1.3724138e+00  -1.0110730e+00   1.5904589e+00   1.2196955e+00   3.8985584e-01   2.6476167e+00  -8.2393726e-01   3.6099091e+00  -8.2678201e-01   2.7135751e+00  -3.2267820e+00   3.8699168e+00   1.5875833e+00   6.8965517e-03  -2.0172362e+00   3.9340935e+00  -3.3882374e+00   2.0689655e-02  -3.4491561e+00   1.2206897e+00   2.6275862e+00   2.0812013e-01   1.9094182e-01   1.2068966e+00  -2.0010585e+00   2.5213654e+00  -2.1172414e+00   1.2045976e+00   1.2410009e+00   2.4046676e+00   2.6275862e+00   1.3905720e+00   1.3184048e-01   3.6213490e+00  -3.4946708e+00   2.4165699e+00   2.6275862e+00   2.5903441e+00   3.9492224e+00   3.6112906e+00   1.5793103e+00   3.6412008e+00   2.6275862e+00   3.7907879e+00
  -3.2303926e+00  -3.6293668e+00  -1.9883120e+00  -3.7348784e+00  -3.0361199e+00  -2.2164606e+00  -1.1588506e+00  -3.7635794e+00  -2.0779906e+00  -2.5793385e+00  -2.3834770e+00  -1.3649589e+00  -3.1124936e+00  -7.2667147e-01  -2.3578492e+00  -1.5414933e-01  -1.3494633e+00   1.3303619e+00   2.6678649e-01   5.8378549e-01  -1.0017442e+00  -2.5838356e+00   4.0644116e-01  -3.7615225e+00  -1.1646411e+00  -1.3620419e+00   1.6877365e+00  -3.6539426e+00   1.2711419e-01  -2.5792217e+00   2.8177524e+00  -3.7597681e+00  -1.1655267e+00  -1.5368160e-01   3.6631434e+00  -3.7656819e+00   2.7844524e+00  -2.5763759e+00   1.7344262e+00  -2.1860613e+00   1.0650156e-01  -1.3773345e+00   2.7891507e+00  -1.2830211e+00   3.7591014e+00  -2.3565936e+00   3.7913099e+00   2.3015554e+00   3.6882913e+00  -1.3569021e+00   3.5011793e+00  -4.0794410e-02   3.6262205e+00   1.0888159e+00   1.5566592e+00  -1.0405627e+00   1.5878956e+00   1.4062684e+00   3.3910534e-01   2.8271728e+00  -9.0106809e-01   3.7798115e+00  -9.0373993e-01   2.8835559e+00  -3.3104444e+00   4.0366999e+00   1.6860448e+00   1.6539363e-01  -2.1189228e+00   4.0905411e+00  -3.2916721e+00   1.8034915e-01  -3.4353772e+00   1.4067707e+00   2.4469895e+00   2.5503318e-01   1.6027977e-01   1.3909505e+00  -2.1386008e+00   2.6474531e+00  -2.3035694e+00   1.1947054e+00   1.1989592e+00   2.5864600e+00   2.5072304e+00   1.5331570e+00   6.4463420e-02   3.7953499e+00  -3.5275689e+00   2.6002372e+00   2.5082858e+00   2.7338133e+00   3.7778514e+00   3.5374804e+00   1.5088649e+00   3.8139823e+00   2.5062321e+00   3.9325242e+00


==> data/vertices1/vertice_1.dat <==
  -2.3379310e+00  -3.9608584e+00
  -2.3655172e+00  -3.9357820e+00
  -2.3931034e+00  -3.9111474e+00
  -2.4206897e+00  -3.8869639e+00
  -2.4482759e+00  -3.8632411e+00
  -2.4758621e+00  -3.8399881e+00
  -2.5034483e+00  -3.8172145e+00
  -2.5310345e+00  -3.7949293e+00
  -2.5586207e+00  -3.7731420e+00
  -2.5862069e+00  -3.7518616e+00
  -2.6137931e+00  -3.7310972e+00
  -2.6413793e+00  -3.7112220e+00
  -2.6689655e+00  -3.6923716e+00
  -2.6965517e+00  -3.6745599e+00
  -2.7241379e+00  -3.6578003e+00
  -2.7517241e+00  -3.6421053e+00
  -2.7793103e+00  -3.6274863e+00
  -2.8068966e+00  -3.6139539e+00
  -2.8344828e+00  -3.6015179e+00
  -2.8620690e+00  -3.5901867e+00
  -2.8896552e+00  -3.5799679e+00
  -2.9172414e+00  -3.5708993e+00
  -2.9448276e+00  -3.5629950e+00
  -2.9724138e+00  -3.5562573e+00
  -3.0000000e+00  -3.5506879e+00
  -3.0275862e+00  -3.5462874e+00
  -3.0551724e+00  -3.5430560e+00
  -3.0827586e+00  -3.5409926e+00
  -3.1103448e+00  -3.5400955e+00
  -3.1379310e+00  -3.5403624e+00
  -3.1655172e+00  -3.5417898e+00
  -3.1931034e+00  -3.5441786e+00
  -3.2206897e+00  -3.5474599e+00
  -3.2482759e+00  -3.5516296e+00
  -3.2758621e+00  -3.5566829e+00
  -3.3034483e+00  -3.5626149e+00
  -3.3310345e+00  -3.5694199e+00
  -3.3586207e+00  -3.5770921e+00
  -3.3862069e+00  -3.5856250e+00
  -3.4137931e+00  -3.5950120e+00
  -3.4413793e+00  -3.6052461e+00
  -3.4689655e+00  -3.6162191e+00
  -3.4965517e+00  -3.6278906e+00
  -3.5241379e+00  -3.6402535e+00
  -3.5517241e+00  -3.6533002e+00
  -3.5793103e+00  -3.6670234e+00
  -3.6068966e+00  -3.6814151e+00
  -3.6344828e+00  -3.6964676e+00
  -3.6620690e+00  -3.7121727e+00
  -3.6896552e+00  -3.7285222e+00
  -3.7172414e+00  -3.7455080e+00
  -3.7448276e+00  -3.7630932e+00
  -3.7724138e+00  -3.7812600e+00
  -3.8000000e+00  -3.8000000e+00
  -3.8275862e+00  -3.8187400e+00
  -3.8551724e+00  -3.8380480e+00
  -3.8827586e+00  -3.8579157e+00
  -3.9103448e+00  -3.8783343e+00
  -3.9379310e+00  -3.8992953e+00
  -3.9655172e+00  -3.9207901e+00


==> data/vertices1/vertice_10.dat <==
   2.5310345e+00  -3.9788750e+00
   2.5034483e+00  -3.9622572e+00
   2.4758621e+00  -3.9460033e+00
   2.4482759e+00  -3.9301212e+00
   2.4206897e+00  -3.9146185e+00
   2.3931034e+00  -3.8995024e+00
   2.3655172e+00  -3.8847800e+00
   2.3379310e+00  -3.8703829e+00
   2.3103448e+00  -3.8560884e+00
   2.2827586e+00  -3.8418997e+00
   2.2551724e+00  -3.8278200e+00
   2.2275862e+00  -3.8138524e+00
   2.2000000e+00  -3.8000000e+00
   2.1724138e+00  -3.7861476e+00
   2.1448276e+00  -3.7724138e+00
   2.1172414e+00  -3.7588016e+00
   2.0896552e+00  -3.7453143e+00
   2.0620690e+00  -3.7319548e+00
   2.0344828e+00  -3.7186715e+00
   2.0068966e+00  -3.7053023e+00
   1.9793103e+00  -3.6918482e+00
   1.9517241e+00  -3.6783088e+00
   1.9241379e+00  -3.6646835e+00
   1.8965517e+00  -3.6509718e+00
   1.8689655e+00  -3.6371731e+00
   1.8413793e+00  -3.6232869e+00
   1.8137931e+00  -3.6093125e+00
   1.7862069e+00  -3.5952495e+00
   1.7586207e+00  -3.5810847e+00
   1.7310345e+00  -3.5667799e+00
   1.7034483e+00  -3.5523344e+00
   1.6758621e+00  -3.5377475e+00
   1.6482759e+00  -3.5230184e+00
   1.6206897e+00  -3.5081463e+00
   1.5931034e+00  -3.4931303e+00
   1.5655172e+00  -3.4779696e+00
   1.5379310e+00  -3.4626633e+00
   1.5103448e+00  -3.4472104e+00
   1.4827586e+00  -3.4316093e+00
   1.4551724e+00  -3.4158563e+00
   1.4275862e+00  -3.3999509e+00
   1.4000000e+00  -3.3838925e+00
   1.3724138e+00  -3.3676806e+00
   1.3448276e+00  -3.3513145e+00
   1.3172414e+00  -3.3347938e+00
   1.2896552e+00  -3.3181177e+00
   1.2620690e+00  -3.3012857e+00
   1.2344828e+00  -3.2842970e+00
   1.2068966e+00  -3.2671488e+00
   1.1793103e+00  -3.2498342e+00
   1.1517241e+00  -3.2323535e+00
   1.1241379e+00  -3.2147066e+00
   1.0965517e+00  -3.1968938e+00
   1.0689655e+00  -3.1789152e+00
   1.0413793e+00  -3.1607709e+00
   1.0137931e+00  -3.1424578e+00
   9.8620690e-01  -3.1239738e+00
   9.5862069e-01  -3.1053182e+00
   9.3103448e-01  -3.0864867e+00
   9.0344828e-01  -3.0674675e+00
   8.7586207e-01  -3.0482605e+00
   8.4827586e-01  -3.0288654e+00
   8.2068966e-01  -3.0092821e+00
   7.9310345e-01  -2.9895105e+00
   7.6551724e-01  -2.9695502e+00
   7.3793103e-01  -2.9494012e+00
   7.1034483e-01  -2.9290631e+00
   6.8275862e-01  -2.9085357e+00
   6.5517241e-01  -2.8878146e+00
   6.2758621e-01  -2.8668833e+00
   6.0000000e-01  -2.8457366e+00
   5.7241379e-01  -2.8243735e+00
   5.4482759e-01  -2.8027932e+00
   5.1724138e-01  -2.7809948e+00
   4.8965517e-01  -2.7589773e+00
   4.6206897e-01  -2.7367398e+00
   4.3448276e-01  -2.7142811e+00
   4.0689655e-01  -2.6916002e+00
   3.7931034e-01  -2.6686912e+00
   3.5172414e-01  -2.6455383e+00
   3.2413793e-01  -2.6221402e+00
   2.9655172e-01  -2.5984954e+00
   2.6896552e-01  -2.5745925e+00
   2.4137931e-01  -2.5504290e+00
   2.1379310e-01  -2.5260027e+00
   1.8620690e-01  -2.5013114e+00
   1.5862069e-01  -2.4763528e+00
   1.3103448e-01  -2.4511244e+00
   1.0344828e-01  -2.4256170e+00
   7.5862069e-02  -2.3998082e+00
   4.8275862e-02  -2.3736950e+00
   2.0689655e-02  -2.3472744e+00
  -6.8965517e-03  -2.3205431e+00
  -3.4482759e-02  -2.2934851e+00
  -6.2068966e-02  -2.2660947e+00
  -8.9515125e-02  -2.2385085e+00
  -1.1662925e-01  -2.2109223e+00
  -1.4341865e-01  -2.1833361e+00
  -1.6988456e-01  -2.1557499e+00
  -1.9601246e-01  -2.1281637e+00
  -2.2181020e-01  -2.1005775e+00
  -2.4728521e-01  -2.0729913e+00
  -2.7244443e-01  -2.0454051e+00
  -2.9728329e-01  -2.0178189e+00
  -3.2180638e-01  -1.9902327e+00
  -3.4601987e-01  -1.9626465e+00
  -3.6992958e-01  -1.9350603e+00
  -3.9354096e-01  -1.9074740e+00
  -4.1685916e-01  -1.8798878e+00
  -4.3988703e-01  -1.8523016e+00
  -4.6261644e-01  -1.8247154e+00
  -4.8505216e-01  -1.7971292e+00
  -5.0719865e-01  -1.7695430e+00
  -5.2904937e-01  -1.7419568e+00
  -5.5060698e-01  -1.7143706e+00
  -5.7187574e-01  -1.6867844e+00
  -5.9285961e-01  -1.6591982e+00
  -6.1356228e-01  -1.6316120e+00
  -6.3398716e-01  -1.6040258e+00
  -6.5413743e-01  -1.5764396e+00
  -6.7401601e-01  -1.5488534e+00
  -6.9362556e-01  -1.5212671e+00
  -7.1296736e-01  -1.4936809e+00
  -7.3202896e-01  -1.4660947e+00
  -7.5081101e-01  -1.4385085e+00
  -7.6931563e-01  -1.4109223e+00
  -7.8754475e-01  -1.3833361e+00
  -8.0550006e-01  -1.3557499e+00
  -8.2318302e-01  -1.3281637e+00
  -8.4059491e-01  -1.3005775e+00
  -8.5773676e-01  -1.2729913e+00
  -8.7460942e-01  -1.2454051e+00
  -8.9121351e-01  -1.2178189e+00
  -9.0754141e-01  -1.1902327e+00
  -9.2359224e-01  -1.1626465e+00
  -9.3936628e-01  -1.1350603e+00
  -9.5486360e-01  -1.1074740e+00
  -9.7008405e-01  -1.0798878e+00
  -9.8502523e-01  -1.0523016e+00
  -9.9968195e-01  -1.0247154e+00
  -1.0140536e+00  -9.9712922e-01
  -1.0281392e+00  -9.6954301e-01
  -1.0419378e+00  -9.4195680e-01
  -1.0554407e+00  -9.1437060e-01
  -1.0686455e+00  -8.8678439e-01
  -1.0815510e+00  -8.5919818e-01
  -1.0941554e+00  -8.3161198e-01
  -1.1064569e+00  -8.0402577e-01
  -1.1184533e+00  -7.7643956e-01
  -1.1301420e+00  -7.4885336e-01
  -1.1415203e+00  -7.2126715e-01
  -1.1525850e+00  -6.9368094e-01
  -1.1633326e+00  -6.6609474e-01
  -1.1737536e+00  -6.3850853e-01
  -1.1838429e+00  -6.1092232e-01
  -1.1935961e+00  -5.8333611e-01
  -1.2030087e+00  -5.5574991e-01
  -1.2120753e+00  -5.2816370e-01
  -1.2207905e+00  -5.0057749e-01
  -1.2291482e+00  -4.7299129e-01
  -1.2371418e+00  -4.4540508e-01
  -1.2447644e+00  -4.1781887e-01
  -1.2520057e+00  -3.9023267e-01
  -1.2588514e+00  -3.6264646e-01
  -1.2652933e+00  -3.3506025e-01
  -1.2713231e+00  -3.0747405e-01
  -1.2769318e+00  -2.7988784e-01
  -1.2821095e+00  -2.5230163e-01
  -1.2868457e+00  -2.2471543e-01
  -1.2911287e+00  -1.9712922e-01
  -1.2949457e+00  -1.6954301e-01
  -1.2982829e+00  -1.4195680e-01
  -1.3011254e+00  -1.1437060e-01
  -1.3034552e+00  -8.6784391e-02
  -1.3052550e+00  -5.9198184e-02
  -1.3065058e+00  -3.1611977e-02
  -1.3071868e+00  -4.0257700e-03
  -1.3072753e+00   2.3560437e-02
  -1.3067463e+00   5.1146644e-02
  -1.3055724e+00   7.8732851e-02
  -1.3037233e+00   1.0631906e-01
  -1.3011653e+00   1.3390526e-01
  -1.2978611e+00   1.6149147e-01
  -1.2937734e+00   1.8907768e-01
  -1.2888587e+00   2.1666389e-01
  -1.2830675e+00   2.4425009e-01
  -1.2763441e+00   2.7183630e-01
  -1.2686251e+00   2.9942251e-01
  -1.2598388e+00   3.2700871e-01
  -1.2499025e+00   3.5459492e-01
  -1.2387210e+00   3.8218113e-01
  -1.2261822e+00   4.0976733e-01
  -1.2121480e+00   4.3735354e-01
  -1.1964233e+00   4.6493975e-01
  -1.1787908e+00   4.9252595e-01
  -1.1589834e+00   5.2011216e-01
  -1.1366589e+00   5.4769837e-01
  -1.1113662e+00   5.7528457e-01
  -1.0837800e+00   6.0163761e-01
  -1.0561938e+00   6.2461271e-01
  -1.0286076e+00   6.4474575e-01
  -1.0010214e+00   6.6243342e-01
  -9.7343520e-01   6.7797923e-01
  -9.4584899e-01   6.9162146e-01
  -9.1826278e-01   7.0348393e-01
  -8.9067658e-01   7.1368585e-01
  -8.6309037e-01   7.2235986e-01
  -8.3550416e-01   7.2961713e-01
  -8.0791796e-01   7.3555178e-01
  -7.8033175e-01   7.4024424e-01
  -7.5274554e-01   7.4376369e-01
  -7.2515934e-01   7.4617006e-01
  -6.9757313e-01   7.4751549e-01
  -6.6998692e-01   7.4784555e-01
  -6.4240072e-01   7.4714705e-01
  -6.1481451e-01   7.4543531e-01
  -5.8722830e-01   7.4274264e-01
  -5.5964209e-01   7.3909679e-01
  -5.3205589e-01   7.3452136e-01
  -5.0446968e-01   7.2903623e-01
  -4.7688347e-01   7.2265782e-01
  -4.4929727e-01   7.1539929e-01
  -4.2171106e-01   7.0727075e-01
  -3.9412485e-01   6.9827931e-01
  -3.6653865e-01   6.8839082e-01
  -3.3895244e-01   6.7759159e-01
  -3.1136623e-01   6.6587505e-01
  -2.8378003e-01   6.5323692e-01
  -2.5619382e-01   6.3966945e-01
  -2.2860761e-01   6.2516110e-01
  -2.0102140e-01   6.0969616e-01
  -1.7343520e-01   5.9325425e-01
  -1.4584899e-01   5.7580967e-01
  -1.1826278e-01   5.5733046e-01
  -9.0676577e-02   5.3773572e-01
  -6.3090370e-02   5.1695403e-01
  -3.5504163e-02   4.9491708e-01
  -7.9179565e-03   4.7154025e-01


==> data/vertices1/vertice_11.dat <==
   3.1651326e+00  -3.9611302e+00
   3.1379310e+00  -3.9335440e+00
   3.1103448e+00  -3.9059742e+00
   3.0827586e+00  -3.8788228e+00
   3.0551724e+00  -3.8521019e+00
   3.0275862e+00  -3.8258235e+00
   3.0000000e+00  -3.8000000e+00
   2.9724138e+00  -3.7741765e+00
   2.9448276e+00  -3.7488180e+00
   2.9172414e+00  -3.7239370e+00
   2.8896552e+00  -3.6995456e+00
   2.8620690e+00  -3.6756527e+00
   2.8344828e+00  -3.6522622e+00
   2.8068966e+00  -3.6293886e+00
   2.7793103e+00  -3.6070467e+00
   2.7517241e+00  -3.5852509e+00
   2.7241379e+00  -3.5640155e+00
   2.6965517e+00  -3.5433546e+00
   2.6689655e+00  -3.5232820e+00
   2.6413793e+00  -3.5038115e+00
   2.6137931e+00  -3.4849561e+00
   2.5862069e+00  -3.4666897e+00
   2.5586207e+00  -3.4489067e+00
   2.5310345e+00  -3.4316194e+00
   2.5034483e+00  -3.4148410e+00
   2.4758621e+00  -3.3985836e+00
   2.4482759e+00  -3.3828584e+00
   2.4206897e+00  -3.3676767e+00
   2.3931034e+00  -3.3530490e+00
   2.3655172e+00  -3.3389854e+00
   2.3379310e+00  -3.3254954e+00
   2.3103448e+00  -3.3124883e+00
   2.2827586e+00  -3.2996697e+00
   2.2551724e+00  -3.2870437e+00
   2.2275862e+00  -3.2746143e+00
   2.2000000e+00  -3.2623854e+00
   2.1724138e+00  -3.2503609e+00
   2.1448276e+00  -3.2385445e+00
   2.1172414e+00  -3.2269399e+00
   2.0896552e+00  -3.2155507e+00
   2.0620690e+00  -3.2043802e+00
   2.0344828e+00  -3.1933502e+00
   2.0068966e+00  -3.1822153e+00
   1.9793103e+00  -3.1709748e+00
   1.9517241e+00  -3.1596285e+00
   1.9241379e+00  -3.1481786e+00
   1.8965517e+00  -3.1366243e+00
   1.8689655e+00  -3.1249648e+00
   1.8413793e+00  -3.1131992e+00
   1.8137931e+00  -3.1013265e+00
   1.7862069e+00  -3.0893460e+00
   1.7586207e+00  -3.0772417e+00
   1.7310345e+00  -3.0649676e+00
   1.7034483e+00  -3.0525219e+00
   1.6758621e+00  -3.0399027e+00
   1.6482759e+00  -3.0271083e+00
   1.6206897e+00  -3.0141364e+00
   1.5931034e+00  -3.0009852e+00
   1.5655172e+00  -2.9876525e+00
   1.5379310e+00  -2.9741360e+00
   1.5103448e+00  -2.9604335e+00
   1.4827586e+00  -2.9465472e+00
   1.4551724e+00  -2.9324892e+00
   1.4275862e+00  -2.9182585e+00
   1.4000000e+00  -2.9038538e+00
   1.3724138e+00  -2.8892741e+00
   1.3448276e+00  -2.8745182e+00
   1.3172414e+00  -2.8595849e+00
   1.2896552e+00  -2.8444720e+00
   1.2620690e+00  -2.8291777e+00
   1.2344828e+00  -2.8136997e+00
   1.2068966e+00  -2.7980377e+00
   1.1793103e+00  -2.7821952e+00
   1.1517241e+00  -2.7661711e+00
   1.1241379e+00  -2.7499646e+00
   1.0965517e+00  -2.7335745e+00
   1.0689655e+00  -2.7169998e+00
   1.0413793e+00  -2.7002393e+00
   1.0137931e+00  -2.6832918e+00
   9.8620690e-01  -2.6661561e+00
   9.5862069e-01  -2.6488309e+00
   9.3103448e-01  -2.6313126e+00
   9.0344828e-01  -2.6135935e+00
   8.7586207e-01  -2.5956715e+00
   8.4827586e-01  -2.5775433e+00
   8.2068966e-01  -2.5592073e+00
   7.9310345e-01  -2.5406621e+00
   7.6551724e-01  -2.5219060e+00
   7.3793103e-01  -2.5029374e+00
   7.1034483e-01  -2.4837544e+00
   6.8275862e-01  -2.4643552e+00
   6.5517241e-01  -2.4447346e+00
   6.2758621e-01  -2.4248807e+00
   6.0000000e-01  -2.4047917e+00
   5.7241379e-01  -2.3844660e+00
   5.4482759e-01  -2.3639017e+00
   5.1724138e-01  -2.3430969e+00
   4.8965517e-01  -2.3220490e+00
   4.6206897e-01  -2.3007497e+00
   4.3448276e-01  -2.2791957e+00
   4.0689655e-01  -2.2573842e+00
   3.7931034e-01  -2.2353075e+00
   3.5172414e-01  -2.2129496e+00
   3.2413793e-01  -2.1903073e+00
   2.9655172e-01  -2.1673772e+00
   2.6896552e-01  -2.1441556e+00
   2.4137931e-01  -2.1206387e+00
   2.1379310e-01  -2.0968226e+00
   1.8620690e-01  -2.0727030e+00
   1.5862069e-01  -2.0482755e+00
   1.3103448e-01  -2.0235269e+00
   1.0344828e-01  -1.9984440e+00
   7.5862069e-02  -1.9730038e+00
   4.8275862e-02  -1.9472004e+00
   2.0689655e-02  -1.9210272e+00
  -6.8965517e-03  -1.8944776e+00
  -3.4482759e-02  -1.8675442e+00
  -6.2068966e-02  -1.8402194e+00
  -8.9517496e-02  -1.8126332e+00
  -1.1656943e-01  -1.7850470e+00
  -1.4322862e-01  -1.7574608e+00
  -1.6948664e-01  -1.7298746e+00
  -1.9533201e-01  -1.7022884e+00
  -2.2077399e-01  -1.6747021e+00
  -2.4582121e-01  -1.6471159e+00
  -2.7048170e-01  -1.6195297e+00
  -2.9476293e-01  -1.5919435e+00
  -3.1867184e-01  -1.5643573e+00
  -3.4221486e-01  -1.5367711e+00
  -3.6539799e-01  -1.5091849e+00
  -3.8822303e-01  -1.4815987e+00
  -4.1068579e-01  -1.4540125e+00
  -4.3279053e-01  -1.4264263e+00
  -4.5453105e-01  -1.3988401e+00
  -4.7591088e-01  -1.3712539e+00
  -4.9693488e-01  -1.3436677e+00
  -5.1760747e-01  -1.3160815e+00
  -5.3793267e-01  -1.2884953e+00
  -5.5791411e-01  -1.2609090e+00
  -5.7755502e-01  -1.2333228e+00
  -5.9685513e-01  -1.2057366e+00
  -6.1580893e-01  -1.1781504e+00
  -6.3441825e-01  -1.1505642e+00
  -6.5268460e-01  -1.1229780e+00
  -6.7060915e-01  -1.0953918e+00
  -6.8819283e-01  -1.0678056e+00
  -7.0543623e-01  -1.0402194e+00
  -7.2233709e-01  -1.0126332e+00
  -7.3889602e-01  -9.8504698e-01
  -7.5511353e-01  -9.5746077e-01
  -7.7098707e-01  -9.2987456e-01
  -7.8650974e-01  -9.0228836e-01
  -8.0168089e-01  -8.7470215e-01
  -8.1649951e-01  -8.4711594e-01
  -8.3096426e-01  -8.1952974e-01
  -8.4507344e-01  -7.9194353e-01
  -8.5882496e-01  -7.6435732e-01
  -8.7221640e-01  -7.3677111e-01
  -8.8524489e-01  -7.0918491e-01
  -8.9790722e-01  -6.8159870e-01
  -9.1019766e-01  -6.5401249e-01
  -9.2210718e-01  -6.2642629e-01
  -9.3363128e-01  -5.9884008e-01
  -9.4476499e-01  -5.7125387e-01
  -9.5550291e-01  -5.4366767e-01
  -9.6583910e-01  -5.1608146e-01
  -9.7576706e-01  -4.8849525e-01
  -9.8527834e-01  -4.6090905e-01
  -9.9436581e-01  -4.3332284e-01
  -1.0030216e+00  -4.0573663e-01
  -1.0112361e+00  -3.7815042e-01
  -1.0189971e+00  -3.5056422e-01
  -1.0262947e+00  -3.2297801e-01
  -1.0331177e+00  -2.9539180e-01
  -1.0394543e+00  -2.6780560e-01
  -1.0452915e+00  -2.4021939e-01
  -1.0506148e+00  -2.1263318e-01
  -1.0554089e+00  -1.8504698e-01
  -1.0596567e+00  -1.5746077e-01
  -1.0633396e+00  -1.2987456e-01
  -1.0664369e+00  -1.0228836e-01
  -1.0689255e+00  -7.4702149e-02
  -1.0707812e+00  -4.7115942e-02
  -1.0719775e+00  -1.9529735e-02
  -1.0724848e+00   8.0564718e-03
  -1.0722705e+00   3.5642679e-02
  -1.0712980e+00   6.3228886e-02
  -1.0695268e+00   9.0815092e-02
  -1.0669110e+00   1.1840130e-01
  -1.0633988e+00   1.4598751e-01
  -1.0589323e+00   1.7357371e-01
  -1.0534467e+00   2.0115992e-01
  -1.0468655e+00   2.2874613e-01
  -1.0390995e+00   2.5633233e-01
  -1.0300437e+00   2.8391854e-01
  -1.0195723e+00   3.1150475e-01
  -1.0075338e+00   3.3909095e-01
  -9.9374132e-01   3.6667716e-01
  -9.7796099e-01   3.9426337e-01
  -9.5989281e-01   4.2184958e-01
  -9.3913493e-01   4.4943578e-01
  -9.1512280e-01   4.7702199e-01
  -8.8753659e-01   5.0414054e-01
  -8.5995039e-01   5.2704251e-01
  -8.3236418e-01   5.4650780e-01
  -8.0477797e-01   5.6308006e-01
  -7.7719177e-01   5.7715654e-01
  -7.4960556e-01   5.8903808e-01
  -7.2201935e-01   5.9895883e-01
  -6.9443314e-01   6.0710508e-01
  -6.6684694e-01   6.1362767e-01
  -6.3926073e-01   6.1857106e-01
  -6.1167452e-01   6.2202666e-01
  -5.8408832e-01   6.2408542e-01
  -5.5650211e-01   6.2482359e-01
  -5.2891590e-01   6.2430536e-01
  -5.0132970e-01   6.2258486e-01
  -4.7374349e-01   6.1970765e-01
  -4.4615728e-01   6.1571192e-01
  -4.1857108e-01   6.1062937e-01


==> data/vertices1/vertice_12.dat <==
   3.5321488e+00  -3.9655172e+00
   3.5104909e+00  -3.9379310e+00
   3.4886945e+00  -3.9103448e+00
   3.4667532e+00  -3.8827586e+00
   3.4446608e+00  -3.8551724e+00
   3.4224124e+00  -3.8275862e+00
   3.4000000e+00  -3.8000000e+00
   3.3775876e+00  -3.7724138e+00
   3.3550049e+00  -3.7448276e+00
   3.3322430e+00  -3.7172414e+00
   3.3092922e+00  -3.6896552e+00
   3.2861424e+00  -3.6620690e+00
   3.2627825e+00  -3.6344828e+00
   3.2392006e+00  -3.6068966e+00
   3.2153835e+00  -3.5793103e+00
   3.1913171e+00  -3.5517241e+00
   3.1669862e+00  -3.5241379e+00
   3.1423703e+00  -3.4965517e+00
   3.1174369e+00  -3.4689655e+00
   3.0921624e+00  -3.4413793e+00
   3.0665209e+00  -3.4137931e+00
   3.0404839e+00  -3.3862069e+00
   3.0140188e+00  -3.3586207e+00
   2.9870896e+00  -3.3310345e+00
   2.9596552e+00  -3.3034483e+00
   2.9320689e+00  -3.2762563e+00
   2.9044827e+00  -3.2496313e+00
   2.8768965e+00  -3.2235904e+00
   2.8493103e+00  -3.1981627e+00
   2.8217241e+00  -3.1733734e+00
   2.7941379e+00  -3.1492435e+00
   2.7665517e+00  -3.1257944e+00
   2.7389655e+00  -3.1030471e+00
   2.7113793e+00  -3.0810223e+00
   2.6837931e+00  -3.0597401e+00
   2.6562069e+00  -3.0392206e+00
   2.6286207e+00  -3.0194829e+00
   2.6010345e+00  -3.0005459e+00
   2.5734483e+00  -2.9823188e+00
   2.5458621e+00  -2.9647755e+00
   2.5182758e+00  -2.9479332e+00
   2.4906896e+00  -2.9318083e+00
   2.4631034e+00  -2.9164165e+00
   2.4355172e+00  -2.9017726e+00
   2.4079310e+00  -2.8878904e+00
   2.3803448e+00  -2.8747837e+00
   2.3527586e+00  -2.8624646e+00
   2.3251724e+00  -2.8509440e+00
   2.2975862e+00  -2.8398655e+00
   2.2700000e+00  -2.8290868e+00
   2.2424138e+00  -2.8186126e+00
   2.2148276e+00  -2.8084473e+00
   2.1872414e+00  -2.7985953e+00
   2.1596552e+00  -2.7890604e+00
   2.1320689e+00  -2.7798465e+00
   2.1044827e+00  -2.7709570e+00
   2.0768965e+00  -2.7623950e+00
   2.0493103e+00  -2.7541635e+00
   2.0217241e+00  -2.7459299e+00
   1.9941379e+00  -2.7375587e+00
   1.9665517e+00  -2.7290499e+00
   1.9389655e+00  -2.7204032e+00
   1.9113793e+00  -2.7116183e+00
   1.8837931e+00  -2.7026952e+00
   1.8562069e+00  -2.6936334e+00
   1.8286207e+00  -2.6844326e+00
   1.8010345e+00  -2.6750926e+00
   1.7734483e+00  -2.6656130e+00
   1.7458621e+00  -2.6559306e+00
   1.7182758e+00  -2.6460188e+00
   1.6906896e+00  -2.6358757e+00
   1.6631034e+00  -2.6254995e+00
   1.6355172e+00  -2.6148883e+00
   1.6079310e+00  -2.6040419e+00
   1.5803448e+00  -2.5929598e+00
   1.5527586e+00  -2.5816391e+00
   1.5251724e+00  -2.5700770e+00
   1.4975862e+00  -2.5582706e+00
   1.4700000e+00  -2.5462475e+00
   1.4424138e+00  -2.5340180e+00
   1.4148276e+00  -2.5215799e+00
   1.3872414e+00  -2.5089312e+00
   1.3596552e+00  -2.4960696e+00
   1.3320689e+00  -2.4829925e+00
   1.3044827e+00  -2.4696976e+00
   1.2768965e+00  -2.4561821e+00
   1.2493103e+00  -2.4424433e+00
   1.2217241e+00  -2.4284783e+00
   1.1941379e+00  -2.4143028e+00
   1.1665517e+00  -2.3999227e+00
   1.1389655e+00  -2.3853361e+00
   1.1113793e+00  -2.3705414e+00
   1.0837931e+00  -2.3555368e+00
   1.0562069e+00  -2.3403203e+00
   1.0286207e+00  -2.3248902e+00
   1.0010345e+00  -2.3092446e+00
   9.7344826e-01  -2.2933806e+00
   9.4586205e-01  -2.2772953e+00
   9.1827584e-01  -2.2609865e+00
   8.9068964e-01  -2.2444522e+00
   8.6310343e-01  -2.2276901e+00
   8.3551722e-01  -2.2106978e+00
   8.0793102e-01  -2.1934727e+00
   7.8034481e-01  -2.1760122e+00
   7.5275860e-01  -2.1583136e+00
   7.2517240e-01  -2.1403739e+00
   6.9758619e-01  -2.1221901e+00
   6.6999998e-01  -2.1037590e+00
   6.4241378e-01  -2.0850720e+00
   6.1482757e-01  -2.0661242e+00
   5.8724136e-01  -2.0469124e+00
   5.5965515e-01  -2.0274316e+00
   5.3206895e-01  -2.0076778e+00
   5.0448274e-01  -1.9876469e+00
   4.7689653e-01  -1.9673344e+00
   4.4931033e-01  -1.9467358e+00
   4.2172412e-01  -1.9258462e+00
   3.9413791e-01  -1.9046605e+00
   3.6655171e-01  -1.8831636e+00
   3.3896550e-01  -1.8613465e+00
   3.1137929e-01  -1.8392038e+00
   2.8379309e-01  -1.8167298e+00
   2.5620688e-01  -1.7939184e+00
   2.2862067e-01  -1.7707633e+00
   2.0103447e-01  -1.7472505e+00
   1.7344826e-01  -1.7233719e+00
   1.4586205e-01  -1.6991189e+00
   1.1827584e-01  -1.6744826e+00
   9.0689638e-02  -1.6494404e+00
   6.3103431e-02  -1.6239768e+00
   3.5517224e-02  -1.5980810e+00
   7.9310169e-03  -1.5717413e+00
  -1.9655190e-02  -1.5449450e+00
  -4.7241397e-02  -1.5176784e+00
  -7.4663292e-02  -1.4900922e+00
  -1.0159169e-01  -1.4625060e+00
  -1.2803571e-01  -1.4349198e+00
  -1.5400395e-01  -1.4073336e+00
  -1.7949412e-01  -1.3797474e+00
  -2.0450927e-01  -1.3521612e+00
  -2.2905845e-01  -1.3245750e+00
  -2.5314994e-01  -1.2969888e+00
  -2.7679134e-01  -1.2694025e+00
  -2.9998960e-01  -1.2418163e+00
  -3.2275104e-01  -1.2142301e+00
  -3.4507253e-01  -1.1866439e+00
  -3.6695890e-01  -1.1590577e+00
  -3.8841462e-01  -1.1314715e+00
  -4.0944365e-01  -1.1038853e+00
  -4.3004947e-01  -1.0762991e+00
  -4.5022973e-01  -1.0487129e+00
  -4.6998650e-01  -1.0211267e+00
  -4.8932284e-01  -9.9354048e-01
  -5.0824133e-01  -9.6595427e-01
  -5.2674401e-01  -9.3836807e-01
  -5.4482364e-01  -9.1078186e-01
  -5.6248108e-01  -8.8319565e-01
  -5.7971687e-01  -8.5560945e-01
  -5.9653111e-01  -8.2802324e-01
  -6.1292339e-01  -8.0043703e-01
  -6.2889286e-01  -7.7285083e-01
  -6.4443820e-01  -7.4526462e-01
  -6.5955756e-01  -7.1767841e-01
  -6.7424863e-01  -6.9009220e-01
  -6.8850854e-01  -6.6250600e-01
  -7.0232845e-01  -6.3491979e-01
  -7.1570535e-01  -6.0733358e-01
  -7.2863500e-01  -5.7974738e-01
  -7.4111248e-01  -5.5216117e-01
  -7.5313221e-01  -5.2457496e-01
  -7.6468792e-01  -4.9698876e-01
  -7.7577260e-01  -4.6940255e-01
  -7.8637846e-01  -4.4181634e-01
  -7.9649686e-01  -4.1423014e-01
  -8.0611825e-01  -3.8664393e-01
  -8.1522918e-01  -3.5905772e-01
  -8.2381808e-01  -3.3147151e-01
  -8.3187230e-01  -3.0388531e-01
  -8.3937798e-01  -2.7629910e-01
  -8.4631987e-01  -2.4871289e-01
  -8.5268122e-01  -2.2112669e-01
  -8.5844357e-01  -1.9354048e-01
  -8.6358658e-01  -1.6595427e-01
  -8.6808776e-01  -1.3836807e-01
  -8.7192220e-01  -1.1078186e-01
  -8.7506379e-01  -8.3195653e-02
  -8.7748088e-01  -5.5609446e-02
  -8.7913815e-01  -2.8023239e-02
  -8.7999602e-01  -4.3703217e-04
  -8.8000978e-01   2.7149175e-02
  -8.7912863e-01   5.4735382e-02
  -8.7729429e-01   8.2321589e-02
  -8.7443940e-01   1.0990780e-01
  -8.7048524e-01   1.3749400e-01
  -8.6533882e-01   1.6508021e-01
  -8.5890009e-01   1.9266642e-01
  -8.5104242e-01   2.2025262e-01
  -8.4161170e-01   2.4783883e-01
  -8.3041757e-01   2.7542504e-01
  -8.1722028e-01   3.0301124e-01
  -8.0171067e-01   3.3059745e-01
  -7.8347835e-01   3.5818366e-01
  -7.6195812e-01   3.8576986e-01
  -7.3633350e-01   4.1335607e-01
  -7.0874730e-01   4.3791449e-01
  -6.8116109e-01   4.5805040e-01
  -6.5357488e-01   4.7459499e-01
  -6.2598867e-01   4.8806054e-01
  -5.9840247e-01   4.9888291e-01
  -5.7081626e-01   5.0738481e-01
  -5.4323005e-01   5.1381254e-01
  -5.1564385e-01   5.1835841e-01
  -4.8805764e-01   5.2117520e-01
  -4.6047143e-01   5.2238586e-01
  -4.3288523e-01   5.2209015e-01
  -4.0529902e-01   5.2036938e-01
  -3.7771281e-01   5.1726798e-01
  -3.5012661e-01   5.1279103e-01
  -3.2254040e-01   5.0698309e-01
  -2.9495419e-01   4.9987817e-01
  -2.6736798e-01   4.9150075e-01
  -2.3978178e-01   4.8186628e-01
  -2.1219557e-01   4.7098148e-01
  -1.8460936e-01   4.5884419e-01
  -1.5702316e-01   4.4544292e-01
  -1.2943695e-01   4.3075600e-01
  -1.0185074e-01   4.1472185e-01
  -7.4264537e-02   3.9722334e-01
  -4.6678330e-02   3.7814660e-01
  -1.9092123e-02   3.5738642e-01
   8.4940841e-03   3.3480429e-01
   3.6080291e-02   3.1021197e-01
   6.3666498e-02   2.8334794e-01
   8.9452882e-02   2.5576173e-01
   1.1287105e-01   2.2817553e-01
   1.3408265e-01   2.0058932e-01
   1.5318226e-01   1.7300311e-01
   1.7015326e-01   1.4541691e-01
   1.8498205e-01   1.1783070e-01
   1.9754154e-01   9.0244493e-02
   2.0769807e-01   6.2658286e-02
   2.1525325e-01   3.5072079e-02
   2.1986903e-01   7.4858720e-03
   2.2097201e-01  -2.0100335e-02
   2.1752835e-01  -4.7686542e-02
   2.0739911e-01  -7.5272749e-02


==> data/vertices1/vertice_13.dat <==
   3.9075503e+00  -3.9655172e+00
   3.8897419e+00  -3.9379310e+00
   3.8718889e+00  -3.9103448e+00
   3.8539898e+00  -3.8827586e+00
   3.8360431e+00  -3.8551724e+00
   3.8180470e+00  -3.8275862e+00
   3.8000000e+00  -3.8000000e+00
   3.7819530e+00  -3.7724138e+00
   3.7638536e+00  -3.7448276e+00
   3.7457002e+00  -3.7172414e+00
   3.7274907e+00  -3.6896552e+00
   3.7092234e+00  -3.6620690e+00
   3.6909043e+00  -3.6344828e+00
   3.6725332e+00  -3.6068966e+00
   3.6541082e+00  -3.5793103e+00
   3.6356270e+00  -3.5517241e+00
   3.6170874e+00  -3.5241379e+00
   3.5984871e+00  -3.4965517e+00
   3.5798235e+00  -3.4689655e+00
   3.5610940e+00  -3.4413793e+00
   3.5422960e+00  -3.4137931e+00
   3.5234266e+00  -3.3862069e+00
   3.5044830e+00  -3.3586207e+00
   3.4854617e+00  -3.3310345e+00
   3.4663596e+00  -3.3034483e+00
   3.4471729e+00  -3.2758621e+00
   3.4278980e+00  -3.2482759e+00
   3.4085285e+00  -3.2206897e+00
   3.3890598e+00  -3.1931034e+00
   3.3694868e+00  -3.1655172e+00
   3.3498040e+00  -3.1379310e+00
   3.3300060e+00  -3.1103448e+00
   3.3100864e+00  -3.0827586e+00
   3.2900388e+00  -3.0551724e+00
   3.2698561e+00  -3.0275862e+00
   3.2495308e+00  -3.0000000e+00
   3.2290546e+00  -2.9724138e+00
   3.2084188e+00  -2.9448276e+00
   3.1876140e+00  -2.9172414e+00
   3.1666298e+00  -2.8896552e+00
   3.1454483e+00  -2.8620690e+00
   3.1240365e+00  -2.8344828e+00
   3.1023775e+00  -2.8068966e+00
   3.0804525e+00  -2.7793103e+00
   3.0582406e+00  -2.7517241e+00
   3.0357187e+00  -2.7241379e+00
   3.0128608e+00  -2.6965517e+00
   2.9896379e+00  -2.6689655e+00
   2.9660172e+00  -2.6413793e+00
   2.9419613e+00  -2.6137931e+00
   2.9174278e+00  -2.5862069e+00
   2.8923673e+00  -2.5586207e+00
   2.8667120e+00  -2.5310345e+00
   2.8403306e+00  -2.5034483e+00
   2.8131234e+00  -2.4758621e+00
   2.7855371e+00  -2.4488330e+00
   2.7579509e+00  -2.4227980e+00
   2.7303647e+00  -2.3977968e+00
   2.7027785e+00  -2.3738684e+00
   2.6751923e+00  -2.3510511e+00
   2.6476061e+00  -2.3293822e+00
   2.6200199e+00  -2.3088986e+00
   2.5924337e+00  -2.2896316e+00
   2.5648475e+00  -2.2714668e+00
   2.5372613e+00  -2.2544330e+00
   2.5096751e+00  -2.2385572e+00
   2.4820889e+00  -2.2238639e+00
   2.4545027e+00  -2.2103756e+00
   2.4269165e+00  -2.1981119e+00
   2.3993302e+00  -2.1870897e+00
   2.3717440e+00  -2.1773231e+00
   2.3441578e+00  -2.1688230e+00
   2.3165716e+00  -2.1615789e+00
   2.2889854e+00  -2.1548674e+00
   2.2613992e+00  -2.1486905e+00
   2.2338130e+00  -2.1430494e+00
   2.2062268e+00  -2.1379448e+00
   2.1786406e+00  -2.1333765e+00
   2.1510544e+00  -2.1293435e+00
   2.1234682e+00  -2.1258444e+00
   2.0958820e+00  -2.1228766e+00
   2.0682958e+00  -2.1204373e+00
   2.0407096e+00  -2.1185052e+00
   2.0131234e+00  -2.1163728e+00
   1.9855371e+00  -2.1140425e+00
   1.9579509e+00  -2.1115172e+00
   1.9303647e+00  -2.1087995e+00
   1.9027785e+00  -2.1058919e+00
   1.8751923e+00  -2.1027971e+00
   1.8476061e+00  -2.0995178e+00
   1.8200199e+00  -2.0960567e+00
   1.7924337e+00  -2.0924164e+00
   1.7648475e+00  -2.0885942e+00
   1.7372613e+00  -2.0843732e+00
   1.7096751e+00  -2.0797560e+00
   1.6820889e+00  -2.0747447e+00
   1.6545027e+00  -2.0693411e+00
   1.6269165e+00  -2.0635466e+00
   1.5993302e+00  -2.0573558e+00
   1.5717440e+00  -2.0507703e+00
   1.5441578e+00  -2.0437919e+00
   1.5165716e+00  -2.0364223e+00
   1.4889854e+00  -2.0286648e+00
   1.4613992e+00  -2.0205935e+00
   1.4338130e+00  -2.0122091e+00
   1.4062268e+00  -2.0035120e+00
   1.3786406e+00  -1.9945027e+00
   1.3510544e+00  -1.9851814e+00
   1.3234682e+00  -1.9755482e+00
   1.2958820e+00  -1.9656030e+00
   1.2682958e+00  -1.9553457e+00
   1.2407096e+00  -1.9447761e+00
   1.2131234e+00  -1.9338946e+00
   1.1855371e+00  -1.9227450e+00
   1.1579509e+00  -1.9113250e+00
   1.1303647e+00  -1.8996320e+00
   1.1027785e+00  -1.8876634e+00
   1.0751923e+00  -1.8754163e+00
   1.0476061e+00  -1.8628875e+00
   1.0200199e+00  -1.8500739e+00
   9.9243370e-01  -1.8369717e+00
   9.6484749e-01  -1.8235773e+00
   9.3726128e-01  -1.8098871e+00
   9.0967507e-01  -1.7959195e+00
   8.8208887e-01  -1.7816717e+00
   8.5450266e-01  -1.7671431e+00
   8.2691645e-01  -1.7523305e+00
   7.9933025e-01  -1.7372296e+00
   7.7174404e-01  -1.7218359e+00
   7.4415783e-01  -1.7061448e+00
   7.1657163e-01  -1.6901511e+00
   6.8898542e-01  -1.6738495e+00
   6.6139921e-01  -1.6572344e+00
   6.3381301e-01  -1.6403030e+00
   6.0622680e-01  -1.6230500e+00
   5.7864059e-01  -1.6054693e+00
   5.5105439e-01  -1.5875548e+00
   5.2346818e-01  -1.5692998e+00
   4.9588197e-01  -1.5506974e+00
   4.6829576e-01  -1.5317399e+00
   4.4070956e-01  -1.5124193e+00
   4.1312335e-01  -1.4927280e+00
   3.8553714e-01  -1.4726594e+00
   3.5795094e-01  -1.4522045e+00
   3.3036473e-01  -1.4313531e+00
   3.0277852e-01  -1.4100943e+00
   2.7519232e-01  -1.3884165e+00
   2.4760611e-01  -1.3663069e+00
   2.2001990e-01  -1.3437520e+00
   1.9243370e-01  -1.3207371e+00
   1.6484749e-01  -1.2972461e+00
   1.3726128e-01  -1.2732619e+00
   1.0967507e-01  -1.2487653e+00
   8.2088868e-02  -1.2237301e+00
   5.4502661e-02  -1.1981359e+00
   2.6916454e-02  -1.1719589e+00
  -6.6975287e-04  -1.1451727e+00
  -2.8255960e-02  -1.1177481e+00
  -5.5342343e-02  -1.0901619e+00
  -8.1776081e-02  -1.0625757e+00
  -1.0756967e-01  -1.0349895e+00
  -1.3273442e-01  -1.0074033e+00
  -1.5728050e-01  -9.7981710e-01
  -1.8121527e-01  -9.5223089e-01
  -2.0454806e-01  -9.2464469e-01
  -2.2728617e-01  -8.9705848e-01
  -2.4943625e-01  -8.6947227e-01
  -2.7100398e-01  -8.4188607e-01
  -2.9199422e-01  -8.1429986e-01
  -3.1241091e-01  -7.8671365e-01
  -3.3225720e-01  -7.5912745e-01
  -3.5153537e-01  -7.3154124e-01
  -3.7024690e-01  -7.0395503e-01
  -3.8839241e-01  -6.7636882e-01
  -4.0597148e-01  -6.4878262e-01
  -4.2298238e-01  -6.2119641e-01
  -4.3942376e-01  -5.9361020e-01
  -4.5529371e-01  -5.6602400e-01
  -4.7058869e-01  -5.3843779e-01
  -4.8530414e-01  -5.1085158e-01
  -4.9943444e-01  -4.8326538e-01
  -5.1297283e-01  -4.5567917e-01
  -5.2591135e-01  -4.2809296e-01
  -5.3824076e-01  -4.0050676e-01
  -5.4994995e-01  -3.7292055e-01
  -5.6102610e-01  -3.4533434e-01
  -5.7145520e-01  -3.1774814e-01
  -5.8122144e-01  -2.9016193e-01
  -5.9030700e-01  -2.6257572e-01
  -5.9869181e-01  -2.3498951e-01
  -6.0635321e-01  -2.0740331e-01
  -6.1326562e-01  -1.7981710e-01
  -6.1940008e-01  -1.5223089e-01
  -6.2472372e-01  -1.2464469e-01
  -6.2920400e-01  -9.7058480e-02
  -6.3280083e-01  -6.9472273e-02
  -6.3546078e-01  -4.1886066e-02
  -6.3712162e-01  -1.4299859e-02
  -6.3771036e-01   1.3286348e-02
  -6.3714069e-01   4.0872555e-02
  -6.3530944e-01   6.8458761e-02
  -6.3209186e-01   9.6044968e-02
  -6.2733487e-01   1.2363118e-01
  -6.2084735e-01   1.5121738e-01
  -6.1240529e-01   1.7880359e-01
  -6.0172872e-01   2.0638980e-01
  -5.8841625e-01   2.3397600e-01
  -5.7189870e-01   2.6156221e-01
  -5.5132073e-01   2.8914842e-01
  -5.2528927e-01   3.1673462e-01
  -4.9770307e-01   3.3908879e-01
  -4.7011686e-01   3.5615834e-01
  -4.4253065e-01   3.6913505e-01
  -4.1494444e-01   3.7876379e-01
  -3.8735824e-01   3.8554716e-01
  -3.5977203e-01   3.8973785e-01
  -3.3218582e-01   3.9160890e-01
  -3.0459962e-01   3.9136636e-01
  -2.7701341e-01   3.8916440e-01
  -2.4942720e-01   3.8511803e-01
  -2.2184100e-01   3.7931117e-01
  -1.9425479e-01   3.7180187e-01
  -1.6666858e-01   3.6262534e-01
  -1.3908238e-01   3.5179533e-01
  -1.1149617e-01   3.3930407e-01


==> data/vertices1/vertice_14.dat <==
  -2.0243532e+00  -3.9479657e+00
  -2.0510929e+00  -3.9203795e+00
  -2.0778783e+00  -3.8927932e+00
  -2.1047904e+00  -3.8652070e+00
  -2.1318334e+00  -3.8376208e+00
  -2.1590117e+00  -3.8100346e+00
  -2.1863300e+00  -3.7824484e+00
  -2.2137931e+00  -3.7548622e+00
  -2.2413793e+00  -3.7273027e+00
  -2.2689655e+00  -3.6998988e+00
  -2.2965517e+00  -3.6726536e+00
  -2.3241379e+00  -3.6455701e+00
  -2.3517241e+00  -3.6187273e+00
  -2.3793103e+00  -3.5923606e+00
  -2.4068966e+00  -3.5664818e+00
  -2.4344828e+00  -3.5411027e+00
  -2.4620690e+00  -3.5162352e+00
  -2.4896552e+00  -3.4918913e+00
  -2.5172414e+00  -3.4680829e+00
  -2.5448276e+00  -3.4448222e+00
  -2.5724138e+00  -3.4221240e+00
  -2.6000000e+00  -3.4000000e+00
  -2.6275862e+00  -3.3778760e+00
  -2.6551724e+00  -3.3564677e+00
  -2.6827586e+00  -3.3361859e+00
  -2.7103448e+00  -3.3170490e+00
  -2.7379310e+00  -3.2990749e+00
  -2.7655172e+00  -3.2822803e+00
  -2.7931034e+00  -3.2666808e+00
  -2.8206897e+00  -3.2522911e+00
  -2.8482759e+00  -3.2391243e+00
  -2.8758621e+00  -3.2271924e+00
  -2.9034483e+00  -3.2165061e+00
  -2.9310345e+00  -3.2070733e+00
  -2.9586207e+00  -3.1988964e+00
  -2.9862069e+00  -3.1919792e+00
  -3.0137931e+00  -3.1863243e+00
  -3.0413793e+00  -3.1819334e+00
  -3.0689655e+00  -3.1788071e+00
  -3.0965517e+00  -3.1769448e+00
  -3.1241379e+00  -3.1763449e+00
  -3.1517241e+00  -3.1770047e+00
  -3.1793103e+00  -3.1789205e+00
  -3.2068966e+00  -3.1820182e+00
  -3.2344828e+00  -3.1860847e+00
  -3.2620690e+00  -3.1911148e+00
  -3.2896552e+00  -3.1971026e+00
  -3.3172414e+00  -3.2040414e+00
  -3.3448276e+00  -3.2119242e+00
  -3.3724138e+00  -3.2207432e+00
  -3.4000000e+00  -3.2304902e+00
  -3.4275862e+00  -3.2411564e+00
  -3.4551724e+00  -3.2527328e+00
  -3.4827586e+00  -3.2651752e+00
  -3.5103448e+00  -3.2783710e+00
  -3.5379310e+00  -3.2923108e+00
  -3.5655172e+00  -3.3069850e+00
  -3.5931034e+00  -3.3223838e+00
  -3.6206897e+00  -3.3384969e+00
  -3.6482759e+00  -3.3553144e+00
  -3.6758621e+00  -3.3728256e+00
  -3.7034483e+00  -3.3910201e+00
  -3.7310345e+00  -3.4098872e+00
  -3.7586207e+00  -3.4294072e+00
  -3.7862069e+00  -3.4495419e+00
  -3.8137931e+00  -3.4702807e+00
  -3.8413793e+00  -3.4916128e+00
  -3.8689655e+00  -3.5135273e+00
  -3.8965517e+00  -3.5360135e+00
  -3.9241379e+00  -3.5590607e+00
  -3.9517241e+00  -3.5826580e+00


==> data/vertices1/vertice_15.dat <==
   3.9758853e+00  -3.3310345e+00
   3.9611910e+00  -3.3034483e+00
   3.9465034e+00  -3.2758621e+00
   3.9318225e+00  -3.2482759e+00
   3.9171484e+00  -3.2206897e+00
   3.9024809e+00  -3.1931034e+00
   3.8878202e+00  -3.1655172e+00
   3.8731664e+00  -3.1379310e+00
   3.8585194e+00  -3.1103448e+00
   3.8438792e+00  -3.0827586e+00
   3.8292459e+00  -3.0551724e+00
   3.8146195e+00  -3.0275862e+00
   3.8000000e+00  -3.0000000e+00
   3.7853805e+00  -2.9724138e+00
   3.7707678e+00  -2.9448276e+00
   3.7561620e+00  -2.9172414e+00
   3.7415631e+00  -2.8896552e+00
   3.7269712e+00  -2.8620690e+00
   3.7123862e+00  -2.8344828e+00
   3.6978121e+00  -2.8068966e+00
   3.6832497e+00  -2.7793103e+00
   3.6686992e+00  -2.7517241e+00
   3.6541604e+00  -2.7241379e+00
   3.6396335e+00  -2.6965517e+00
   3.6251184e+00  -2.6689655e+00
   3.6106152e+00  -2.6413793e+00
   3.5961239e+00  -2.6137931e+00
   3.5816446e+00  -2.5862069e+00
   3.5671773e+00  -2.5586207e+00
   3.5527221e+00  -2.5310345e+00
   3.5382790e+00  -2.5034483e+00
   3.5238481e+00  -2.4758621e+00
   3.5094294e+00  -2.4482759e+00
   3.4950229e+00  -2.4206897e+00
   3.4806288e+00  -2.3931034e+00
   3.4662470e+00  -2.3655172e+00
   3.4518776e+00  -2.3379310e+00
   3.4375207e+00  -2.3103448e+00
   3.4231722e+00  -2.2827586e+00
   3.4088305e+00  -2.2551724e+00
   3.3944953e+00  -2.2275862e+00
   3.3801660e+00  -2.2000000e+00
   3.3658424e+00  -2.1724138e+00
   3.3515239e+00  -2.1448276e+00
   3.3372101e+00  -2.1172414e+00
   3.3229006e+00  -2.0896552e+00
   3.3085948e+00  -2.0620690e+00
   3.2942923e+00  -2.0344828e+00
   3.2799925e+00  -2.0068966e+00
   3.2656950e+00  -1.9793103e+00
   3.2513990e+00  -1.9517241e+00
   3.2371040e+00  -1.9241379e+00
   3.2228092e+00  -1.8965517e+00
   3.2085141e+00  -1.8689655e+00
   3.1942177e+00  -1.8413793e+00
   3.1799194e+00  -1.8137931e+00
   3.1656183e+00  -1.7862069e+00
   3.1513012e+00  -1.7586207e+00
   3.1369524e+00  -1.7310345e+00
   3.1225686e+00  -1.7034483e+00
   3.1081464e+00  -1.6758621e+00
   3.0936821e+00  -1.6482759e+00
   3.0791716e+00  -1.6206897e+00
   3.0646105e+00  -1.5931034e+00
   3.0499940e+00  -1.5655172e+00
   3.0353169e+00  -1.5379310e+00
   3.0205735e+00  -1.5103448e+00
   3.0057574e+00  -1.4827586e+00
   2.9908615e+00  -1.4551724e+00
   2.9758781e+00  -1.4275862e+00
   2.9607986e+00  -1.4000000e+00
   2.9456134e+00  -1.3724138e+00
   2.9303119e+00  -1.3448276e+00
   2.9148820e+00  -1.3172414e+00
   2.8993102e+00  -1.2896552e+00
   2.8835809e+00  -1.2620690e+00
   2.8676093e+00  -1.2344828e+00
   2.8513476e+00  -1.2068966e+00
   2.8347543e+00  -1.1793103e+00
   2.8177799e+00  -1.1517241e+00
   2.8003636e+00  -1.1241379e+00
   2.7824297e+00  -1.0965517e+00
   2.7638825e+00  -1.0689655e+00
   2.7445980e+00  -1.0413793e+00
   2.7244109e+00  -1.0137931e+00
   2.7030935e+00  -9.8620690e-01
   2.6803185e+00  -9.5862069e-01
   2.6555888e+00  -9.3103448e-01
   2.6280920e+00  -9.0344828e-01
   2.6005058e+00  -8.7949676e-01
   2.5729196e+00  -8.5894458e-01
   2.5453334e+00  -8.4175233e-01
   2.5177472e+00  -8.2807043e-01
   2.4901610e+00  -8.1801594e-01
   2.4625748e+00  -8.1166493e-01
   2.4349886e+00  -8.0904661e-01
   2.4074024e+00  -8.1014028e-01
   2.3798161e+00  -8.1487554e-01
   2.3522299e+00  -8.2313580e-01
   2.3246437e+00  -8.3476480e-01
   2.2970575e+00  -8.4807122e-01
   2.2694713e+00  -8.6240635e-01
   2.2418851e+00  -8.7770171e-01
   2.2142989e+00  -8.9389127e-01
   2.1867127e+00  -9.1091190e-01
   2.1591265e+00  -9.2870371e-01
   2.1315403e+00  -9.4721023e-01
   2.1039541e+00  -9.6637846e-01
   2.0763679e+00  -9.8615732e-01
   2.0487817e+00  -1.0064650e+00
   2.0211955e+00  -1.0264162e+00
   1.9936093e+00  -1.0457194e+00
   1.9660230e+00  -1.0644048e+00
   1.9384368e+00  -1.0825001e+00
   1.9108506e+00  -1.1000300e+00
   1.8832644e+00  -1.1170170e+00
   1.8556782e+00  -1.1334819e+00
   1.8280920e+00  -1.1494435e+00
   1.8005058e+00  -1.1649195e+00
   1.7729196e+00  -1.1799258e+00
   1.7453334e+00  -1.1940106e+00
   1.7177472e+00  -1.2070400e+00
   1.6901610e+00  -1.2190547e+00
   1.6625748e+00  -1.2300918e+00
   1.6349886e+00  -1.2401857e+00
   1.6074024e+00  -1.2493680e+00
   1.5798161e+00  -1.2576542e+00
   1.5522299e+00  -1.2650742e+00
   1.5246437e+00  -1.2716575e+00
   1.4970575e+00  -1.2774320e+00
   1.4694713e+00  -1.2823397e+00
   1.4418851e+00  -1.2863812e+00
   1.4142989e+00  -1.2895864e+00
   1.3867127e+00  -1.2919818e+00
   1.3591265e+00  -1.2935915e+00
   1.3315403e+00  -1.2944372e+00
   1.3039541e+00  -1.2945384e+00
   1.2763679e+00  -1.2939125e+00
   1.2487817e+00  -1.2925749e+00
   1.2211955e+00  -1.2905397e+00
   1.1936093e+00  -1.2879071e+00
   1.1660230e+00  -1.2847190e+00
   1.1384368e+00  -1.2809830e+00
   1.1108506e+00  -1.2767060e+00
   1.0832644e+00  -1.2718940e+00
   1.0556782e+00  -1.2665518e+00
   1.0280920e+00  -1.2606836e+00
   1.0005058e+00  -1.2542926e+00
   9.7291960e-01  -1.2473813e+00
   9.4533339e-01  -1.2399512e+00
   9.1774718e-01  -1.2320434e+00
   8.9016098e-01  -1.2236774e+00
   8.6257477e-01  -1.2148527e+00
   8.3498856e-01  -1.2055678e+00
   8.0740235e-01  -1.1958207e+00
   7.7981615e-01  -1.1856088e+00
   7.5222994e-01  -1.1749284e+00
   7.2464373e-01  -1.1637753e+00
   6.9705753e-01  -1.1521444e+00
   6.6947132e-01  -1.1400297e+00
   6.4188511e-01  -1.1274468e+00
   6.1429891e-01  -1.1143971e+00
   5.8671270e-01  -1.1008733e+00
   5.5912649e-01  -1.0868672e+00
   5.3154029e-01  -1.0723694e+00
   5.0395408e-01  -1.0573696e+00
   4.7636787e-01  -1.0418564e+00
   4.4878166e-01  -1.0258169e+00
   4.2119546e-01  -1.0092370e+00
   3.9360925e-01  -9.9210094e-01
   3.6602304e-01  -9.7440714e-01
   3.3843684e-01  -9.5614441e-01
   3.1085063e-01  -9.3730000e-01
   2.8326442e-01  -9.1785801e-01
   2.5567822e-01  -8.9779421e-01
   2.2809201e-01  -8.7708151e-01
   2.0050580e-01  -8.5568954e-01
   1.7291960e-01  -8.3358408e-01
   1.4533339e-01  -8.1072649e-01
   1.1774718e-01  -7.8707278e-01
   9.0160975e-02  -7.6258620e-01
   6.2574768e-02  -7.3721823e-01
   3.4988561e-02  -7.1090765e-01
   7.4023545e-03  -6.8358292e-01
  -1.9374997e-02  -6.5599672e-01
  -4.5114036e-02  -6.2841051e-01
  -6.9840636e-02  -6.0082430e-01
  -9.3576718e-02  -5.7323810e-01
  -1.1634056e-01  -5.4565189e-01
  -1.3814703e-01  -5.1806568e-01
  -1.5900787e-01  -4.9047948e-01
  -1.7894386e-01  -4.6289327e-01
  -1.9796055e-01  -4.3530706e-01
  -2.1606015e-01  -4.0772085e-01
  -2.3324390e-01  -3.8013465e-01
  -2.4951400e-01  -3.5254844e-01
  -2.6485995e-01  -3.2496223e-01
  -2.7926772e-01  -2.9737603e-01
  -2.9271935e-01  -2.6978982e-01
  -3.0519245e-01  -2.4220361e-01
  -3.1665955e-01  -2.1461741e-01
  -3.2708724e-01  -1.8703120e-01
  -3.3643510e-01  -1.5944499e-01
  -3.4465425e-01  -1.3185879e-01
  -3.5168769e-01  -1.0427258e-01
  -3.5746935e-01  -7.6686372e-02
  -3.6190703e-01  -4.9100165e-02
  -3.6488625e-01  -2.1513958e-02
  -3.6626261e-01   6.0722489e-03
  -3.6585025e-01   3.3658456e-02
  -3.6340373e-01   6.1244663e-02
  -3.5858811e-01   8.8830870e-02
  -3.5092624e-01   1.1641708e-01
  -3.3969764e-01   1.4400328e-01
  -3.2370929e-01   1.7158949e-01
  -3.0067456e-01   1.9917570e-01
  -2.7308835e-01   2.2070325e-01
  -2.4550215e-01   2.3404037e-01
  -2.1791594e-01   2.4181940e-01
  -1.9032973e-01   2.4532905e-01
  -1.6274352e-01   2.4530376e-01
  -1.3515732e-01   2.4219240e-01
  -1.0757111e-01   2.3625630e-01
  -7.9984904e-02   2.2750901e-01
  -5.2398697e-02   2.1601622e-01
  -2.4812490e-02   2.0174477e-01
   2.7737167e-03   1.8454907e-01
   3.0359924e-02   1.6412962e-01
   5.7946130e-02   1.3993552e-01
   8.4176431e-02   1.1234932e-01


==> data/vertices1/vertice_16.dat <==
   3.9771023e+00  -3.7448276e+00
   3.9607522e+00  -3.7172414e+00
   3.9443838e+00  -3.6896552e+00
   3.9279962e+00  -3.6620690e+00
   3.9115888e+00  -3.6344828e+00
   3.8951610e+00  -3.6068966e+00
   3.8787119e+00  -3.5793103e+00
   3.8622408e+00  -3.5517241e+00
   3.8457470e+00  -3.5241379e+00
   3.8292296e+00  -3.4965517e+00
   3.8126877e+00  -3.4689655e+00
   3.7961205e+00  -3.4413793e+00
   3.7795271e+00  -3.4137931e+00
   3.7629066e+00  -3.3862069e+00
   3.7462580e+00  -3.3586207e+00
   3.7295802e+00  -3.3310345e+00
   3.7128772e+00  -3.3034483e+00
   3.6961504e+00  -3.2758621e+00
   3.6793987e+00  -3.2482759e+00
   3.6626209e+00  -3.2206897e+00
   3.6458160e+00  -3.1931034e+00
   3.6289826e+00  -3.1655172e+00
   3.6121197e+00  -3.1379310e+00
   3.5952258e+00  -3.1103448e+00
   3.5782996e+00  -3.0827586e+00
   3.5613396e+00  -3.0551724e+00
   3.5443442e+00  -3.0275862e+00
   3.5273120e+00  -3.0000000e+00
   3.5102410e+00  -2.9724138e+00
   3.4931297e+00  -2.9448276e+00
   3.4759761e+00  -2.9172414e+00
   3.4587783e+00  -2.8896552e+00
   3.4415326e+00  -2.8620690e+00
   3.4242340e+00  -2.8344828e+00
   3.4068795e+00  -2.8068966e+00
   3.3894661e+00  -2.7793103e+00
   3.3719905e+00  -2.7517241e+00
   3.3544493e+00  -2.7241379e+00
   3.3368389e+00  -2.6965517e+00
   3.3191554e+00  -2.6689655e+00
   3.3013946e+00  -2.6413793e+00
   3.2835522e+00  -2.6137931e+00
   3.2656235e+00  -2.5862069e+00
   3.2476034e+00  -2.5586207e+00
   3.2294866e+00  -2.5310345e+00
   3.2112672e+00  -2.5034483e+00
   3.1929389e+00  -2.4758621e+00
   3.1744950e+00  -2.4482759e+00
   3.1559015e+00  -2.4206897e+00
   3.1371439e+00  -2.3931034e+00
   3.1182097e+00  -2.3655172e+00
   3.0990849e+00  -2.3379310e+00
   3.0797543e+00  -2.3103448e+00
   3.0602007e+00  -2.2827586e+00
   3.0404052e+00  -2.2551724e+00
   3.0203463e+00  -2.2275862e+00
   3.0000000e+00  -2.2000000e+00
   2.9796537e+00  -2.1724138e+00
   2.9590006e+00  -2.1448276e+00
   2.9380114e+00  -2.1172414e+00
   2.9166528e+00  -2.0896552e+00
   2.8948863e+00  -2.0620690e+00
   2.8726609e+00  -2.0344828e+00
   2.8498352e+00  -2.0068966e+00
   2.8263243e+00  -1.9793103e+00
   2.8020238e+00  -1.9517241e+00
   2.7768044e+00  -1.9241379e+00
   2.7505012e+00  -1.8965517e+00
   2.7229150e+00  -1.8689802e+00
   2.6953288e+00  -1.8429046e+00
   2.6677426e+00  -1.8183950e+00
   2.6401564e+00  -1.7955192e+00
   2.6125702e+00  -1.7743422e+00
   2.5849840e+00  -1.7548639e+00
   2.5573978e+00  -1.7369868e+00
   2.5298116e+00  -1.7207527e+00
   2.5022254e+00  -1.7061991e+00
   2.4746392e+00  -1.6933586e+00
   2.4470530e+00  -1.6822585e+00
   2.4194667e+00  -1.6729202e+00
   2.3918805e+00  -1.6653587e+00
   2.3642943e+00  -1.6595827e+00
   2.3367081e+00  -1.6555939e+00
   2.3091219e+00  -1.6531005e+00
   2.2815357e+00  -1.6514033e+00
   2.2539495e+00  -1.6504947e+00
   2.2263633e+00  -1.6503663e+00
   2.1987771e+00  -1.6510095e+00
   2.1711909e+00  -1.6524148e+00
   2.1436047e+00  -1.6545723e+00
   2.1160185e+00  -1.6574718e+00
   2.0884323e+00  -1.6611026e+00
   2.0608461e+00  -1.6654537e+00
   2.0332598e+00  -1.6702183e+00
   2.0056736e+00  -1.6746779e+00
   1.9780874e+00  -1.6788304e+00
   1.9505012e+00  -1.6826743e+00
   1.9229150e+00  -1.6862087e+00
   1.8953288e+00  -1.6894334e+00
   1.8677426e+00  -1.6923490e+00
   1.8401564e+00  -1.6949567e+00
   1.8125702e+00  -1.6972580e+00
   1.7849840e+00  -1.6992554e+00
   1.7573978e+00  -1.7008702e+00
   1.7298116e+00  -1.7019139e+00
   1.7022254e+00  -1.7023984e+00
   1.6746392e+00  -1.7023350e+00
   1.6470530e+00  -1.7017342e+00
   1.6194667e+00  -1.7006057e+00
   1.5918805e+00  -1.6989588e+00
   1.5642943e+00  -1.6968021e+00
   1.5367081e+00  -1.6941435e+00
   1.5091219e+00  -1.6909907e+00
   1.4815357e+00  -1.6873661e+00
   1.4539495e+00  -1.6833113e+00
   1.4263633e+00  -1.6788294e+00
   1.3987771e+00  -1.6739228e+00
   1.3711909e+00  -1.6685932e+00
   1.3436047e+00  -1.6628414e+00
   1.3160185e+00  -1.6566677e+00
   1.2884323e+00  -1.6500718e+00
   1.2608461e+00  -1.6430525e+00
   1.2332598e+00  -1.6356081e+00
   1.2056736e+00  -1.6277572e+00
   1.1780874e+00  -1.6195499e+00
   1.1505012e+00  -1.6109854e+00
   1.1229150e+00  -1.6020628e+00
   1.0953288e+00  -1.5927808e+00
   1.0677426e+00  -1.5831377e+00
   1.0401564e+00  -1.5731315e+00
   1.0125702e+00  -1.5627597e+00
   9.8498399e-01  -1.5520198e+00
   9.5739778e-01  -1.5409085e+00
   9.2981157e-01  -1.5294337e+00
   9.0222537e-01  -1.5176197e+00
   8.7463916e-01  -1.5054635e+00
   8.4705295e-01  -1.4929669e+00
   8.1946674e-01  -1.4801260e+00
   7.9188054e-01  -1.4669361e+00
   7.6429433e-01  -1.4533920e+00
   7.3670812e-01  -1.4394884e+00
   7.0912192e-01  -1.4252192e+00
   6.8153571e-01  -1.4105780e+00
   6.5394950e-01  -1.3955617e+00
   6.2636330e-01  -1.3801734e+00
   5.9877709e-01  -1.3644065e+00
   5.7119088e-01  -1.3482541e+00
   5.4360468e-01  -1.3317088e+00
   5.1601847e-01  -1.3147625e+00
   4.8843226e-01  -1.2974064e+00
   4.6084605e-01  -1.2796310e+00
   4.3325985e-01  -1.2614260e+00
   4.0567364e-01  -1.2427804e+00
   3.7808743e-01  -1.2236838e+00
   3.5050123e-01  -1.2041305e+00
   3.2291502e-01  -1.1841071e+00
   2.9532881e-01  -1.1635989e+00
   2.6774261e-01  -1.1425894e+00
   2.4015640e-01  -1.1210611e+00
   2.1257019e-01  -1.0989944e+00
   1.8498399e-01  -1.0763680e+00
   1.5739778e-01  -1.0531583e+00
   1.2981157e-01  -1.0293394e+00
   1.0222537e-01  -1.0048827e+00
   7.4639158e-02  -9.7975821e-01
   4.7052951e-02  -9.5393197e-01
   1.9466745e-02  -9.2736812e-01
  -8.1194623e-03  -9.0002568e-01
  -3.5133085e-02  -8.7243947e-01
  -6.1340514e-02  -8.4485326e-01
  -8.6759347e-02  -8.1726706e-01
  -1.1140513e-01  -7.8968085e-01
  -1.3529151e-01  -7.6209464e-01
  -1.5843033e-01  -7.3450843e-01
  -1.8083516e-01  -7.0692223e-01
  -2.0251582e-01  -6.7933602e-01
  -2.2348139e-01  -6.5174981e-01
  -2.4373940e-01  -6.2416361e-01
  -2.6329326e-01  -5.9657740e-01
  -2.8214493e-01  -5.6899119e-01
  -3.0029497e-01  -5.4140499e-01
  -3.1774244e-01  -5.1381878e-01
  -3.3448493e-01  -4.8623257e-01
  -3.5051845e-01  -4.5864637e-01
  -3.6583739e-01  -4.3106016e-01
  -3.8043439e-01  -4.0347395e-01
  -3.9430092e-01  -3.7588775e-01
  -4.0742624e-01  -3.4830154e-01
  -4.1979604e-01  -3.2071533e-01
  -4.3139610e-01  -2.9312912e-01
  -4.4220972e-01  -2.6554292e-01
  -4.5221454e-01  -2.3795671e-01
  -4.6138463e-01  -2.1037050e-01
  -4.6968991e-01  -1.8278430e-01
  -4.7709550e-01  -1.5519809e-01
  -4.8356081e-01  -1.2761188e-01
  -4.8904189e-01  -1.0002568e-01
  -4.9348711e-01  -7.2439469e-02
  -4.9682750e-01  -4.4853263e-02
  -4.9898052e-01  -1.7267056e-02
  -4.9984646e-01   1.0319151e-02
  -4.9930351e-01   3.7905358e-02
  -4.9720068e-01   6.5491565e-02
  -4.9334749e-01   9.3077772e-02
  -4.8749831e-01   1.2066398e-01
  -4.7932751e-01   1.4825019e-01
  -4.6839055e-01   1.7583639e-01
  -4.5404343e-01   2.0342260e-01
  -4.3527456e-01   2.3100881e-01
  -4.1034192e-01   2.5859501e-01
  -3.8275572e-01   2.8055845e-01
  -3.5516951e-01   2.9597924e-01


==> data/vertices1/vertice_17.dat <==
   3.9826365e+00  -2.6413793e+00
   3.9708428e+00  -2.6137931e+00
   3.9590955e+00  -2.5862069e+00
   3.9473954e+00  -2.5586207e+00
   3.9357434e+00  -2.5310345e+00
   3.9241403e+00  -2.5034483e+00
   3.9125870e+00  -2.4758621e+00
   3.9010843e+00  -2.4482759e+00
   3.8896332e+00  -2.4206897e+00
   3.8782346e+00  -2.3931034e+00
   3.8668896e+00  -2.3655172e+00
   3.8555990e+00  -2.3379310e+00
   3.8443639e+00  -2.3103448e+00
   3.8331854e+00  -2.2827586e+00
   3.8220645e+00  -2.2551724e+00
   3.8110023e+00  -2.2275862e+00
   3.8000000e+00  -2.2000000e+00
   3.7889977e+00  -2.1724138e+00
   3.7780559e+00  -2.1448276e+00
   3.7671758e+00  -2.1172414e+00
   3.7563587e+00  -2.0896552e+00
   3.7456057e+00  -2.0620690e+00
   3.7349181e+00  -2.0344828e+00
   3.7242971e+00  -2.0068966e+00
   3.7137442e+00  -1.9793103e+00
   3.7032621e+00  -1.9517241e+00
   3.6928521e+00  -1.9241379e+00
   3.6825155e+00  -1.8965517e+00
   3.6722538e+00  -1.8689655e+00
   3.6620683e+00  -1.8413793e+00
   3.6519605e+00  -1.8137931e+00
   3.6419317e+00  -1.7862069e+00
   3.6319836e+00  -1.7586207e+00
   3.6221177e+00  -1.7310345e+00
   3.6123355e+00  -1.7034483e+00
   3.6026387e+00  -1.6758621e+00
   3.5930289e+00  -1.6482759e+00
   3.5835078e+00  -1.6206897e+00
   3.5740772e+00  -1.5931034e+00
   3.5647387e+00  -1.5655172e+00
   3.5554941e+00  -1.5379310e+00
   3.5463454e+00  -1.5103448e+00
   3.5372944e+00  -1.4827586e+00
   3.5283430e+00  -1.4551724e+00
   3.5194933e+00  -1.4275862e+00
   3.5107471e+00  -1.4000000e+00
   3.5021066e+00  -1.3724138e+00
   3.4935739e+00  -1.3448276e+00
   3.4851510e+00  -1.3172414e+00
   3.4768401e+00  -1.2896552e+00
   3.4686435e+00  -1.2620690e+00
   3.4605634e+00  -1.2344828e+00
   3.4526020e+00  -1.2068966e+00
   3.4447618e+00  -1.1793103e+00
   3.4370436e+00  -1.1517241e+00
   3.4294480e+00  -1.1241379e+00
   3.4219773e+00  -1.0965517e+00
   3.4146342e+00  -1.0689655e+00
   3.4074212e+00  -1.0413793e+00
   3.4003409e+00  -1.0137931e+00
   3.3933959e+00  -9.8620690e-01
   3.3865890e+00  -9.5862069e-01
   3.3799228e+00  -9.3103448e-01
   3.3734002e+00  -9.0344828e-01
   3.3670240e+00  -8.7586207e-01
   3.3607971e+00  -8.4827586e-01
   3.3547223e+00  -8.2068966e-01
   3.3488025e+00  -7.9310345e-01
   3.3430408e+00  -7.6551724e-01
   3.3374401e+00  -7.3793103e-01
   3.3320034e+00  -7.1034483e-01
   3.3267336e+00  -6.8275862e-01
   3.3216340e+00  -6.5517241e-01
   3.3167074e+00  -6.2758621e-01
   3.3119570e+00  -6.0000000e-01
   3.3073858e+00  -5.7241379e-01
   3.3029968e+00  -5.4482759e-01
   3.2987931e+00  -5.1724138e-01
   3.2947777e+00  -4.8965517e-01
   3.2909536e+00  -4.6206897e-01
   3.2873237e+00  -4.3448276e-01
   3.2838910e+00  -4.0689655e-01
   3.2806584e+00  -3.7931034e-01
   3.2776286e+00  -3.5172414e-01
   3.2748045e+00  -3.2413793e-01
   3.2721887e+00  -2.9655172e-01
   3.2697839e+00  -2.6896552e-01
   3.2675925e+00  -2.4137931e-01
   3.2656171e+00  -2.1379310e-01
   3.2638600e+00  -1.8620690e-01
   3.2623234e+00  -1.5862069e-01
   3.2610094e+00  -1.3103448e-01
   3.2599200e+00  -1.0344828e-01
   3.2590570e+00  -7.5862069e-02
   3.2584221e+00  -4.8275862e-02
   3.2580169e+00  -2.0689655e-02
   3.2578428e+00   6.8965517e-03
   3.2579010e+00   3.4482759e-02
   3.2581925e+00   6.2068966e-02
   3.2587183e+00   8.9655172e-02
   3.2594789e+00   1.1724138e-01
   3.2604750e+00   1.4482759e-01
   3.2617068e+00   1.7241379e-01
   3.2631745e+00   2.0000000e-01
   3.2648779e+00   2.2758621e-01
   3.2668168e+00   2.5517241e-01
   3.2689907e+00   2.8275862e-01
   3.2713990e+00   3.1034483e-01
   3.2740408e+00   3.3793103e-01
   3.2769149e+00   3.6551724e-01
   3.2800202e+00   3.9310345e-01
   3.2833552e+00   4.2068966e-01
   3.2869182e+00   4.4827586e-01
   3.2907074e+00   4.7586207e-01
   3.2947208e+00   5.0344828e-01
   3.2989563e+00   5.3103448e-01
   3.3034116e+00   5.5862069e-01
   3.3080840e+00   5.8620690e-01
   3.3129711e+00   6.1379310e-01
   3.3180700e+00   6.4137931e-01
   3.3233777e+00   6.6896552e-01
   3.3288914e+00   6.9655172e-01
   3.3346079e+00   7.2413793e-01
   3.3405238e+00   7.5172414e-01
   3.3466360e+00   7.7931034e-01
   3.3529409e+00   8.0689655e-01
   3.3594350e+00   8.3448276e-01
   3.3661148e+00   8.6206897e-01
   3.3729768e+00   8.8965517e-01
   3.3800171e+00   9.1724138e-01
   3.3872321e+00   9.4482759e-01
   3.3946181e+00   9.7241379e-01
   3.4021713e+00   1.0000000e+00
   3.4098879e+00   1.0275862e+00
   3.4177642e+00   1.0551724e+00
   3.4257964e+00   1.0827586e+00
   3.4339806e+00   1.1103448e+00
   3.4423132e+00   1.1379310e+00
   3.4507904e+00   1.1655172e+00
   3.4594115e+00   1.1931034e+00
   3.4681802e+00   1.2206897e+00
   3.4770934e+00   1.2482759e+00
   3.4861478e+00   1.2758621e+00
   3.4953402e+00   1.3034483e+00
   3.5046674e+00   1.3310345e+00
   3.5141263e+00   1.3586207e+00
   3.5237138e+00   1.3862069e+00
   3.5334268e+00   1.4137931e+00
   3.5432622e+00   1.4413793e+00
   3.5532171e+00   1.4689655e+00
   3.5632885e+00   1.4965517e+00
   3.5734735e+00   1.5241379e+00
   3.5837692e+00   1.5517241e+00
   3.5941728e+00   1.5793103e+00
   3.6046816e+00   1.6068966e+00
   3.6152927e+00   1.6344828e+00
   3.6260036e+00   1.6620690e+00
   3.6368116e+00   1.6896552e+00
   3.6477141e+00   1.7172414e+00
   3.6587086e+00   1.7448276e+00
   3.6697926e+00   1.7724138e+00
   3.6809638e+00   1.8000000e+00
   3.6922197e+00   1.8275862e+00
   3.7035580e+00   1.8551724e+00
   3.7149765e+00   1.8827586e+00
   3.7264729e+00   1.9103448e+00
   3.7380460e+00   1.9379310e+00
   3.7496977e+00   1.9655172e+00
   3.7614260e+00   1.9931034e+00
   3.7732289e+00   2.0206897e+00
   3.7851045e+00   2.0482759e+00
   3.7970510e+00   2.0758621e+00
   3.8090666e+00   2.1034483e+00
   3.8211495e+00   2.1310345e+00
   3.8332980e+00   2.1586207e+00
   3.8455103e+00   2.1862069e+00
   3.8577849e+00   2.2137931e+00
   3.8701202e+00   2.2413793e+00
   3.8825145e+00   2.2689655e+00
   3.8949664e+00   2.2965517e+00
   3.9074744e+00   2.3241379e+00
   3.9200370e+00   2.3517241e+00
   3.9326528e+00   2.3793103e+00
   3.9453204e+00   2.4068966e+00
   3.9580384e+00   2.4344828e+00
   3.9708057e+00   2.4620690e+00
   3.9836208e+00   2.4896552e+00


==> data/vertices1/vertice_18.dat <==
  -1.0440786e+00  -3.9541251e+00
  -1.0684064e+00  -3.9265389e+00
  -1.0926378e+00  -3.8989527e+00
  -1.1167705e+00  -3.8713665e+00
  -1.1408022e+00  -3.8437803e+00
  -1.1647307e+00  -3.8161941e+00
  -1.1885535e+00  -3.7886079e+00
  -1.2122686e+00  -3.7610217e+00
  -1.2358735e+00  -3.7334355e+00
  -1.2593933e+00  -3.7058493e+00
  -1.2828343e+00  -3.6782631e+00
  -1.3061940e+00  -3.6506769e+00
  -1.3294700e+00  -3.6230907e+00
  -1.3526595e+00  -3.5955044e+00
  -1.3757600e+00  -3.5679182e+00
  -1.3987691e+00  -3.5403320e+00
  -1.4216840e+00  -3.5127458e+00
  -1.4445022e+00  -3.4851596e+00
  -1.4672213e+00  -3.4575734e+00
  -1.4898417e+00  -3.4299872e+00
  -1.5123620e+00  -3.4024010e+00
  -1.5348020e+00  -3.3748148e+00
  -1.5571653e+00  -3.3472286e+00
  -1.5794491e+00  -3.3196424e+00
  -1.6016509e+00  -3.2920562e+00
  -1.6237680e+00  -3.2644700e+00
  -1.6457977e+00  -3.2368838e+00
  -1.6677375e+00  -3.2092976e+00
  -1.6895846e+00  -3.1817113e+00
  -1.7113390e+00  -3.1541251e+00
  -1.7329992e+00  -3.1265389e+00
  -1.7545622e+00  -3.0989527e+00
  -1.7760251e+00  -3.0713665e+00
  -1.7973940e+00  -3.0437803e+00
  -1.8187033e+00  -3.0161941e+00
  -1.8399509e+00  -2.9886079e+00
  -1.8611344e+00  -2.9610217e+00
  -1.8822516e+00  -2.9334355e+00
  -1.9033001e+00  -2.9058493e+00
  -1.9242802e+00  -2.8782631e+00
  -1.9451904e+00  -2.8506769e+00
  -1.9660282e+00  -2.8230907e+00
  -1.9867911e+00  -2.7955044e+00
  -2.0074764e+00  -2.7679182e+00
  -2.0280815e+00  -2.7403320e+00
  -2.0486037e+00  -2.7127458e+00
  -2.0690405e+00  -2.6851596e+00
  -2.0894880e+00  -2.6575734e+00
  -2.1099463e+00  -2.6299872e+00
  -2.1304180e+00  -2.6024010e+00
  -2.1509045e+00  -2.5748148e+00
  -2.1714061e+00  -2.5472286e+00
  -2.1919232e+00  -2.5196424e+00
  -2.2124560e+00  -2.4920562e+00
  -2.2330048e+00  -2.4644700e+00
  -2.2535700e+00  -2.4368838e+00
  -2.2741519e+00  -2.4092976e+00
  -2.2947509e+00  -2.3817113e+00
  -2.3153673e+00  -2.3541251e+00
  -2.3360047e+00  -2.3265389e+00
  -2.3568123e+00  -2.2989527e+00
  -2.3779180e+00  -2.2713665e+00
  -2.3993481e+00  -2.2437803e+00
  -2.4211327e+00  -2.2161941e+00
  -2.4433062e+00  -2.1886079e+00
  -2.4659079e+00  -2.1610217e+00
  -2.4889837e+00  -2.1334355e+00
  -2.5125870e+00  -2.1058493e+00
  -2.5367809e+00  -2.0782631e+00
  -2.5616465e+00  -2.0506769e+00
  -2.5872792e+00  -2.0230907e+00
  -2.6137931e+00  -1.9955044e+00
  -2.6413793e+00  -1.9684350e+00
  -2.6689655e+00  -1.9432397e+00
  -2.6965517e+00  -1.9199722e+00
  -2.7241379e+00  -1.8986835e+00
  -2.7517241e+00  -1.8794206e+00
  -2.7793103e+00  -1.8622263e+00
  -2.8068966e+00  -1.8471381e+00
  -2.8344828e+00  -1.8341882e+00
  -2.8620690e+00  -1.8234023e+00
  -2.8896552e+00  -1.8147996e+00
  -2.9172414e+00  -1.8081957e+00
  -2.9448276e+00  -1.8035291e+00
  -2.9724138e+00  -1.8007991e+00
  -3.0000000e+00  -1.8000000e+00
  -3.0275862e+00  -1.7992009e+00


==> data/vertices1/vertice_19.dat <==
   3.8695088e+00  -3.3822687e+00
   3.8537906e+00  -3.3546825e+00
   3.8380620e+00  -3.3270963e+00
   3.8223225e+00  -3.2995101e+00
   3.8065717e+00  -3.2719239e+00
   3.7908090e+00  -3.2443377e+00
   3.7750339e+00  -3.2167515e+00
   3.7592460e+00  -3.1891653e+00
   3.7434446e+00  -3.1615791e+00
   3.7276294e+00  -3.1339929e+00
   3.7118045e+00  -3.1064067e+00
   3.6959707e+00  -3.0788204e+00
   3.6801276e+00  -3.0512342e+00
   3.6642744e+00  -3.0236480e+00
   3.6484105e+00  -2.9960618e+00
   3.6325352e+00  -2.9684756e+00
   3.6166479e+00  -2.9408894e+00
   3.6007478e+00  -2.9133032e+00
   3.5848342e+00  -2.8857170e+00
   3.5689063e+00  -2.8581308e+00
   3.5529634e+00  -2.8305446e+00
   3.5370047e+00  -2.8029584e+00
   3.5210291e+00  -2.7753722e+00
   3.5050358e+00  -2.7477860e+00
   3.4890237e+00  -2.7201998e+00
   3.4729919e+00  -2.6926136e+00
   3.4569392e+00  -2.6650273e+00
   3.4408623e+00  -2.6374411e+00
   3.4247568e+00  -2.6098549e+00
   3.4086211e+00  -2.5822687e+00
   3.3924533e+00  -2.5546825e+00
   3.3762513e+00  -2.5270963e+00
   3.3600131e+00  -2.4995101e+00
   3.3437365e+00  -2.4719239e+00
   3.3274189e+00  -2.4443377e+00
   3.3110580e+00  -2.4167515e+00
   3.2946510e+00  -2.3891653e+00
   3.2781951e+00  -2.3615791e+00
   3.2616874e+00  -2.3339929e+00
   3.2451246e+00  -2.3064067e+00
   3.2285033e+00  -2.2788204e+00
   3.2118198e+00  -2.2512342e+00
   3.1950702e+00  -2.2236480e+00
   3.1782502e+00  -2.1960618e+00
   3.1613362e+00  -2.1684756e+00
   3.1443107e+00  -2.1408894e+00
   3.1271652e+00  -2.1133032e+00
   3.1098902e+00  -2.0857170e+00
   3.0924753e+00  -2.0581308e+00
   3.0749091e+00  -2.0305446e+00
   3.0571788e+00  -2.0029584e+00
   3.0392705e+00  -1.9753722e+00
   3.0211683e+00  -1.9477860e+00
   3.0028547e+00  -1.9201998e+00
   2.9843098e+00  -1.8926136e+00
   2.9655113e+00  -1.8650273e+00
   2.9464336e+00  -1.8374411e+00
   2.9270473e+00  -1.8098549e+00
   2.9073185e+00  -1.7822687e+00
   2.8871621e+00  -1.7546825e+00
   2.8664632e+00  -1.7270963e+00
   2.8451381e+00  -1.6995101e+00
   2.8230822e+00  -1.6719239e+00
   2.8001625e+00  -1.6443377e+00
   2.7762046e+00  -1.6167515e+00
   2.7509735e+00  -1.5891653e+00
   2.7241379e+00  -1.5615791e+00
   2.6965517e+00  -1.5351779e+00
   2.6689655e+00  -1.5108334e+00
   2.6413793e+00  -1.4886389e+00
   2.6137931e+00  -1.4686032e+00
   2.5862069e+00  -1.4505592e+00
   2.5586207e+00  -1.4345594e+00
   2.5310345e+00  -1.4206483e+00
   2.5034483e+00  -1.4088616e+00
   2.4758621e+00  -1.3992250e+00
   2.4482759e+00  -1.3917542e+00
   2.4206897e+00  -1.3864542e+00
   2.3931034e+00  -1.3833189e+00
   2.3655172e+00  -1.3823314e+00
   2.3379310e+00  -1.3831587e+00
   2.3103448e+00  -1.3848548e+00
   2.2827586e+00  -1.3874043e+00
   2.2551724e+00  -1.3907905e+00
   2.2275862e+00  -1.3949954e+00
   2.2000000e+00  -1.4000000e+00
   2.1724138e+00  -1.4050046e+00
   2.1448276e+00  -1.4108027e+00
   2.1172414e+00  -1.4173737e+00
   2.0896552e+00  -1.4246965e+00
   2.0620690e+00  -1.4327490e+00
   2.0344828e+00  -1.4412718e+00
   2.0068966e+00  -1.4495386e+00
   1.9793103e+00  -1.4575506e+00
   1.9517241e+00  -1.4653090e+00
   1.9241379e+00  -1.4728154e+00
   1.8965517e+00  -1.4800711e+00
   1.8689655e+00  -1.4870778e+00
   1.8413793e+00  -1.4938374e+00
   1.8137931e+00  -1.5003516e+00
   1.7862069e+00  -1.5066225e+00
   1.7586207e+00  -1.5125301e+00
   1.7310345e+00  -1.5177162e+00
   1.7034483e+00  -1.5221955e+00
   1.6758621e+00  -1.5259694e+00
   1.6482759e+00  -1.5290584e+00
   1.6206897e+00  -1.5314810e+00
   1.5931034e+00  -1.5332547e+00
   1.5655172e+00  -1.5343955e+00
   1.5379310e+00  -1.5349185e+00
   1.5103448e+00  -1.5348376e+00
   1.4827586e+00  -1.5341670e+00
   1.4551724e+00  -1.5329229e+00
   1.4275862e+00  -1.5311155e+00
   1.4000000e+00  -1.5287535e+00
   1.3724138e+00  -1.5258448e+00
   1.3448276e+00  -1.5223956e+00
   1.3172414e+00  -1.5184113e+00
   1.2896552e+00  -1.5138960e+00
   1.2620690e+00  -1.5088531e+00
   1.2344828e+00  -1.5032867e+00
   1.2068966e+00  -1.4972262e+00
   1.1793103e+00  -1.4907524e+00
   1.1517241e+00  -1.4838667e+00
   1.1241379e+00  -1.4765701e+00
   1.0965517e+00  -1.4688633e+00
   1.0689655e+00  -1.4607465e+00
   1.0413793e+00  -1.4522191e+00
   1.0137931e+00  -1.4432806e+00
   9.8620690e-01  -1.4339295e+00
   9.5862069e-01  -1.4241642e+00
   9.3103448e-01  -1.4139935e+00
   9.0344828e-01  -1.4034482e+00
   8.7586207e-01  -1.3925254e+00
   8.4827586e-01  -1.3812220e+00
   8.2068966e-01  -1.3695341e+00
   7.9310345e-01  -1.3574577e+00
   7.6551724e-01  -1.3449880e+00
   7.3793103e-01  -1.3321198e+00
   7.1034483e-01  -1.3188474e+00


==> data/vertices1/vertice_2.dat <==
  -1.6495841e+00  -3.9655172e+00
  -1.6747842e+00  -3.9379310e+00
  -1.6999342e+00  -3.9103448e+00
  -1.7250316e+00  -3.8827586e+00
  -1.7500743e+00  -3.8551724e+00
  -1.7750600e+00  -3.8275862e+00
  -1.8000000e+00  -3.8000000e+00
  -1.8249400e+00  -3.7724138e+00
  -1.8498680e+00  -3.7448276e+00
  -1.8747829e+00  -3.7172414e+00
  -1.8996838e+00  -3.6896552e+00
  -1.9245713e+00  -3.6620690e+00
  -1.9494438e+00  -3.6344828e+00
  -1.9742999e+00  -3.6068966e+00
  -1.9991379e+00  -3.5793103e+00
  -2.0239563e+00  -3.5517241e+00
  -2.0487534e+00  -3.5241379e+00
  -2.0735274e+00  -3.4965517e+00
  -2.0982973e+00  -3.4689655e+00
  -2.1231542e+00  -3.4413793e+00
  -2.1481014e+00  -3.4137931e+00
  -2.1731439e+00  -3.3862069e+00
  -2.1982846e+00  -3.3586207e+00
  -2.2235268e+00  -3.3310345e+00
  -2.2488739e+00  -3.3034483e+00
  -2.2743294e+00  -3.2758621e+00
  -2.2998970e+00  -3.2482759e+00
  -2.3255807e+00  -3.2206897e+00
  -2.3513846e+00  -3.1931034e+00
  -2.3773903e+00  -3.1655172e+00
  -2.4038471e+00  -3.1379310e+00
  -2.4307965e+00  -3.1103448e+00
  -2.4582826e+00  -3.0827586e+00
  -2.4858688e+00  -3.0556508e+00
  -2.5134550e+00  -3.0291412e+00
  -2.5410412e+00  -3.0032468e+00
  -2.5686274e+00  -2.9779850e+00
  -2.5962136e+00  -2.9533728e+00
  -2.6237998e+00  -2.9294277e+00
  -2.6513860e+00  -2.9062334e+00
  -2.6789722e+00  -2.8843359e+00
  -2.7065584e+00  -2.8637634e+00
  -2.7341446e+00  -2.8445416e+00
  -2.7617308e+00  -2.8266930e+00
  -2.7893171e+00  -2.8102386e+00
  -2.8169033e+00  -2.7951979e+00
  -2.8444895e+00  -2.7815883e+00
  -2.8720757e+00  -2.7694257e+00
  -2.8996619e+00  -2.7587237e+00
  -2.9272481e+00  -2.7494855e+00
  -2.9548343e+00  -2.7416520e+00
  -2.9824205e+00  -2.7352278e+00
  -3.0100067e+00  -2.7302159e+00
  -3.0375929e+00  -2.7266176e+00
  -3.0651791e+00  -2.7244327e+00
  -3.0927653e+00  -2.7236593e+00
  -3.1203515e+00  -2.7242940e+00
  -3.1479377e+00  -2.7263318e+00
  -3.1755240e+00  -2.7297660e+00
  -3.2031102e+00  -2.7345549e+00
  -3.2306964e+00  -2.7404253e+00
  -3.2582826e+00  -2.7473683e+00
  -3.2858688e+00  -2.7553743e+00
  -3.3134550e+00  -2.7644327e+00
  -3.3410412e+00  -2.7745322e+00
  -3.3686274e+00  -2.7856606e+00
  -3.3962136e+00  -2.7978052e+00
  -3.4237998e+00  -2.8109525e+00
  -3.4513860e+00  -2.8250886e+00
  -3.4789722e+00  -2.8401829e+00
  -3.5065584e+00  -2.8560949e+00
  -3.5341446e+00  -2.8728107e+00
  -3.5617308e+00  -2.8903162e+00
  -3.5893171e+00  -2.9085971e+00
  -3.6169033e+00  -2.9276389e+00
  -3.6444895e+00  -2.9474271e+00
  -3.6720757e+00  -2.9679468e+00
  -3.6996619e+00  -2.9891836e+00
  -3.7272481e+00  -3.0111225e+00
  -3.7548343e+00  -3.0337451e+00
  -3.7824205e+00  -3.0570066e+00
  -3.8100067e+00  -3.0808924e+00
  -3.8375929e+00  -3.1053882e+00
  -3.8651791e+00  -3.1304796e+00
  -3.8927653e+00  -3.1561525e+00
  -3.9203515e+00  -3.1823931e+00
  -3.9479377e+00  -3.2091876e+00


==> data/vertices1/vertice_20.dat <==
   3.9892061e+00  -2.0344828e+00
   3.9800418e+00  -2.0068966e+00
   3.9709542e+00  -1.9793103e+00
   3.9619443e+00  -1.9517241e+00
   3.9530133e+00  -1.9241379e+00
   3.9441625e+00  -1.8965517e+00
   3.9353929e+00  -1.8689655e+00
   3.9267059e+00  -1.8413793e+00
   3.9181027e+00  -1.8137931e+00
   3.9095844e+00  -1.7862069e+00
   3.9011525e+00  -1.7586207e+00
   3.8928082e+00  -1.7310345e+00
   3.8845528e+00  -1.7034483e+00
   3.8763877e+00  -1.6758621e+00
   3.8683141e+00  -1.6482759e+00
   3.8603334e+00  -1.6206897e+00
   3.8524469e+00  -1.5931034e+00
   3.8446562e+00  -1.5655172e+00
   3.8369625e+00  -1.5379310e+00
   3.8293672e+00  -1.5103448e+00
   3.8218719e+00  -1.4827586e+00
   3.8144780e+00  -1.4551724e+00
   3.8071869e+00  -1.4275862e+00
   3.8000000e+00  -1.4000000e+00
   3.7928131e+00  -1.3724138e+00
   3.7857316e+00  -1.3448276e+00
   3.7787569e+00  -1.3172414e+00
   3.7718904e+00  -1.2896552e+00
   3.7651338e+00  -1.2620690e+00
   3.7584885e+00  -1.2344828e+00
   3.7519560e+00  -1.2068966e+00
   3.7455380e+00  -1.1793103e+00
   3.7392360e+00  -1.1517241e+00
   3.7330515e+00  -1.1241379e+00
   3.7269861e+00  -1.0965517e+00
   3.7210413e+00  -1.0689655e+00
   3.7152189e+00  -1.0413793e+00
   3.7095203e+00  -1.0137931e+00
   3.7039472e+00  -9.8620690e-01
   3.6985010e+00  -9.5862069e-01
   3.6931835e+00  -9.3103448e-01
   3.6879960e+00  -9.0344828e-01
   3.6829402e+00  -8.7586207e-01
   3.6780175e+00  -8.4827586e-01
   3.6732297e+00  -8.2068966e-01
   3.6685780e+00  -7.9310345e-01
   3.6640642e+00  -7.6551724e-01
   3.6596896e+00  -7.3793103e-01
   3.6554559e+00  -7.1034483e-01
   3.6513644e+00  -6.8275862e-01
   3.6474167e+00  -6.5517241e-01
   3.6436142e+00  -6.2758621e-01
   3.6399584e+00  -6.0000000e-01
   3.6364507e+00  -5.7241379e-01
   3.6330924e+00  -5.4482759e-01
   3.6298850e+00  -5.1724138e-01
   3.6268298e+00  -4.8965517e-01
   3.6239281e+00  -4.6206897e-01
   3.6211811e+00  -4.3448276e-01
   3.6185903e+00  -4.0689655e-01
   3.6161567e+00  -3.7931034e-01
   3.6138815e+00  -3.5172414e-01
   3.6117660e+00  -3.2413793e-01
   3.6098112e+00  -2.9655172e-01
   3.6080181e+00  -2.6896552e-01
   3.6063878e+00  -2.4137931e-01
   3.6049213e+00  -2.1379310e-01
   3.6036195e+00  -1.8620690e-01
   3.6024832e+00  -1.5862069e-01
   3.6015134e+00  -1.3103448e-01
   3.6007106e+00  -1.0344828e-01
   3.6000757e+00  -7.5862069e-02
   3.5996094e+00  -4.8275862e-02
   3.5993122e+00  -2.0689655e-02
   3.5991846e+00   6.8965517e-03
   3.5992272e+00   3.4482759e-02
   3.5994403e+00   6.2068966e-02
   3.5998244e+00   8.9655172e-02
   3.6003796e+00   1.1724138e-01
   3.6011062e+00   1.4482759e-01
   3.6020045e+00   1.7241379e-01
   3.6030743e+00   2.0000000e-01
   3.6043159e+00   2.2758621e-01
   3.6057291e+00   2.5517241e-01
   3.6073139e+00   2.8275862e-01
   3.6090699e+00   3.1034483e-01
   3.6109971e+00   3.3793103e-01
   3.6130950e+00   3.6551724e-01
   3.6153634e+00   3.9310345e-01
   3.6178016e+00   4.2068966e-01
   3.6204093e+00   4.4827586e-01
   3.6231858e+00   4.7586207e-01
   3.6261305e+00   5.0344828e-01
   3.6292426e+00   5.3103448e-01
   3.6325214e+00   5.5862069e-01
   3.6359660e+00   5.8620690e-01
   3.6395755e+00   6.1379310e-01
   3.6433490e+00   6.4137931e-01
   3.6472855e+00   6.6896552e-01
   3.6513838e+00   6.9655172e-01
   3.6556428e+00   7.2413793e-01
   3.6600614e+00   7.5172414e-01
   3.6646382e+00   7.7931034e-01
   3.6693721e+00   8.0689655e-01
   3.6742616e+00   8.3448276e-01
   3.6793053e+00   8.6206897e-01
   3.6845020e+00   8.8965517e-01
   3.6898500e+00   9.1724138e-01
   3.6953479e+00   9.4482759e-01
   3.7009941e+00   9.7241379e-01
   3.7067871e+00   1.0000000e+00
   3.7127252e+00   1.0275862e+00
   3.7188068e+00   1.0551724e+00
   3.7250302e+00   1.0827586e+00
   3.7313938e+00   1.1103448e+00
   3.7378968e+00   1.1379310e+00
   3.7445375e+00   1.1655172e+00
   3.7513143e+00   1.1931034e+00
   3.7582254e+00   1.2206897e+00
   3.7652692e+00   1.2482759e+00
   3.7724438e+00   1.2758621e+00
   3.7797477e+00   1.3034483e+00
   3.7871789e+00   1.3310345e+00
   3.7947357e+00   1.3586207e+00
   3.8024165e+00   1.3862069e+00
   3.8102194e+00   1.4137931e+00
   3.8181427e+00   1.4413793e+00
   3.8261846e+00   1.4689655e+00
   3.8343434e+00   1.4965517e+00
   3.8426172e+00   1.5241379e+00
   3.8510044e+00   1.5517241e+00
   3.8595031e+00   1.5793103e+00
   3.8681116e+00   1.6068966e+00
   3.8768281e+00   1.6344828e+00
   3.8856510e+00   1.6620690e+00
   3.8945785e+00   1.6896552e+00
   3.9036088e+00   1.7172414e+00
   3.9127404e+00   1.7448276e+00
   3.9219714e+00   1.7724138e+00
   3.9313002e+00   1.8000000e+00
   3.9407252e+00   1.8275862e+00
   3.9502447e+00   1.8551724e+00
   3.9598570e+00   1.8827586e+00
   3.9695605e+00   1.9103448e+00
   3.9793537e+00   1.9379310e+00
   3.9892348e+00   1.9655172e+00


==> data/vertices1/vertice_21.dat <==
  -3.9857637e+00   1.5931034e+00
  -3.9750495e+00   1.5655172e+00
  -3.9644279e+00   1.5379310e+00
  -3.9539012e+00   1.5103448e+00
  -3.9434719e+00   1.4827586e+00
  -3.9331426e+00   1.4551724e+00
  -3.9229156e+00   1.4275862e+00
  -3.9127938e+00   1.4000000e+00
  -3.9027798e+00   1.3724138e+00
  -3.8928763e+00   1.3448276e+00
  -3.8830862e+00   1.3172414e+00
  -3.8734125e+00   1.2896552e+00
  -3.8638582e+00   1.2620690e+00
  -3.8544263e+00   1.2344828e+00
  -3.8451202e+00   1.2068966e+00
  -3.8359430e+00   1.1793103e+00
  -3.8268981e+00   1.1517241e+00
  -3.8179889e+00   1.1241379e+00
  -3.8092188e+00   1.0965517e+00
  -3.8005916e+00   1.0689655e+00
  -3.7921107e+00   1.0413793e+00
  -3.7837800e+00   1.0137931e+00
  -3.7756032e+00   9.8620690e-01
  -3.7675842e+00   9.5862069e-01
  -3.7597271e+00   9.3103448e-01
  -3.7520358e+00   9.0344828e-01
  -3.7445144e+00   8.7586207e-01
  -3.7371671e+00   8.4827586e-01
  -3.7299980e+00   8.2068966e-01
  -3.7230117e+00   7.9310345e-01
  -3.7162137e+00   7.6551724e-01
  -3.7096083e+00   7.3793103e-01
  -3.7031997e+00   7.1034483e-01
  -3.6969921e+00   6.8275862e-01
  -3.6909899e+00   6.5517241e-01
  -3.6851974e+00   6.2758621e-01
  -3.6796187e+00   6.0000000e-01
  -3.6742583e+00   5.7241379e-01
  -3.6691203e+00   5.4482759e-01
  -3.6642090e+00   5.1724138e-01
  -3.6595286e+00   4.8965517e-01
  -3.6550833e+00   4.6206897e-01
  -3.6508770e+00   4.3448276e-01
  -3.6469139e+00   4.0689655e-01
  -3.6431979e+00   3.7931034e-01
  -3.6397327e+00   3.5172414e-01
  -3.6365221e+00   3.2413793e-01
  -3.6335696e+00   2.9655172e-01
  -3.6308787e+00   2.6896552e-01
  -3.6284526e+00   2.4137931e-01
  -3.6262944e+00   2.1379310e-01
  -3.6244070e+00   1.8620690e-01
  -3.6227932e+00   1.5862069e-01
  -3.6214553e+00   1.3103448e-01
  -3.6203958e+00   1.0344828e-01
  -3.6196165e+00   7.5862069e-02
  -3.6191194e+00   4.8275862e-02
  -3.6189058e+00   2.0689655e-02
  -3.6189771e+00  -6.8965517e-03
  -3.6193343e+00  -3.4482759e-02
  -3.6199780e+00  -6.2068966e-02
  -3.6209087e+00  -8.9655172e-02
  -3.6221266e+00  -1.1724138e-01
  -3.6236313e+00  -1.4482759e-01
  -3.6254226e+00  -1.7241379e-01
  -3.6274995e+00  -2.0000000e-01
  -3.6298612e+00  -2.2758621e-01
  -3.6325063e+00  -2.5517241e-01
  -3.6354331e+00  -2.8275862e-01
  -3.6386399e+00  -3.1034483e-01
  -3.6421244e+00  -3.3793103e-01
  -3.6458843e+00  -3.6551724e-01
  -3.6499169e+00  -3.9310345e-01
  -3.6542194e+00  -4.2068966e-01
  -3.6587886e+00  -4.4827586e-01
  -3.6636213e+00  -4.7586207e-01
  -3.6687138e+00  -5.0344828e-01
  -3.6740625e+00  -5.3103448e-01
  -3.6796636e+00  -5.5862069e-01
  -3.6855129e+00  -5.8620690e-01
  -3.6916064e+00  -6.1379310e-01
  -3.6979398e+00  -6.4137931e-01
  -3.7045086e+00  -6.6896552e-01
  -3.7113084e+00  -6.9655172e-01
  -3.7183345e+00  -7.2413793e-01
  -3.7255822e+00  -7.5172414e-01
  -3.7330467e+00  -7.7931034e-01
  -3.7407232e+00  -8.0689655e-01
  -3.7486071e+00  -8.3448276e-01
  -3.7566936e+00  -8.6206897e-01
  -3.7649779e+00  -8.8965517e-01
  -3.7734554e+00  -9.1724138e-01
  -3.7821214e+00  -9.4482759e-01
  -3.7909712e+00  -9.7241379e-01
  -3.8000000e+00  -1.0000000e+00
  -3.8090288e+00  -1.0275862e+00
  -3.8182339e+00  -1.0551724e+00
  -3.8276105e+00  -1.0827586e+00
  -3.8371542e+00  -1.1103448e+00
  -3.8468605e+00  -1.1379310e+00
  -3.8567250e+00  -1.1655172e+00
  -3.8667434e+00  -1.1931034e+00
  -3.8769114e+00  -1.2206897e+00
  -3.8872249e+00  -1.2482759e+00
  -3.8976796e+00  -1.2758621e+00
  -3.9082716e+00  -1.3034483e+00
  -3.9189969e+00  -1.3310345e+00
  -3.9298516e+00  -1.3586207e+00
  -3.9408320e+00  -1.3862069e+00
  -3.9519343e+00  -1.4137931e+00
  -3.9631550e+00  -1.4413793e+00
  -3.9744905e+00  -1.4689655e+00
  -3.9859374e+00  -1.4965517e+00


==> data/vertices1/vertice_22.dat <==
  -6.6530983e-01  -3.9483249e+00
  -6.9001785e-01  -3.9207387e+00
  -7.1460579e-01  -3.8931525e+00
  -7.3907123e-01  -3.8655663e+00
  -7.6341179e-01  -3.8379801e+00
  -7.8762510e-01  -3.8103939e+00
  -8.1170885e-01  -3.7828077e+00
  -8.3566075e-01  -3.7552215e+00
  -8.5947855e-01  -3.7276353e+00
  -8.8316752e-01  -3.7000491e+00
  -9.0672603e-01  -3.6724629e+00
  -9.3015138e-01  -3.6448767e+00
  -9.5344091e-01  -3.6172905e+00
  -9.7660954e-01  -3.5897043e+00
  -9.9967370e-01  -3.5621180e+00
  -1.0226308e+00  -3.5345318e+00
  -1.0454782e+00  -3.5069456e+00
  -1.0682134e+00  -3.4793594e+00
  -1.0908338e+00  -3.4517732e+00
  -1.1133438e+00  -3.4241870e+00
  -1.1357413e+00  -3.3966008e+00
  -1.1580234e+00  -3.3690146e+00
  -1.1801871e+00  -3.3414284e+00
  -1.2022295e+00  -3.3138422e+00
  -1.2241477e+00  -3.2862560e+00
  -1.2459452e+00  -3.2586698e+00
  -1.2676426e+00  -3.2310836e+00
  -1.2892371e+00  -3.2034974e+00
  -1.3107261e+00  -3.1759112e+00
  -1.3321130e+00  -3.1483249e+00
  -1.3533954e+00  -3.1207387e+00
  -1.3745702e+00  -3.0931525e+00
  -1.3956342e+00  -3.0655663e+00
  -1.4165842e+00  -3.0379801e+00
  -1.4374171e+00  -3.0103939e+00
  -1.4581298e+00  -2.9828077e+00
  -1.4787192e+00  -2.9552215e+00
  -1.4991823e+00  -2.9276353e+00
  -1.5195192e+00  -2.9000491e+00
  -1.5397573e+00  -2.8724629e+00
  -1.5598944e+00  -2.8448767e+00
  -1.5799272e+00  -2.8172905e+00
  -1.5998527e+00  -2.7897043e+00
  -1.6196677e+00  -2.7621180e+00
  -1.6393690e+00  -2.7345318e+00
  -1.6589536e+00  -2.7069456e+00
  -1.6784184e+00  -2.6793594e+00
  -1.6977602e+00  -2.6517732e+00
  -1.7169760e+00  -2.6241870e+00
  -1.7360675e+00  -2.5966008e+00
  -1.7550319e+00  -2.5690146e+00
  -1.7738658e+00  -2.5414284e+00
  -1.7925658e+00  -2.5138422e+00
  -1.8111721e+00  -2.4862560e+00
  -1.8296831e+00  -2.4586698e+00
  -1.8480963e+00  -2.4310836e+00
  -1.8664087e+00  -2.4034974e+00
  -1.8846176e+00  -2.3759112e+00
  -1.9027202e+00  -2.3483249e+00
  -1.9207178e+00  -2.3207387e+00
  -1.9386081e+00  -2.2931525e+00
  -1.9563879e+00  -2.2655663e+00
  -1.9740540e+00  -2.2379801e+00
  -1.9916034e+00  -2.2103939e+00
  -2.0090329e+00  -2.1828077e+00
  -2.0263393e+00  -2.1552215e+00
  -2.0435194e+00  -2.1276353e+00
  -2.0605702e+00  -2.1000491e+00
  -2.0775313e+00  -2.0724629e+00
  -2.0944467e+00  -2.0448767e+00
  -2.1113154e+00  -2.0172905e+00
  -2.1281358e+00  -1.9897043e+00
  -2.1449062e+00  -1.9621180e+00
  -2.1616249e+00  -1.9345318e+00
  -2.1782901e+00  -1.9069456e+00
  -2.1948998e+00  -1.8793594e+00
  -2.2114521e+00  -1.8517732e+00
  -2.2279451e+00  -1.8241870e+00
  -2.2443765e+00  -1.7966008e+00
  -2.2607491e+00  -1.7690146e+00
  -2.2770612e+00  -1.7414284e+00
  -2.2933105e+00  -1.7138422e+00
  -2.3094946e+00  -1.6862560e+00
  -2.3256110e+00  -1.6586698e+00
  -2.3416570e+00  -1.6310836e+00
  -2.3577837e+00  -1.6034974e+00
  -2.3740373e+00  -1.5759112e+00
  -2.3904290e+00  -1.5483249e+00
  -2.4069709e+00  -1.5207387e+00
  -2.4236831e+00  -1.4931525e+00
  -2.4405826e+00  -1.4655663e+00
  -2.4576875e+00  -1.4379801e+00
  -2.4750187e+00  -1.4103939e+00
  -2.4926004e+00  -1.3828077e+00
  -2.5104603e+00  -1.3552215e+00
  -2.5286310e+00  -1.3276353e+00
  -2.5471510e+00  -1.3000491e+00
  -2.5660660e+00  -1.2724629e+00
  -2.5854313e+00  -1.2448767e+00
  -2.6053223e+00  -1.2172905e+00
  -2.6259272e+00  -1.1897043e+00
  -2.6477412e+00  -1.1621180e+00
  -2.6711055e+00  -1.1345318e+00
  -2.6965517e+00  -1.1069456e+00
  -2.7241379e+00  -1.0800944e+00
  -2.7517241e+00  -1.0564609e+00
  -2.7793103e+00  -1.0361939e+00
  -2.8068966e+00  -1.0194228e+00
  -2.8344828e+00  -1.0062511e+00
  -2.8620690e+00  -9.9675230e-01
  -2.8896552e+00  -9.9096547e-01
  -2.9172414e+00  -9.8851099e-01
  -2.9448276e+00  -9.8923613e-01
  -2.9724138e+00  -9.9309054e-01
  -3.0000000e+00  -1.0000000e+00
  -3.0275862e+00  -1.0069095e+00
  -3.0551724e+00  -1.0168374e+00
  -3.0827586e+00  -1.0296810e+00
  -3.1103448e+00  -1.0453209e+00
  -3.1379310e+00  -1.0636249e+00
  -3.1655172e+00  -1.0844523e+00
  -3.1931034e+00  -1.1076580e+00
  -3.2206897e+00  -1.1327439e+00
  -3.2482759e+00  -1.1594703e+00
  -3.2752103e+00  -1.1870565e+00
  -3.3008841e+00  -1.2146427e+00
  -3.3255338e+00  -1.2422289e+00
  -3.3493322e+00  -1.2698151e+00
  -3.3724102e+00  -1.2974013e+00
  -3.3948695e+00  -1.3249875e+00
  -3.4167907e+00  -1.3525737e+00
  -3.4382392e+00  -1.3801599e+00
  -3.4592686e+00  -1.4077461e+00
  -3.4799645e+00  -1.4353323e+00
  -3.5003946e+00  -1.4629185e+00
  -3.5205824e+00  -1.4905047e+00
  -3.5405484e+00  -1.5180909e+00
  -3.5603106e+00  -1.5456771e+00
  -3.5798846e+00  -1.5732634e+00
  -3.5992844e+00  -1.6008496e+00
  -3.6185225e+00  -1.6284358e+00
  -3.6376100e+00  -1.6560220e+00
  -3.6565568e+00  -1.6836082e+00
  -3.6753718e+00  -1.7111944e+00
  -3.6940632e+00  -1.7387806e+00
  -3.7126383e+00  -1.7663668e+00
  -3.7311038e+00  -1.7939530e+00
  -3.7494682e+00  -1.8215392e+00
  -3.7677412e+00  -1.8491254e+00
  -3.7859276e+00  -1.8767116e+00
  -3.8040322e+00  -1.9042978e+00
  -3.8220592e+00  -1.9318840e+00
  -3.8400124e+00  -1.9594703e+00
  -3.8578956e+00  -1.9870565e+00
  -3.8757120e+00  -2.0146427e+00
  -3.8934648e+00  -2.0422289e+00


==> data/vertices1/vertice_23.dat <==
  -1.3756614e+00   3.9727325e+00
  -1.3480752e+00   3.9553755e+00
  -1.3204890e+00   3.9379393e+00
  -1.2929028e+00   3.9204190e+00
  -1.2653166e+00   3.9028094e+00
  -1.2377304e+00   3.8851094e+00
  -1.2101442e+00   3.8673415e+00
  -1.1825580e+00   3.8495023e+00
  -1.1549717e+00   3.8315882e+00
  -1.1273855e+00   3.8135955e+00
  -1.0997993e+00   3.7955206e+00
  -1.0722131e+00   3.7773597e+00
  -1.0446269e+00   3.7591089e+00
  -1.0170407e+00   3.7407642e+00
  -9.8945450e-01   3.7223226e+00
  -9.6186830e-01   3.7037904e+00
  -9.3428209e-01   3.6851813e+00
  -9.0669588e-01   3.6664920e+00
  -8.7910968e-01   3.6477192e+00
  -8.5152347e-01   3.6288594e+00
  -8.2393726e-01   3.6099091e+00
  -7.9635106e-01   3.5908648e+00
  -7.6876485e-01   3.5717227e+00
  -7.4117864e-01   3.5524790e+00
  -7.1359243e-01   3.5331301e+00
  -6.8600623e-01   3.5136732e+00
  -6.5842002e-01   3.4941147e+00
  -6.3083381e-01   3.4744514e+00
  -6.0324761e-01   3.4546804e+00
  -5.7566140e-01   3.4348040e+00
  -5.4807519e-01   3.4148213e+00
  -5.2048899e-01   3.3947286e+00
  -4.9290278e-01   3.3745222e+00
  -4.6531657e-01   3.3541981e+00
  -4.3773037e-01   3.3337522e+00
  -4.1014416e-01   3.3131810e+00
  -3.8255795e-01   3.2924838e+00
  -3.5497174e-01   3.2716568e+00
  -3.2738554e-01   3.2506967e+00
  -2.9979933e-01   3.2295995e+00
  -2.7221312e-01   3.2083614e+00
  -2.4462692e-01   3.1869785e+00
  -2.1704071e-01   3.1654493e+00
  -1.8945450e-01   3.1437751e+00
  -1.6186830e-01   3.1219512e+00
  -1.3428209e-01   3.0999730e+00
  -1.0669588e-01   3.0778377e+00
  -7.9109676e-02   3.0555409e+00
  -5.1523469e-02   3.0330779e+00
  -2.3937262e-02   3.0104437e+00
   3.6489449e-03   2.9876334e+00
   3.1235152e-02   2.9646418e+00
   5.8821359e-02   2.9414635e+00
   8.6407566e-02   2.9180928e+00
   1.1399377e-01   2.8945247e+00
   1.4157998e-01   2.8707630e+00
   1.6916619e-01   2.8468123e+00
   1.9675239e-01   2.8226664e+00
   2.2433860e-01   2.7983192e+00
   2.5192481e-01   2.7737639e+00
   2.7951101e-01   2.7489938e+00
   3.0709722e-01   2.7240016e+00
   3.3468343e-01   2.6987800e+00
   3.6226963e-01   2.6733211e+00
   3.8985584e-01   2.6476167e+00
   4.1744205e-01   2.6216630e+00
   4.4502826e-01   2.5954916e+00
   4.7261446e-01   2.5690949e+00
   5.0020067e-01   2.5424642e+00
   5.2778688e-01   2.5155904e+00
   5.5537308e-01   2.4884639e+00
   5.8295929e-01   2.4610748e+00
   6.1047039e-01   2.4334886e+00
   6.3770526e-01   2.4059024e+00
   6.6466137e-01   2.3783162e+00
   6.9133990e-01   2.3507300e+00
   7.1779876e-01   2.3231438e+00
   7.4403616e-01   2.2955576e+00
   7.7004809e-01   2.2679714e+00
   7.9583058e-01   2.2403852e+00
   8.2137977e-01   2.2127990e+00
   8.4669183e-01   2.1852128e+00
   8.7176302e-01   2.1576266e+00
   8.9658968e-01   2.1300403e+00
   9.2116821e-01   2.1024541e+00
   9.4549511e-01   2.0748679e+00
   9.6958368e-01   2.0472817e+00
   9.9347816e-01   2.0196955e+00
   1.0171737e+00   1.9921093e+00
   1.0406655e+00   1.9645231e+00
   1.0639486e+00   1.9369369e+00
   1.0870185e+00   1.9093507e+00
   1.1098702e+00   1.8817645e+00
   1.1324992e+00   1.8541783e+00
   1.1549007e+00   1.8265921e+00
   1.1770702e+00   1.7990059e+00
   1.1990095e+00   1.7714197e+00
   1.2207156e+00   1.7438334e+00
   1.2421850e+00   1.7162472e+00
   1.2634577e+00   1.6886610e+00
   1.2845281e+00   1.6610748e+00
   1.3053907e+00   1.6334886e+00
   1.3260398e+00   1.6059024e+00
   1.3464700e+00   1.5783162e+00
   1.3666756e+00   1.5507300e+00
   1.3866511e+00   1.5231438e+00
   1.4063969e+00   1.4955576e+00
   1.4259085e+00   1.4679714e+00
   1.4451800e+00   1.4403852e+00
   1.4642055e+00   1.4127990e+00
   1.4829791e+00   1.3852128e+00
   1.5014948e+00   1.3576266e+00
   1.5197529e+00   1.3300403e+00
   1.5377842e+00   1.3024541e+00
   1.5555824e+00   1.2748679e+00
   1.5731411e+00   1.2472817e+00
   1.5904589e+00   1.2196955e+00
   1.6075303e+00   1.1921093e+00
   1.6243486e+00   1.1645231e+00
   1.6409066e+00   1.1369369e+00
   1.6571976e+00   1.1093507e+00
   1.6732144e+00   1.0817645e+00
   1.6889502e+00   1.0541783e+00
   1.7043978e+00   1.0265921e+00
   1.7195503e+00   9.9900586e-01
   1.7344006e+00   9.7141966e-01
   1.7489464e+00   9.4383345e-01
   1.7631812e+00   9.1624724e-01
   1.7770979e+00   8.8866104e-01
   1.7906890e+00   8.6107483e-01
   1.8039868e+00   8.3348862e-01
   1.8169911e+00   8.0590241e-01
   1.8296928e+00   7.7831621e-01
   1.8420827e+00   7.5073000e-01
   1.8541512e+00   7.2314379e-01
   1.8658888e+00   6.9555759e-01
   1.8772898e+00   6.6797138e-01
   1.8883450e+00   6.4038517e-01
   1.8990442e+00   6.1279897e-01
   1.9093770e+00   5.8521276e-01
   1.9193328e+00   5.5762655e-01
   1.9289010e+00   5.3004035e-01
   1.9380707e+00   5.0245414e-01
   1.9468311e+00   4.7486793e-01
   1.9551713e+00   4.4728173e-01
   1.9630802e+00   4.1969552e-01
   1.9705501e+00   3.9210931e-01
   1.9775702e+00   3.6452310e-01
   1.9841291e+00   3.3693690e-01
   1.9902151e+00   3.0935069e-01
   1.9958166e+00   2.8176448e-01
   2.0009219e+00   2.5417828e-01
   2.0055197e+00   2.2659207e-01
   2.0095983e+00   1.9900586e-01
   2.0131462e+00   1.7141966e-01
   2.0161521e+00   1.4383345e-01
   2.0186061e+00   1.1624724e-01
   2.0204966e+00   8.8661035e-02
   2.0218118e+00   6.1074828e-02
   2.0225400e+00   3.3488622e-02
   2.0226696e+00   5.9024147e-03
   2.0221891e+00  -2.1683792e-02
   2.0210870e+00  -4.9269999e-02
   2.0193523e+00  -7.6856206e-02
   2.0169738e+00  -1.0444241e-01
   2.0139405e+00  -1.3202862e-01
   2.0102391e+00  -1.5961483e-01
   2.0058569e+00  -1.8720103e-01
   2.0007819e+00  -2.1478724e-01
   1.9950022e+00  -2.4237345e-01
   1.9885059e+00  -2.6995965e-01
   1.9812810e+00  -2.9754586e-01
   1.9733157e+00  -3.2513207e-01
   1.9645977e+00  -3.5271827e-01
   1.9551151e+00  -3.8030448e-01
   1.9448555e+00  -4.0789069e-01
   1.9337947e+00  -4.3547690e-01
   1.9219140e+00  -4.6306310e-01
   1.9091973e+00  -4.9064931e-01
   1.8956277e+00  -5.1823552e-01
   1.8811879e+00  -5.4582172e-01
   1.8658592e+00  -5.7340793e-01
   1.8496224e+00  -6.0099414e-01
   1.8324570e+00  -6.2858034e-01
   1.8143413e+00  -6.5616655e-01
   1.7952521e+00  -6.8375276e-01
   1.7747998e+00  -7.1133896e-01
   1.7528011e+00  -7.3892517e-01
   1.7290871e+00  -7.6651138e-01
   1.7034483e+00  -7.9409759e-01
   1.6758621e+00  -8.2146141e-01
   1.6482759e+00  -8.4673396e-01
   1.6206897e+00  -8.7010136e-01
   1.5931034e+00  -8.9171908e-01
   1.5655172e+00  -9.1171868e-01
   1.5379310e+00  -9.3021281e-01
   1.5103448e+00  -9.4722426e-01
   1.4827586e+00  -9.6262713e-01
   1.4551724e+00  -9.7649786e-01
   1.4275862e+00  -9.8892701e-01
   1.4000000e+00  -1.0000000e+00
   1.3724138e+00  -1.0110730e+00
   1.3448276e+00  -1.0208151e+00
   1.3172414e+00  -1.0293006e+00
   1.2896552e+00  -1.0365946e+00
   1.2620690e+00  -1.0427549e+00
   1.2344828e+00  -1.0478328e+00
   1.2068966e+00  -1.0518931e+00
   1.1793103e+00  -1.0550337e+00
   1.1517241e+00  -1.0572915e+00
   1.1241379e+00  -1.0586986e+00
   1.0965517e+00  -1.0592838e+00
   1.0689655e+00  -1.0590724e+00
   1.0413793e+00  -1.0580866e+00
   1.0137931e+00  -1.0563459e+00
   9.8620690e-01  -1.0538673e+00
   9.5862069e-01  -1.0506653e+00
   9.3103448e-01  -1.0467705e+00
   9.0344828e-01  -1.0422477e+00
   8.7586207e-01  -1.0371047e+00
   8.4827586e-01  -1.0313482e+00
   8.2068966e-01  -1.0249834e+00
   7.9310345e-01  -1.0180138e+00
   7.6551724e-01  -1.0104421e+00
   7.3793103e-01  -1.0022692e+00
   7.1034483e-01  -9.9349481e-01
   6.8275862e-01  -9.8411741e-01
   6.5517241e-01  -9.7414449e-01
   6.2758621e-01  -9.6360428e-01
   6.0000000e-01  -9.5249386e-01
   5.7241379e-01  -9.4081561e-01
   5.4482759e-01  -9.2856223e-01
   5.1724138e-01  -9.1572498e-01
   4.8965517e-01  -9.0229357e-01
   4.6206897e-01  -8.8825600e-01
   4.3448276e-01  -8.7359844e-01
   4.0689655e-01  -8.5830500e-01
   3.7931034e-01  -8.4236540e-01
   3.5172414e-01  -8.2578405e-01
   3.2413793e-01  -8.0853983e-01
   2.9655172e-01  -7.9060873e-01
   2.6896552e-01  -7.7196349e-01
   2.4137931e-01  -7.5257301e-01
   2.1379310e-01  -7.3240173e-01


==> data/vertices1/vertice_24.dat <==
  -3.3647130e+00   3.9634418e+00
  -3.3371268e+00   3.9439587e+00
  -3.3095406e+00   3.9248579e+00
  -3.2819544e+00   3.9061462e+00
  -3.2543682e+00   3.8878303e+00
  -3.2267820e+00   3.8699168e+00
  -3.1991958e+00   3.8524122e+00
  -3.1716096e+00   3.8353212e+00
  -3.1440234e+00   3.8185901e+00
  -3.1164372e+00   3.8022257e+00
  -3.0888510e+00   3.7862347e+00
  -3.0612648e+00   3.7706238e+00
  -3.0336786e+00   3.7553993e+00
  -3.0060924e+00   3.7405677e+00
  -2.9785061e+00   3.7261350e+00
  -2.9509199e+00   3.7121067e+00
  -2.9233337e+00   3.6984886e+00
  -2.8957475e+00   3.6852824e+00
  -2.8681613e+00   3.6723675e+00
  -2.8405751e+00   3.6597497e+00
  -2.8129889e+00   3.6474344e+00
  -2.7854027e+00   3.6354269e+00
  -2.7578165e+00   3.6237324e+00
  -2.7302303e+00   3.6123561e+00
  -2.7026441e+00   3.6013027e+00
  -2.6750579e+00   3.5905768e+00
  -2.6474717e+00   3.5801830e+00
  -2.6198855e+00   3.5701183e+00
  -2.5922993e+00   3.5601459e+00
  -2.5647130e+00   3.5502695e+00
  -2.5371268e+00   3.5404928e+00
  -2.5095406e+00   3.5308197e+00
  -2.4819544e+00   3.5212536e+00
  -2.4543682e+00   3.5117983e+00
  -2.4267820e+00   3.5024573e+00
  -2.3991958e+00   3.4932341e+00
  -2.3716096e+00   3.4841321e+00
  -2.3440234e+00   3.4751473e+00
  -2.3164372e+00   3.4660346e+00
  -2.2888510e+00   3.4567967e+00
  -2.2612648e+00   3.4474364e+00
  -2.2336786e+00   3.4379542e+00
  -2.2060924e+00   3.4283526e+00
  -2.1785061e+00   3.4186342e+00
  -2.1509199e+00   3.4088016e+00
  -2.1233337e+00   3.3988574e+00
  -2.0957475e+00   3.3888044e+00
  -2.0681613e+00   3.3786421e+00
  -2.0405751e+00   3.3682653e+00
  -2.0129889e+00   3.3576755e+00
  -1.9854027e+00   3.3468743e+00
  -1.9578165e+00   3.3358634e+00
  -1.9302303e+00   3.3246442e+00
  -1.9026441e+00   3.3132184e+00
  -1.8750579e+00   3.3015877e+00
  -1.8474717e+00   3.2897538e+00
  -1.8198855e+00   3.2777184e+00
  -1.7922993e+00   3.2654831e+00
  -1.7647130e+00   3.2530463e+00
  -1.7371268e+00   3.2404064e+00
  -1.7095406e+00   3.2275618e+00
  -1.6819544e+00   3.2145108e+00
  -1.6543682e+00   3.2012515e+00
  -1.6267820e+00   3.1877821e+00
  -1.5991958e+00   3.1741007e+00
  -1.5716096e+00   3.1602083e+00
  -1.5440234e+00   3.1461052e+00
  -1.5164372e+00   3.1317922e+00
  -1.4888510e+00   3.1173051e+00
  -1.4612648e+00   3.1026401e+00
  -1.4336786e+00   3.0877933e+00
  -1.4060924e+00   3.0727606e+00
  -1.3785061e+00   3.0575379e+00
  -1.3509199e+00   3.0421209e+00
  -1.3233337e+00   3.0265052e+00
  -1.2957475e+00   3.0106860e+00
  -1.2681613e+00   2.9946587e+00
  -1.2405751e+00   2.9784201e+00
  -1.2129889e+00   2.9620209e+00
  -1.1854027e+00   2.9454546e+00
  -1.1578165e+00   2.9287144e+00
  -1.1302303e+00   2.9117932e+00
  -1.1026441e+00   2.8946855e+00
  -1.0750579e+00   2.8773986e+00
  -1.0474717e+00   2.8599259e+00
  -1.0198855e+00   2.8422607e+00
  -9.9229925e-01   2.8243960e+00
  -9.6471304e-01   2.8063265e+00
  -9.3712684e-01   2.7881068e+00
  -9.0954063e-01   2.7697294e+00
  -8.8195442e-01   2.7511870e+00
  -8.5436822e-01   2.7324715e+00
  -8.2678201e-01   2.7135751e+00
  -7.9919580e-01   2.6944892e+00
  -7.7160959e-01   2.6752054e+00
  -7.4402339e-01   2.6557146e+00
  -7.1643718e-01   2.6360074e+00
  -6.8885097e-01   2.6160810e+00
  -6.6126477e-01   2.5959969e+00
  -6.3367856e-01   2.5757471e+00
  -6.0609235e-01   2.5553233e+00
  -5.7850615e-01   2.5347169e+00
  -5.5091994e-01   2.5139187e+00
  -5.2333373e-01   2.4929196e+00
  -4.9574753e-01   2.4717097e+00
  -4.6816132e-01   2.4502790e+00
  -4.4057511e-01   2.4286169e+00
  -4.1298891e-01   2.4067135e+00
  -3.8540270e-01   2.3845954e+00
  -3.5781649e-01   2.3622534e+00
  -3.3023028e-01   2.3396833e+00
  -3.0264408e-01   2.3168941e+00
  -2.7505787e-01   2.2938747e+00
  -2.4747166e-01   2.2706138e+00
  -2.1988546e-01   2.2470992e+00
  -1.9229925e-01   2.2233184e+00
  -1.6471304e-01   2.1992581e+00
  -1.3712684e-01   2.1749051e+00
  -1.0954063e-01   2.1502745e+00
  -8.1954422e-02   2.1253532e+00
  -5.4368216e-02   2.1001276e+00
  -2.6782009e-02   2.0745832e+00
   8.0419825e-04   2.0487276e+00
   2.8390405e-02   2.0225508e+00
   5.5976612e-02   1.9960357e+00
   8.3562819e-02   1.9691637e+00
   1.1114903e-01   1.9419152e+00
   1.3867747e-01   1.9143289e+00
   1.6583998e-01   1.8867427e+00
   1.9263229e-01   1.8591565e+00
   2.1905044e-01   1.8315703e+00
   2.4509076e-01   1.8039841e+00
   2.7076817e-01   1.7763979e+00
   2.9608966e-01   1.7488117e+00
   3.2105008e-01   1.7212255e+00
   3.4564464e-01   1.6936393e+00
   3.6986887e-01   1.6660531e+00
   3.9371866e-01   1.6384669e+00
   4.1719715e-01   1.6108807e+00
   4.4034102e-01   1.5832945e+00
   4.6314558e-01   1.5557083e+00
   4.8560637e-01   1.5281220e+00
   5.0773505e-01   1.5005358e+00
   5.2953653e-01   1.4729496e+00
   5.5100520e-01   1.4453634e+00
   5.7213571e-01   1.4177772e+00
   5.9292294e-01   1.3901910e+00
   6.1336205e-01   1.3626048e+00
   6.3344842e-01   1.3350186e+00
   6.5317769e-01   1.3074324e+00
   6.7254573e-01   1.2798462e+00
   6.9155338e-01   1.2522600e+00
   7.1025258e-01   1.2246738e+00
   7.2864590e-01   1.1970876e+00
   7.4672667e-01   1.1695014e+00
   7.6448833e-01   1.1419152e+00
   7.8192454e-01   1.1143289e+00
   7.9902908e-01   1.0867427e+00
   8.1579592e-01   1.0591565e+00
   8.3221919e-01   1.0315703e+00
   8.4829319e-01   1.0039841e+00
   8.6401236e-01   9.7639791e-01
   8.7938392e-01   9.4881170e-01
   8.9440972e-01   9.2122550e-01
   9.0908323e-01   8.9363929e-01
   9.2339807e-01   8.6605308e-01
   9.3734805e-01   8.3846687e-01
   9.5092710e-01   8.1088067e-01
   9.6412929e-01   7.8329446e-01
   9.7697457e-01   7.5570825e-01
   9.8945855e-01   7.2812205e-01
   1.0015737e+00   7.0053584e-01
   1.0133236e+00   6.7294963e-01
   1.0247069e+00   6.4536343e-01
   1.0357148e+00   6.1777722e-01
   1.0463386e+00   5.9019101e-01
   1.0565694e+00   5.6260481e-01
   1.0663984e+00   5.3501860e-01
   1.0758168e+00   5.0743239e-01
   1.0848156e+00   4.7984618e-01
   1.0933859e+00   4.5225998e-01
   1.1015185e+00   4.2467377e-01
   1.1092126e+00   3.9708756e-01
   1.1164631e+00   3.6950136e-01
   1.1232587e+00   3.4191515e-01
   1.1295878e+00   3.1432894e-01
   1.1354384e+00   2.8674274e-01
   1.1407981e+00   2.5915653e-01
   1.1456540e+00   2.3157032e-01
   1.1499923e+00   2.0398412e-01
   1.1537990e+00   1.7639791e-01
   1.1570587e+00   1.4881170e-01
   1.1597595e+00   1.2122550e-01
   1.1618844e+00   9.3639288e-02
   1.1634122e+00   6.6053081e-02
   1.1643198e+00   3.8466874e-02
   1.1645819e+00   1.0880668e-02
   1.1641707e+00  -1.6705539e-02
   1.1630555e+00  -4.4291746e-02
   1.1612021e+00  -7.1877953e-02
   1.1585718e+00  -9.9464160e-02
   1.1551211e+00  -1.2705037e-01
   1.1507943e+00  -1.5463657e-01
   1.1455263e+00  -1.8222278e-01
   1.1392452e+00  -2.0980899e-01
   1.1318659e+00  -2.3739519e-01
   1.1232875e+00  -2.6498140e-01
   1.1133876e+00  -2.9256761e-01
   1.1020161e+00  -3.2015382e-01
   1.0889843e+00  -3.4774002e-01
   1.0740499e+00  -3.7532623e-01
   1.0568921e+00  -4.0291244e-01
   1.0370344e+00  -4.3049864e-01
   1.0137931e+00  -4.5808485e-01
   9.8620690e-01  -4.8560821e-01
   9.5862069e-01  -5.0889011e-01
   9.3103448e-01  -5.2862432e-01
   9.0344828e-01  -5.4533044e-01
   8.7586207e-01  -5.5939995e-01
   8.4827586e-01  -5.7113550e-01
   8.2068966e-01  -5.8077593e-01
   7.9310345e-01  -5.8851275e-01
   7.6551724e-01  -5.9450152e-01
   7.3793103e-01  -5.9886975e-01
   7.1034483e-01  -6.0172268e-01
   6.8275862e-01  -6.0316532e-01
   6.5517241e-01  -6.0332283e-01
   6.2758621e-01  -6.0225216e-01
   6.0000000e-01  -6.0000000e-01
   5.7241379e-01  -5.9774784e-01
   5.4482759e-01  -5.9430412e-01
   5.1724138e-01  -5.8970586e-01
   4.8965517e-01  -5.8398141e-01
   4.6206897e-01  -5.7715114e-01
   4.3448276e-01  -5.6922792e-01
   4.0689655e-01  -5.6021739e-01
   3.7931034e-01  -5.5013522e-01
   3.5172414e-01  -5.3902619e-01
   3.2413793e-01  -5.2687630e-01
   2.9655172e-01  -5.1366427e-01
   2.6896552e-01  -4.9936070e-01
   2.4137931e-01  -4.8392681e-01
   2.1379310e-01  -4.6731279e-01
   1.8620690e-01  -4.4945542e-01
   1.5862069e-01  -4.3027480e-01
   1.3103448e-01  -4.0966973e-01
   1.0344828e-01  -3.8754795e-01
   7.5862069e-02  -3.6388319e-01
   4.8275862e-02  -3.3847555e-01
   2.0689655e-02  -3.1105689e-01
  -4.8450341e-03  -2.8347068e-01
  -2.8267245e-02  -2.5588447e-01
  -4.9661735e-02  -2.2829827e-01
  -6.9081098e-02  -2.0071206e-01
  -8.6548233e-02  -1.7312585e-01
  -1.0205635e-01  -1.4553965e-01
  -1.1556636e-01  -1.1795344e-01
  -1.2702103e-01  -9.0367232e-02
  -1.3629765e-01  -6.2781025e-02
  -1.4319212e-01  -3.5194818e-02
  -1.4739597e-01  -7.6086116e-03
  -1.4840482e-01   1.9977595e-02
  -1.4537813e-01   4.7563802e-02
  -1.3675722e-01   7.5150009e-02
  -1.1900665e-01   1.0273622e-01
  -9.1420442e-02   1.2195366e-01
  -6.3834235e-02   1.2746815e-01
  -3.6248028e-02   1.2543046e-01
  -8.6618210e-03   1.1755633e-01


==> data/vertices1/vertice_25.dat <==
  -2.1275810e+00   3.9861232e+00
  -2.0999948e+00   3.9733744e+00
  -2.0724086e+00   3.9604628e+00
  -2.0448224e+00   3.9473705e+00
  -2.0172362e+00   3.9340935e+00
  -1.9896500e+00   3.9206308e+00
  -1.9620638e+00   3.9069811e+00
  -1.9344776e+00   3.8931433e+00
  -1.9068914e+00   3.8791162e+00
  -1.8793052e+00   3.8648983e+00
  -1.8517190e+00   3.8504885e+00
  -1.8241328e+00   3.8358852e+00
  -1.7965466e+00   3.8210870e+00
  -1.7689604e+00   3.8061575e+00
  -1.7413741e+00   3.7911010e+00
  -1.7137879e+00   3.7759120e+00
  -1.6862017e+00   3.7605848e+00
  -1.6586155e+00   3.7451137e+00
  -1.6310293e+00   3.7294928e+00
  -1.6034431e+00   3.7137228e+00
  -1.5758569e+00   3.6978023e+00
  -1.5482707e+00   3.6817269e+00
  -1.5206845e+00   3.6654919e+00
  -1.4930983e+00   3.6491541e+00
  -1.4655121e+00   3.6327171e+00
  -1.4379259e+00   3.6161752e+00
  -1.4103397e+00   3.5995227e+00
  -1.3827535e+00   3.5827538e+00
  -1.3551672e+00   3.5658627e+00
  -1.3275810e+00   3.5488431e+00
  -1.2999948e+00   3.5316889e+00
  -1.2724086e+00   3.5143937e+00
  -1.2448224e+00   3.4969508e+00
  -1.2172362e+00   3.4794006e+00
  -1.1896500e+00   3.4617450e+00
  -1.1620638e+00   3.4439824e+00
  -1.1344776e+00   3.4261181e+00
  -1.1068914e+00   3.4081463e+00
  -1.0793052e+00   3.3900613e+00
  -1.0517190e+00   3.3718572e+00
  -1.0241328e+00   3.3535277e+00
  -9.9654656e-01   3.3350667e+00
  -9.6896035e-01   3.3164676e+00
  -9.4137414e-01   3.2977590e+00
  -9.1378794e-01   3.2789413e+00
  -8.8620173e-01   3.2600095e+00
  -8.5861552e-01   3.2409588e+00
  -8.3102932e-01   3.2217841e+00
  -8.0344311e-01   3.2024803e+00
  -7.7585690e-01   3.1830420e+00
  -7.4827070e-01   3.1634698e+00
  -7.2068449e-01   3.1437649e+00
  -6.9309828e-01   3.1239209e+00
  -6.6551207e-01   3.1039546e+00
  -6.3792587e-01   3.0838645e+00
  -6.1033966e-01   3.0636455e+00
  -5.8275345e-01   3.0432926e+00
  -5.5516725e-01   3.0228003e+00
  -5.2758104e-01   3.0021632e+00
  -4.9999483e-01   2.9813757e+00
  -4.7240863e-01   2.9604320e+00
  -4.4482242e-01   2.9393259e+00
  -4.1723621e-01   2.9180513e+00
  -3.8965001e-01   2.8966148e+00
  -3.6206380e-01   2.8750262e+00
  -3.3447759e-01   2.8532798e+00
  -3.0689139e-01   2.8313697e+00
  -2.7930518e-01   2.8092897e+00
  -2.5171897e-01   2.7870333e+00
  -2.2413276e-01   2.7645940e+00
  -1.9654656e-01   2.7419646e+00
  -1.6896035e-01   2.7191381e+00
  -1.4137414e-01   2.6961069e+00
  -1.1378794e-01   2.6728724e+00
  -8.6201730e-02   2.6494287e+00
  -5.8615523e-02   2.6257688e+00
  -3.1029316e-02   2.6018964e+00
  -3.4431094e-03   2.5778067e+00
   2.4143097e-02   2.5534911e+00
   5.1729304e-02   2.5289407e+00
   7.9315511e-02   2.5041462e+00
   1.0690172e-01   2.4790979e+00
   1.3448793e-01   2.4537856e+00
   1.6207413e-01   2.4282166e+00
   1.8966034e-01   2.4023837e+00
   2.1724655e-01   2.3762763e+00
   2.4483275e-01   2.3498835e+00
   2.7241896e-01   2.3232076e+00
   3.0000517e-01   2.2962393e+00
   3.2759137e-01   2.2689655e+00
   3.5517070e-01   2.2413793e+00
   3.8242409e-01   2.2137931e+00
   4.0934868e-01   2.1862069e+00
   4.3597767e-01   2.1586207e+00
   4.6231491e-01   2.1310345e+00
   4.8835714e-01   2.1034483e+00
   5.1410122e-01   2.0758621e+00
   5.3955624e-01   2.0482759e+00
   5.6472232e-01   2.0206897e+00
   5.8959553e-01   1.9931034e+00
   6.1417208e-01   1.9655172e+00
   6.3844839e-01   1.9379310e+00
   6.6242098e-01   1.9103448e+00
   6.8608659e-01   1.8827586e+00
   7.0948632e-01   1.8551724e+00
   7.3262391e-01   1.8275862e+00
   7.5549519e-01   1.8000000e+00
   7.7810683e-01   1.7724138e+00
   8.0045756e-01   1.7448276e+00
   8.2254256e-01   1.7172414e+00
   8.4435708e-01   1.6896552e+00
   8.6589653e-01   1.6620690e+00
   8.8715641e-01   1.6344828e+00
   9.0813237e-01   1.6068966e+00
   9.2882018e-01   1.5793103e+00
   9.4921570e-01   1.5517241e+00
   9.6932386e-01   1.5241379e+00
   9.8918747e-01   1.4965517e+00
   1.0088040e+00   1.4689655e+00
   1.0281679e+00   1.4413793e+00
   1.0472733e+00   1.4137931e+00
   1.0661147e+00   1.3862069e+00
   1.0846865e+00   1.3586207e+00
   1.1029835e+00   1.3310345e+00
   1.1210001e+00   1.3034483e+00
   1.1387312e+00   1.2758621e+00
   1.1561715e+00   1.2482759e+00
   1.1733247e+00   1.2206897e+00
   1.1901878e+00   1.1931034e+00
   1.2067551e+00   1.1655172e+00
   1.2230211e+00   1.1379310e+00
   1.2389802e+00   1.1103448e+00
   1.2546541e+00   1.0827586e+00
   1.2700416e+00   1.0551724e+00
   1.2851361e+00   1.0275862e+00
   1.2999315e+00   1.0000000e+00
   1.3144215e+00   9.7241379e-01
   1.3286075e+00   9.4482759e-01
   1.3424854e+00   9.1724138e-01
   1.3560483e+00   8.8965517e-01
   1.3692896e+00   8.6206897e-01
   1.3822025e+00   8.3448276e-01
   1.3947806e+00   8.0689655e-01
   1.4070173e+00   7.7931034e-01
   1.4189061e+00   7.5172414e-01
   1.4304407e+00   7.2413793e-01
   1.4416146e+00   6.9655172e-01
   1.4524281e+00   6.6896552e-01
   1.4628763e+00   6.4137931e-01
   1.4729524e+00   6.1379310e-01
   1.4826494e+00   5.8620690e-01
   1.4919607e+00   5.5862069e-01
   1.5008793e+00   5.3103448e-01
   1.5093987e+00   5.0344828e-01
   1.5175125e+00   4.7586207e-01
   1.5252262e+00   4.4827586e-01
   1.5325315e+00   4.2068966e-01
   1.5394250e+00   3.9310345e-01
   1.5458993e+00   3.6551724e-01
   1.5519452e+00   3.3793103e-01
   1.5575533e+00   3.1034483e-01
   1.5627145e+00   2.8275862e-01
   1.5674191e+00   2.5517241e-01
   1.5716576e+00   2.2758621e-01
   1.5754202e+00   2.0000000e-01
   1.5786970e+00   1.7241379e-01
   1.5814778e+00   1.4482759e-01
   1.5837543e+00   1.1724138e-01
   1.5855155e+00   8.9655172e-02
   1.5867492e+00   6.2068966e-02
   1.5874429e+00   3.4482759e-02
   1.5875833e+00   6.8965517e-03
   1.5871568e+00  -2.0689655e-02
   1.5861493e+00  -4.8275862e-02
   1.5845458e+00  -7.5862069e-02
   1.5823305e+00  -1.0344828e-01
   1.5794868e+00  -1.3103448e-01
   1.5759926e+00  -1.5862069e-01
   1.5718253e+00  -1.8620690e-01
   1.5669619e+00  -2.1379310e-01
   1.5613775e+00  -2.4137931e-01
   1.5550452e+00  -2.6896552e-01
   1.5479352e+00  -2.9655172e-01
   1.5400154e+00  -3.2413793e-01
   1.5312498e+00  -3.5172414e-01
   1.5215988e+00  -3.7931034e-01
   1.5109884e+00  -4.0689655e-01
   1.4993074e+00  -4.3448276e-01
   1.4864592e+00  -4.6206897e-01
   1.4723368e+00  -4.8965517e-01
   1.4568109e+00  -5.1724138e-01
   1.4397220e+00  -5.4482759e-01
   1.4208704e+00  -5.7241379e-01
   1.4000000e+00  -6.0000000e-01
   1.3791296e+00  -6.2758621e-01
   1.3559736e+00  -6.5517241e-01
   1.3301214e+00  -6.8275862e-01
   1.3025351e+00  -7.0889548e-01
   1.2749489e+00  -7.3193005e-01
   1.2473627e+00  -7.5224459e-01
   1.2197765e+00  -7.7015178e-01
   1.1921903e+00  -7.8586014e-01
   1.1646041e+00  -7.9957913e-01
   1.1370179e+00  -8.1149101e-01
   1.1094317e+00  -8.2174630e-01
   1.0818455e+00  -8.3047084e-01
   1.0542593e+00  -8.3777087e-01
   1.0266731e+00  -8.4373685e-01
   9.9908687e-01  -8.4844630e-01
   9.7150066e-01  -8.5196603e-01
   9.4391446e-01  -8.5435385e-01
   9.1632825e-01  -8.5572094e-01
   8.8874204e-01  -8.5612579e-01
   8.6115584e-01  -8.5560391e-01
   8.3356963e-01  -8.5418596e-01
   8.0598342e-01  -8.5189829e-01
   7.7839722e-01  -8.4876339e-01
   7.5081101e-01  -8.4480018e-01
   7.2322480e-01  -8.4002433e-01
   6.9563860e-01  -8.3444844e-01
   6.6805239e-01  -8.2808222e-01
   6.4046618e-01  -8.2097636e-01
   6.1287997e-01  -8.1314744e-01
   5.8529377e-01  -8.0459747e-01
   5.5770756e-01  -7.9532619e-01
   5.3012135e-01  -7.8533105e-01
   5.0253515e-01  -7.7460709e-01
   4.7494894e-01  -7.6314688e-01
   4.4736273e-01  -7.5094035e-01
   4.1977653e-01  -7.3797458e-01
   3.9219032e-01  -7.2423354e-01
   3.6460411e-01  -7.0973224e-01
   3.3701791e-01  -6.9445930e-01
   3.0943170e-01  -6.7839019e-01
   2.8184549e-01  -6.6150885e-01
   2.5425928e-01  -6.4378734e-01
   2.2667308e-01  -6.2518634e-01
   1.9908687e-01  -6.0565960e-01
   1.7150066e-01  -5.8515258e-01
   1.4391446e-01  -5.6360051e-01
   1.1632825e-01  -5.4092593e-01
   8.8742043e-02  -5.1707478e-01
   6.1155837e-02  -4.9195147e-01
   3.3569630e-02  -4.6542526e-01
   6.4817048e-03  -4.3783905e-01
  -1.9022183e-02  -4.1025284e-01
  -4.3015531e-02  -3.8266664e-01
  -6.5587163e-02  -3.5508043e-01
  -8.6760430e-02  -3.2749422e-01
  -1.0655007e-01  -2.9990802e-01
  -1.2496224e-01  -2.7232181e-01
  -1.4199421e-01  -2.4473560e-01
  -1.5764103e-01  -2.1714940e-01


==> data/vertices1/vertice_26.dat <==
   3.4849894e+00  -2.1831317e+00
   3.4718107e+00  -2.1555455e+00
   3.4586676e+00  -2.1279593e+00
   3.4455596e+00  -2.1003730e+00
   3.4324830e+00  -2.0727868e+00
   3.4194384e+00  -2.0452006e+00
   3.4064263e+00  -2.0176144e+00
   3.3934472e+00  -1.9900282e+00
   3.3805018e+00  -1.9624420e+00
   3.3675905e+00  -1.9348558e+00
   3.3547141e+00  -1.9072696e+00
   3.3418732e+00  -1.8796834e+00
   3.3290685e+00  -1.8520972e+00
   3.3163007e+00  -1.8245110e+00
   3.3035705e+00  -1.7969248e+00
   3.2908790e+00  -1.7693386e+00
   3.2782268e+00  -1.7417524e+00
   3.2656150e+00  -1.7141662e+00
   3.2530444e+00  -1.6865799e+00
   3.2405161e+00  -1.6589937e+00
   3.2280311e+00  -1.6314075e+00
   3.2155906e+00  -1.6038213e+00
   3.2031956e+00  -1.5762351e+00
   3.1908476e+00  -1.5486489e+00
   3.1785477e+00  -1.5210627e+00
   3.1662862e+00  -1.4934765e+00
   3.1540525e+00  -1.4658903e+00
   3.1418467e+00  -1.4383041e+00
   3.1296691e+00  -1.4107179e+00
   3.1175198e+00  -1.3831317e+00
   3.1053992e+00  -1.3555455e+00
   3.0933074e+00  -1.3279593e+00
   3.0812448e+00  -1.3003730e+00
   3.0692117e+00  -1.2727868e+00
   3.0572085e+00  -1.2452006e+00
   3.0452355e+00  -1.2176144e+00
   3.0332931e+00  -1.1900282e+00
   3.0213818e+00  -1.1624420e+00
   3.0095021e+00  -1.1348558e+00
   2.9976545e+00  -1.1072696e+00
   2.9858398e+00  -1.0796834e+00
   2.9740586e+00  -1.0520972e+00
   2.9623117e+00  -1.0245110e+00
   2.9506000e+00  -9.9692477e-01
   2.9389246e+00  -9.6933857e-01
   2.9272862e+00  -9.4175236e-01
   2.9156859e+00  -9.1416615e-01
   2.9041252e+00  -8.8657995e-01
   2.8925871e+00  -8.5899374e-01
   2.8810353e+00  -8.3140753e-01
   2.8694659e+00  -8.0382133e-01
   2.8578741e+00  -7.7623512e-01
   2.8462547e+00  -7.4864891e-01
   2.8346014e+00  -7.2106270e-01
   2.8229069e+00  -6.9347650e-01
   2.8111631e+00  -6.6589029e-01
   2.7993601e+00  -6.3830408e-01
   2.7874859e+00  -6.1071788e-01
   2.7755255e+00  -5.8313167e-01
   2.7634602e+00  -5.5554546e-01
   2.7512663e+00  -5.2795926e-01
   2.7389133e+00  -5.0037305e-01
   2.7263605e+00  -4.7278684e-01
   2.7135526e+00  -4.4520064e-01
   2.7004112e+00  -4.1761443e-01
   2.6868281e+00  -3.9002822e-01
   2.6726275e+00  -3.6244201e-01
   2.6575062e+00  -3.3485581e-01
   2.6408650e+00  -3.0726960e-01
   2.6211487e+00  -2.7968339e-01
   2.5965256e+00  -2.5209719e-01
   2.5689394e+00  -2.3218979e-01
   2.5413532e+00  -2.2487161e-01
   2.5137669e+00  -2.2987798e-01
   2.4861807e+00  -2.4537058e-01
   2.4585945e+00  -2.6896552e-01
   2.4325974e+00  -2.9655172e-01
   2.4095766e+00  -3.2413793e-01
   2.3882947e+00  -3.5172414e-01
   2.3681495e+00  -3.7931034e-01
   2.3488029e+00  -4.0689655e-01
   2.3290700e+00  -4.3448276e-01
   2.3087296e+00  -4.6206897e-01
   2.2878479e+00  -4.8965517e-01
   2.2664840e+00  -5.1724138e-01
   2.2446910e+00  -5.4482759e-01
   2.2225158e+00  -5.7241379e-01
   2.2000000e+00  -6.0000000e-01
   2.1774842e+00  -6.2758621e-01
   2.1546498e+00  -6.5517241e-01
   2.1315320e+00  -6.8275862e-01
   2.1081623e+00  -7.1034483e-01
   2.0845362e+00  -7.3793103e-01
   2.0606691e+00  -7.6551724e-01
   2.0362618e+00  -7.9310345e-01
   2.0106849e+00  -8.2068966e-01
   1.9838979e+00  -8.4827586e-01
   1.9563117e+00  -8.7541333e-01
   1.9287255e+00  -9.0136249e-01
   1.9011393e+00  -9.2622727e-01
   1.8735531e+00  -9.5009554e-01
   1.8459669e+00  -9.7304234e-01
   1.8183807e+00  -9.9511349e-01
   1.7907945e+00  -1.0163291e+00
   1.7632082e+00  -1.0366828e+00
   1.7356220e+00  -1.0555841e+00
   1.7080358e+00  -1.0731201e+00
   1.6804496e+00  -1.0893669e+00
   1.6528634e+00  -1.1043920e+00
   1.6252772e+00  -1.1182553e+00
   1.5976910e+00  -1.1310106e+00
   1.5701048e+00  -1.1427066e+00
   1.5425186e+00  -1.1533873e+00
   1.5149324e+00  -1.1630933e+00
   1.4873462e+00  -1.1718470e+00
   1.4597600e+00  -1.1795284e+00
   1.4321738e+00  -1.1861826e+00
   1.4045876e+00  -1.1918503e+00
   1.3770014e+00  -1.1965684e+00


==> data/vertices1/vertice_27.dat <==
  -3.9815442e+00   1.9241379e+00
  -3.9686799e+00   1.8965517e+00
  -3.9558678e+00   1.8689655e+00
  -3.9431094e+00   1.8413793e+00
  -3.9304062e+00   1.8137931e+00
  -3.9177599e+00   1.7862069e+00
  -3.9051721e+00   1.7586207e+00
  -3.8926445e+00   1.7310345e+00
  -3.8801791e+00   1.7034483e+00
  -3.8677775e+00   1.6758621e+00
  -3.8554417e+00   1.6482759e+00
  -3.8431738e+00   1.6206897e+00
  -3.8309759e+00   1.5931034e+00
  -3.8188501e+00   1.5655172e+00
  -3.8067987e+00   1.5379310e+00
  -3.7948242e+00   1.5103448e+00
  -3.7829290e+00   1.4827586e+00
  -3.7711159e+00   1.4551724e+00
  -3.7593874e+00   1.4275862e+00
  -3.7477464e+00   1.4000000e+00
  -3.7361957e+00   1.3724138e+00
  -3.7247386e+00   1.3448276e+00
  -3.7133834e+00   1.3172414e+00
  -3.7021337e+00   1.2896552e+00
  -3.6909928e+00   1.2620690e+00
  -3.6799644e+00   1.2344828e+00
  -3.6690520e+00   1.2068966e+00
  -3.6582595e+00   1.1793103e+00
  -3.6475908e+00   1.1517241e+00
  -3.6370501e+00   1.1241379e+00
  -3.6266416e+00   1.0965517e+00
  -3.6163698e+00   1.0689655e+00
  -3.6062393e+00   1.0413793e+00
  -3.5962548e+00   1.0137931e+00
  -3.5864214e+00   9.8620690e-01
  -3.5767441e+00   9.5862069e-01
  -3.5672286e+00   9.3103448e-01
  -3.5578802e+00   9.0344828e-01
  -3.5487048e+00   8.7586207e-01
  -3.5397083e+00   8.4827586e-01
  -3.5308967e+00   8.2068966e-01
  -3.5222765e+00   7.9310345e-01
  -3.5138541e+00   7.6551724e-01
  -3.5056363e+00   7.3793103e-01
  -3.4976300e+00   7.1034483e-01
  -3.4898422e+00   6.8275862e-01
  -3.4822803e+00   6.5517241e-01
  -3.4749516e+00   6.2758621e-01
  -3.4678639e+00   6.0000000e-01
  -3.4610246e+00   5.7241379e-01
  -3.4544417e+00   5.4482759e-01
  -3.4481230e+00   5.1724138e-01
  -3.4420747e+00   4.8965517e-01
  -3.4363049e+00   4.6206897e-01
  -3.4308217e+00   4.3448276e-01
  -3.4256335e+00   4.0689655e-01
  -3.4207484e+00   3.7931034e-01
  -3.4161746e+00   3.5172414e-01
  -3.4119200e+00   3.2413793e-01
  -3.4079927e+00   2.9655172e-01
  -3.4044001e+00   2.6896552e-01
  -3.4011498e+00   2.4137931e-01
  -3.3982489e+00   2.1379310e-01
  -3.3957042e+00   1.8620690e-01
  -3.3935220e+00   1.5862069e-01
  -3.3917083e+00   1.3103448e-01
  -3.3902685e+00   1.0344828e-01
  -3.3892074e+00   7.5862069e-02
  -3.3885291e+00   4.8275862e-02
  -3.3882374e+00   2.0689655e-02
  -3.3883349e+00  -6.8965517e-03
  -3.3888239e+00  -3.4482759e-02
  -3.3897058e+00  -6.2068966e-02
  -3.3909810e+00  -8.9655172e-02
  -3.3926494e+00  -1.1724138e-01
  -3.3947101e+00  -1.4482759e-01
  -3.3971611e+00  -1.7241379e-01
  -3.4000000e+00  -2.0000000e-01
  -3.4028389e+00  -2.2758621e-01
  -3.4060643e+00  -2.5517241e-01
  -3.4096726e+00  -2.8275862e-01
  -3.4136596e+00  -3.1034483e-01
  -3.4180200e+00  -3.3793103e-01
  -3.4227481e+00  -3.6551724e-01
  -3.4278376e+00  -3.9310345e-01
  -3.4332816e+00  -4.2068966e-01
  -3.4390726e+00  -4.4827586e-01
  -3.4452026e+00  -4.7586207e-01
  -3.4516633e+00  -5.0344828e-01
  -3.4584486e+00  -5.3103448e-01
  -3.4655526e+00  -5.5862069e-01
  -3.4729666e+00  -5.8620690e-01
  -3.4806822e+00  -6.1379310e-01
  -3.4886905e+00  -6.4137931e-01
  -3.4969826e+00  -6.6896552e-01
  -3.5055497e+00  -6.9655172e-01
  -3.5143827e+00  -7.2413793e-01
  -3.5234728e+00  -7.5172414e-01
  -3.5328110e+00  -7.7931034e-01
  -3.5423886e+00  -8.0689655e-01
  -3.5521970e+00  -8.3448276e-01
  -3.5622276e+00  -8.6206897e-01
  -3.5724721e+00  -8.8965517e-01
  -3.5829222e+00  -9.1724138e-01
  -3.5935701e+00  -9.4482759e-01
  -3.6044079e+00  -9.7241379e-01
  -3.6154279e+00  -1.0000000e+00
  -3.6266229e+00  -1.0275862e+00
  -3.6379856e+00  -1.0551724e+00
  -3.6495092e+00  -1.0827586e+00
  -3.6611868e+00  -1.1103448e+00
  -3.6730122e+00  -1.1379310e+00
  -3.6849790e+00  -1.1655172e+00
  -3.6970812e+00  -1.1931034e+00
  -3.7093131e+00  -1.2206897e+00
  -3.7216691e+00  -1.2482759e+00
  -3.7341437e+00  -1.2758621e+00
  -3.7467328e+00  -1.3034483e+00
  -3.7594317e+00  -1.3310345e+00
  -3.7722358e+00  -1.3586207e+00
  -3.7851408e+00  -1.3862069e+00
  -3.7981425e+00  -1.4137931e+00
  -3.8112369e+00  -1.4413793e+00
  -3.8244201e+00  -1.4689655e+00
  -3.8376884e+00  -1.4965517e+00
  -3.8510383e+00  -1.5241379e+00
  -3.8644665e+00  -1.5517241e+00
  -3.8779696e+00  -1.5793103e+00
  -3.8915446e+00  -1.6068966e+00
  -3.9051884e+00  -1.6344828e+00
  -3.9188983e+00  -1.6620690e+00
  -3.9326715e+00  -1.6896552e+00
  -3.9465054e+00  -1.7172414e+00
  -3.9603976e+00  -1.7448276e+00
  -3.9743456e+00  -1.7724138e+00


==> data/vertices1/vertice_28.dat <==
   3.9794076e+00  -2.9586207e+00
   3.9662676e+00  -2.9310345e+00
   3.9531564e+00  -2.9034483e+00
   3.9400744e+00  -2.8758621e+00
   3.9270222e+00  -2.8482759e+00
   3.9140003e+00  -2.8206897e+00
   3.9010093e+00  -2.7931034e+00
   3.8880498e+00  -2.7655172e+00
   3.8751222e+00  -2.7379310e+00
   3.8622272e+00  -2.7103448e+00
   3.8493654e+00  -2.6827586e+00
   3.8365374e+00  -2.6551724e+00
   3.8237438e+00  -2.6275862e+00
   3.8109855e+00  -2.6000000e+00
   3.7982630e+00  -2.5724138e+00
   3.7855771e+00  -2.5448276e+00
   3.7729285e+00  -2.5172414e+00
   3.7603180e+00  -2.4896552e+00
   3.7477463e+00  -2.4620690e+00
   3.7352143e+00  -2.4344828e+00
   3.7227230e+00  -2.4068966e+00
   3.7102758e+00  -2.3793103e+00
   3.6978735e+00  -2.3517241e+00
   3.6855170e+00  -2.3241379e+00
   3.6732072e+00  -2.2965517e+00
   3.6609449e+00  -2.2689655e+00
   3.6487312e+00  -2.2413793e+00
   3.6365669e+00  -2.2137931e+00
   3.6244531e+00  -2.1862069e+00
   3.6123907e+00  -2.1586207e+00
   3.6003809e+00  -2.1310345e+00
   3.5884248e+00  -2.1034483e+00
   3.5765233e+00  -2.0758621e+00
   3.5646779e+00  -2.0482759e+00
   3.5528896e+00  -2.0206897e+00
   3.5411597e+00  -1.9931034e+00
   3.5294896e+00  -1.9655172e+00
   3.5178805e+00  -1.9379310e+00
   3.5063338e+00  -1.9103448e+00
   3.4948509e+00  -1.8827586e+00
   3.4834333e+00  -1.8551724e+00
   3.4720824e+00  -1.8275862e+00
   3.4607999e+00  -1.8000000e+00
   3.4495874e+00  -1.7724138e+00
   3.4384421e+00  -1.7448276e+00
   3.4273649e+00  -1.7172414e+00
   3.4163573e+00  -1.6896552e+00
   3.4054210e+00  -1.6620690e+00
   3.3945577e+00  -1.6344828e+00
   3.3837691e+00  -1.6068966e+00
   3.3730571e+00  -1.5793103e+00
   3.3624236e+00  -1.5517241e+00
   3.3518705e+00  -1.5241379e+00
   3.3414000e+00  -1.4965517e+00
   3.3310141e+00  -1.4689655e+00
   3.3207150e+00  -1.4413793e+00
   3.3105051e+00  -1.4137931e+00
   3.3003868e+00  -1.3862069e+00
   3.2903625e+00  -1.3586207e+00
   3.2804348e+00  -1.3310345e+00
   3.2706063e+00  -1.3034483e+00
   3.2608798e+00  -1.2758621e+00
   3.2512583e+00  -1.2482759e+00
   3.2417447e+00  -1.2206897e+00
   3.2323421e+00  -1.1931034e+00
   3.2230537e+00  -1.1655172e+00
   3.2138828e+00  -1.1379310e+00
   3.2048329e+00  -1.1103448e+00
   3.1959077e+00  -1.0827586e+00
   3.1871107e+00  -1.0551724e+00
   3.1784459e+00  -1.0275862e+00
   3.1699131e+00  -1.0000000e+00
   3.1615070e+00  -9.7241379e-01
   3.1532315e+00  -9.4482759e-01
   3.1450912e+00  -9.1724138e-01
   3.1370905e+00  -8.8965517e-01
   3.1292343e+00  -8.6206897e-01
   3.1215275e+00  -8.3448276e-01
   3.1139752e+00  -8.0689655e-01
   3.1065829e+00  -7.7931034e-01
   3.0993562e+00  -7.5172414e-01
   3.0923008e+00  -7.2413793e-01
   3.0854230e+00  -6.9655172e-01
   3.0787288e+00  -6.6896552e-01
   3.0722247e+00  -6.4137931e-01
   3.0659175e+00  -6.1379310e-01
   3.0598140e+00  -5.8620690e-01
   3.0539215e+00  -5.5862069e-01
   3.0482470e+00  -5.3103448e-01
   3.0427983e+00  -5.0344828e-01
   3.0375828e+00  -4.7586207e-01
   3.0326085e+00  -4.4827586e-01
   3.0278831e+00  -4.2068966e-01
   3.0234146e+00  -3.9310345e-01
   3.0192110e+00  -3.6551724e-01
   3.0152805e+00  -3.3793103e-01
   3.0116309e+00  -3.1034483e-01
   3.0082704e+00  -2.8275862e-01
   3.0052066e+00  -2.5517241e-01
   3.0024473e+00  -2.2758621e-01
   3.0000000e+00  -2.0000000e-01
   2.9975527e+00  -1.7241379e-01
   2.9954230e+00  -1.4482759e-01
   2.9936182e+00  -1.1724138e-01
   2.9921450e+00  -8.9655172e-02
   2.9910097e+00  -6.2068966e-02
   2.9902181e+00  -3.4482759e-02
   2.9897755e+00  -6.8965517e-03
   2.9896864e+00   2.0689655e-02
   2.9899549e+00   4.8275862e-02
   2.9905840e+00   7.5862069e-02
   2.9915761e+00   1.0344828e-01
   2.9929328e+00   1.3103448e-01
   2.9946546e+00   1.5862069e-01
   2.9967414e+00   1.8620690e-01
   2.9991919e+00   2.1379310e-01
   3.0020041e+00   2.4137931e-01
   3.0051750e+00   2.6896552e-01
   3.0087007e+00   2.9655172e-01
   3.0125766e+00   3.2413793e-01
   3.0167971e+00   3.5172414e-01
   3.0213560e+00   3.7931034e-01
   3.0262463e+00   4.0689655e-01
   3.0314604e+00   4.3448276e-01
   3.0369901e+00   4.6206897e-01
   3.0428269e+00   4.8965517e-01
   3.0489617e+00   5.1724138e-01
   3.0553852e+00   5.4482759e-01
   3.0620875e+00   5.7241379e-01
   3.0690590e+00   6.0000000e-01
   3.0762895e+00   6.2758621e-01
   3.0837691e+00   6.5517241e-01
   3.0914877e+00   6.8275862e-01
   3.0994352e+00   7.1034483e-01
   3.1076019e+00   7.3793103e-01
   3.1159780e+00   7.6551724e-01
   3.1245538e+00   7.9310345e-01
   3.1333200e+00   8.2068966e-01
   3.1422674e+00   8.4827586e-01
   3.1513872e+00   8.7586207e-01
   3.1606706e+00   9.0344828e-01
   3.1701094e+00   9.3103448e-01
   3.1796955e+00   9.5862069e-01
   3.1894489e+00   9.8620690e-01
   3.1993716e+00   1.0137931e+00
   3.2094570e+00   1.0413793e+00
   3.2196985e+00   1.0689655e+00
   3.2300899e+00   1.0965517e+00
   3.2406249e+00   1.1241379e+00
   3.2512977e+00   1.1517241e+00
   3.2621023e+00   1.1793103e+00
   3.2730333e+00   1.2068966e+00
   3.2840851e+00   1.2344828e+00
   3.2952524e+00   1.2620690e+00
   3.3065304e+00   1.2896552e+00
   3.3179141e+00   1.3172414e+00
   3.3293988e+00   1.3448276e+00
   3.3409799e+00   1.3724138e+00
   3.3526531e+00   1.4000000e+00
   3.3644142e+00   1.4275862e+00
   3.3762591e+00   1.4551724e+00
   3.3881840e+00   1.4827586e+00
   3.4001852e+00   1.5103448e+00
   3.4122590e+00   1.5379310e+00
   3.4244021e+00   1.5655172e+00
   3.4366111e+00   1.5931034e+00
   3.4488829e+00   1.6206897e+00
   3.4612156e+00   1.6482759e+00
   3.4736294e+00   1.6758621e+00
   3.4861213e+00   1.7034483e+00
   3.4986884e+00   1.7310345e+00
   3.5113280e+00   1.7586207e+00
   3.5240374e+00   1.7862069e+00
   3.5368141e+00   1.8137931e+00
   3.5496555e+00   1.8413793e+00
   3.5625593e+00   1.8689655e+00
   3.5755232e+00   1.8965517e+00
   3.5885448e+00   1.9241379e+00
   3.6016222e+00   1.9517241e+00
   3.6147530e+00   1.9793103e+00
   3.6279354e+00   2.0068966e+00
   3.6411675e+00   2.0344828e+00
   3.6544472e+00   2.0620690e+00
   3.6677729e+00   2.0896552e+00
   3.6811427e+00   2.1172414e+00
   3.6945550e+00   2.1448276e+00
   3.7080081e+00   2.1724138e+00
   3.7215004e+00   2.2000000e+00
   3.7350305e+00   2.2275862e+00
   3.7486030e+00   2.2551724e+00
   3.7622178e+00   2.2827586e+00
   3.7758737e+00   2.3103448e+00
   3.7895693e+00   2.3379310e+00
   3.8033033e+00   2.3655172e+00
   3.8170745e+00   2.3931034e+00
   3.8308816e+00   2.4206897e+00
   3.8447235e+00   2.4482759e+00
   3.8585991e+00   2.4758621e+00
   3.8725072e+00   2.5034483e+00
   3.8864468e+00   2.5310345e+00


==> data/vertices1/vertice_29.dat <==
  -3.9850675e+00   2.2413793e+00
  -3.9702627e+00   2.2137931e+00
  -3.9554688e+00   2.1862069e+00
  -3.9406861e+00   2.1586207e+00
  -3.9259147e+00   2.1310345e+00
  -3.9111547e+00   2.1034483e+00
  -3.8964064e+00   2.0758621e+00
  -3.8816699e+00   2.0482759e+00
  -3.8669456e+00   2.0206897e+00
  -3.8522336e+00   1.9931034e+00
  -3.8375341e+00   1.9655172e+00
  -3.8228475e+00   1.9379310e+00
  -3.8081738e+00   1.9103448e+00
  -3.7935135e+00   1.8827586e+00
  -3.7788667e+00   1.8551724e+00
  -3.7642337e+00   1.8275862e+00
  -3.7496149e+00   1.8000000e+00
  -3.7350107e+00   1.7724138e+00
  -3.7204242e+00   1.7448276e+00
  -3.7058637e+00   1.7172414e+00
  -3.6913299e+00   1.6896552e+00
  -3.6768234e+00   1.6620690e+00
  -3.6623448e+00   1.6344828e+00
  -3.6478948e+00   1.6068966e+00
  -3.6334743e+00   1.5793103e+00
  -3.6190841e+00   1.5517241e+00
  -3.6047249e+00   1.5241379e+00
  -3.5903979e+00   1.4965517e+00
  -3.5761041e+00   1.4689655e+00
  -3.5618446e+00   1.4413793e+00
  -3.5476204e+00   1.4137931e+00
  -3.5334329e+00   1.3862069e+00
  -3.5192832e+00   1.3586207e+00
  -3.5051728e+00   1.3310345e+00
  -3.4911032e+00   1.3034483e+00
  -3.4770761e+00   1.2758621e+00
  -3.4630930e+00   1.2482759e+00
  -3.4491561e+00   1.2206897e+00
  -3.4352642e+00   1.1931034e+00
  -3.4214188e+00   1.1655172e+00
  -3.4076215e+00   1.1379310e+00
  -3.3938741e+00   1.1103448e+00
  -3.3801786e+00   1.0827586e+00
  -3.3665371e+00   1.0551724e+00
  -3.3529519e+00   1.0275862e+00
  -3.3394257e+00   1.0000000e+00
  -3.3259613e+00   9.7241379e-01
  -3.3125618e+00   9.4482759e-01
  -3.2992308e+00   9.1724138e-01
  -3.2859719e+00   8.8965517e-01
  -3.2727894e+00   8.6206897e-01
  -3.2596878e+00   8.3448276e-01
  -3.2466722e+00   8.0689655e-01
  -3.2337483e+00   7.7931034e-01
  -3.2209223e+00   7.5172414e-01
  -3.2082013e+00   7.2413793e-01
  -3.1955931e+00   6.9655172e-01
  -3.1831066e+00   6.6896552e-01
  -3.1707476e+00   6.4137931e-01
  -3.1584992e+00   6.1379310e-01
  -3.1463706e+00   5.8620690e-01
  -3.1343722e+00   5.5862069e-01
  -3.1225159e+00   5.3103448e-01
  -3.1108159e+00   5.0344828e-01
  -3.0992883e+00   4.7586207e-01
  -3.0879524e+00   4.4827586e-01
  -3.0768304e+00   4.2068966e-01
  -3.0659488e+00   3.9310345e-01
  -3.0553384e+00   3.6551724e-01
  -3.0450363e+00   3.3793103e-01
  -3.0350863e+00   3.1034483e-01
  -3.0255403e+00   2.8275862e-01
  -3.0164601e+00   2.5517241e-01
  -3.0079182e+00   2.2758621e-01
  -3.0000000e+00   2.0000000e-01
  -2.9920818e+00   1.7241379e-01
  -2.9848572e+00   1.4482759e-01
  -2.9784361e+00   1.1724138e-01
  -2.9729424e+00   8.9655172e-02
  -2.9685132e+00   6.2068966e-02
  -2.9652935e+00   3.4482759e-02
  -2.9634264e+00   6.8965517e-03
  -2.9630398e+00  -2.0689655e-02
  -2.9642290e+00  -4.8275862e-02
  -2.9670408e+00  -7.5862069e-02
  -2.9714619e+00  -1.0344828e-01
  -2.9774183e+00  -1.3103448e-01
  -2.9847852e+00  -1.5862069e-01
  -2.9934050e+00  -1.8620690e-01
  -3.0031066e+00  -2.1379310e-01
  -3.0137217e+00  -2.4137931e-01
  -3.0250956e+00  -2.6896552e-01
  -3.0370934e+00  -2.9655172e-01
  -3.0496004e+00  -3.2413793e-01
  -3.0625216e+00  -3.5172414e-01
  -3.0757791e+00  -3.7931034e-01


==> data/vertices1/vertice_3.dat <==
  -1.2545060e+00  -3.9655172e+00
  -1.2789406e+00  -3.9379310e+00
  -1.3033041e+00  -3.9103448e+00
  -1.3275941e+00  -3.8827586e+00
  -1.3518083e+00  -3.8551724e+00
  -1.3759444e+00  -3.8275862e+00
  -1.4000000e+00  -3.8000000e+00
  -1.4240556e+00  -3.7724138e+00
  -1.4480285e+00  -3.7448276e+00
  -1.4719164e+00  -3.7172414e+00
  -1.4957178e+00  -3.6896552e+00
  -1.5194334e+00  -3.6620690e+00
  -1.5430632e+00  -3.6344828e+00
  -1.5666314e+00  -3.6068966e+00
  -1.5901357e+00  -3.5793103e+00
  -1.6135737e+00  -3.5517241e+00
  -1.6369429e+00  -3.5241379e+00
  -1.6602410e+00  -3.4965517e+00
  -1.6834654e+00  -3.4689655e+00
  -1.7066138e+00  -3.4413793e+00
  -1.7296845e+00  -3.4137931e+00
  -1.7526776e+00  -3.3862069e+00
  -1.7755902e+00  -3.3586207e+00
  -1.7984196e+00  -3.3310345e+00
  -1.8211741e+00  -3.3034483e+00
  -1.8438875e+00  -3.2758621e+00
  -1.8665579e+00  -3.2482759e+00
  -1.8891835e+00  -3.2206897e+00
  -1.9117621e+00  -3.1931034e+00
  -1.9342918e+00  -3.1655172e+00
  -1.9567715e+00  -3.1379310e+00
  -1.9792012e+00  -3.1103448e+00
  -2.0015787e+00  -3.0827586e+00
  -2.0239019e+00  -3.0551724e+00
  -2.0461683e+00  -3.0275862e+00
  -2.0683756e+00  -3.0000000e+00
  -2.0905215e+00  -2.9724138e+00
  -2.1127051e+00  -2.9448276e+00
  -2.1349304e+00  -2.9172414e+00
  -2.1571985e+00  -2.8896552e+00
  -2.1795114e+00  -2.8620690e+00
  -2.2018729e+00  -2.8344828e+00
  -2.2242845e+00  -2.8068966e+00
  -2.2467477e+00  -2.7793103e+00
  -2.2692639e+00  -2.7517241e+00
  -2.2918350e+00  -2.7241379e+00
  -2.3144625e+00  -2.6965517e+00
  -2.3371484e+00  -2.6689655e+00
  -2.3598944e+00  -2.6413793e+00
  -2.3828861e+00  -2.6137931e+00
  -2.4062410e+00  -2.5862069e+00
  -2.4299941e+00  -2.5586207e+00
  -2.4541816e+00  -2.5310345e+00
  -2.4788448e+00  -2.5034483e+00
  -2.5040310e+00  -2.4758621e+00
  -2.5297949e+00  -2.4482759e+00
  -2.5562007e+00  -2.4206897e+00
  -2.5833234e+00  -2.3931034e+00
  -2.6109097e+00  -2.3658563e+00
  -2.6384959e+00  -2.3394627e+00
  -2.6660821e+00  -2.3143948e+00
  -2.6936683e+00  -2.2909393e+00
  -2.7212545e+00  -2.2691349e+00
  -2.7488407e+00  -2.2490187e+00
  -2.7764269e+00  -2.2306253e+00
  -2.8040131e+00  -2.2139870e+00
  -2.8315993e+00  -2.1991326e+00
  -2.8591855e+00  -2.1860881e+00
  -2.8867717e+00  -2.1748757e+00
  -2.9143579e+00  -2.1655135e+00
  -2.9419441e+00  -2.1578966e+00
  -2.9695303e+00  -2.1519671e+00
  -2.9971166e+00  -2.1477290e+00
  -3.0247028e+00  -2.1451830e+00
  -3.0522890e+00  -2.1443269e+00
  -3.0798752e+00  -2.1451555e+00
  -3.1074614e+00  -2.1476605e+00
  -3.1350476e+00  -2.1518305e+00
  -3.1626338e+00  -2.1576514e+00
  -3.1902200e+00  -2.1651065e+00
  -3.2178062e+00  -2.1739627e+00
  -3.2453924e+00  -2.1840836e+00
  -3.2729786e+00  -2.1954500e+00
  -3.3005648e+00  -2.2080408e+00
  -3.3281510e+00  -2.2218341e+00
  -3.3557372e+00  -2.2368069e+00
  -3.3833234e+00  -2.2529352e+00
  -3.4109097e+00  -2.2701943e+00
  -3.4384959e+00  -2.2885589e+00
  -3.4660821e+00  -2.3080032e+00
  -3.4936683e+00  -2.3284041e+00
  -3.5212545e+00  -2.3496839e+00
  -3.5488407e+00  -2.3718188e+00
  -3.5764269e+00  -2.3947853e+00
  -3.6040131e+00  -2.4185598e+00
  -3.6315993e+00  -2.4431191e+00
  -3.6591855e+00  -2.4684404e+00
  -3.6867717e+00  -2.4945011e+00
  -3.7143579e+00  -2.5212790e+00
  -3.7419441e+00  -2.5487524e+00
  -3.7689991e+00  -2.5763386e+00
  -3.7954789e+00  -2.6039248e+00
  -3.8214359e+00  -2.6315110e+00
  -3.8469151e+00  -2.6590972e+00
  -3.8719556e+00  -2.6866834e+00
  -3.8965920e+00  -2.7142697e+00
  -3.9208547e+00  -2.7418559e+00
  -3.9447706e+00  -2.7694421e+00
  -3.9683638e+00  -2.7970283e+00


==> data/vertices1/vertice_30.dat <==
  -2.2192371e+00  -1.2896552e+00
  -2.2318073e+00  -1.2620690e+00
  -2.2442433e+00  -1.2344828e+00
  -2.2565456e+00  -1.2068966e+00
  -2.2687097e+00  -1.1793103e+00
  -2.2807310e+00  -1.1517241e+00
  -2.2926045e+00  -1.1241379e+00
  -2.3043255e+00  -1.0965517e+00
  -2.3158888e+00  -1.0689655e+00
  -2.3272891e+00  -1.0413793e+00
  -2.3385210e+00  -1.0137931e+00
  -2.3496271e+00  -9.8620690e-01
  -2.3606676e+00  -9.5862069e-01
  -2.3716437e+00  -9.3103448e-01
  -2.3825511e+00  -9.0344828e-01
  -2.3933853e+00  -8.7586207e-01
  -2.4041411e+00  -8.4827586e-01
  -2.4148130e+00  -8.2068966e-01
  -2.4253950e+00  -7.9310345e-01
  -2.4358806e+00  -7.6551724e-01
  -2.4462625e+00  -7.3793103e-01
  -2.4565328e+00  -7.1034483e-01
  -2.4666846e+00  -6.8275862e-01
  -2.4767130e+00  -6.5517241e-01
  -2.4866075e+00  -6.2758621e-01
  -2.4963562e+00  -6.0000000e-01
  -2.5059463e+00  -5.7241379e-01
  -2.5153634e+00  -5.4482759e-01
  -2.5245918e+00  -5.1724138e-01
  -2.5336141e+00  -4.8965517e-01
  -2.5424110e+00  -4.6206897e-01
  -2.5509615e+00  -4.3448276e-01
  -2.5592430e+00  -4.0689655e-01
  -2.5672325e+00  -3.7931034e-01
  -2.5749013e+00  -3.5172414e-01
  -2.5822177e+00  -3.2413793e-01
  -2.5891474e+00  -2.9655172e-01
  -2.5956531e+00  -2.6896552e-01
  -2.6016945e+00  -2.4137931e-01
  -2.6072286e+00  -2.1379310e-01
  -2.6122098e+00  -1.8620690e-01
  -2.6165906e+00  -1.5862069e-01
  -2.6203221e+00  -1.3103448e-01
  -2.6233624e+00  -1.0344828e-01
  -2.6256584e+00  -7.5862069e-02
  -2.6271587e+00  -4.8275862e-02
  -2.6278166e+00  -2.0689655e-02
  -2.6275930e+00   6.8965517e-03
  -2.6264578e+00   3.4482759e-02
  -2.6243917e+00   6.2068966e-02
  -2.6213873e+00   8.9655172e-02
  -2.6174371e+00   1.1724138e-01
  -2.6125448e+00   1.4482759e-01
  -2.6067249e+00   1.7241379e-01
  -2.6000000e+00   2.0000000e-01
  -2.5932751e+00   2.2758621e-01
  -2.5856496e+00   2.5517241e-01
  -2.5771556e+00   2.8275862e-01
  -2.5678305e+00   3.1034483e-01
  -2.5577157e+00   3.3793103e-01
  -2.5468550e+00   3.6551724e-01
  -2.5352927e+00   3.9310345e-01
  -2.5230732e+00   4.2068966e-01
  -2.5102387e+00   4.4827586e-01
  -2.4968264e+00   4.7586207e-01
  -2.4828737e+00   5.0344828e-01
  -2.4684153e+00   5.3103448e-01
  -2.4534828e+00   5.5862069e-01
  -2.4381053e+00   5.8620690e-01
  -2.4223087e+00   6.1379310e-01
  -2.4061166e+00   6.4137931e-01
  -2.3895499e+00   6.6896552e-01
  -2.3726272e+00   6.9655172e-01
  -2.3553642e+00   7.2413793e-01
  -2.3377725e+00   7.5172414e-01
  -2.3196205e+00   7.7931034e-01
  -2.3005222e+00   8.0689655e-01
  -2.2804463e+00   8.3448276e-01
  -2.2593596e+00   8.6206897e-01
  -2.2372256e+00   8.8965517e-01
  -2.2140053e+00   9.1724138e-01
  -2.1896557e+00   9.4482759e-01
  -2.1641303e+00   9.7241379e-01
  -2.1373826e+00   1.0000000e+00
  -2.1097964e+00   1.0271707e+00
  -2.0822102e+00   1.0531408e+00
  -2.0546240e+00   1.0780146e+00
  -2.0270378e+00   1.1014469e+00
  -1.9994516e+00   1.1231775e+00
  -1.9718654e+00   1.1433562e+00
  -1.9442792e+00   1.1621109e+00
  -1.9166930e+00   1.1795511e+00
  -1.8891068e+00   1.1957722e+00
  -1.8615205e+00   1.2108571e+00
  -1.8339343e+00   1.2248789e+00
  -1.8063481e+00   1.2379021e+00
  -1.7787619e+00   1.2499840e+00
  -1.7511757e+00   1.2611630e+00
  -1.7235895e+00   1.2714667e+00
  -1.6960033e+00   1.2809317e+00
  -1.6684171e+00   1.2895913e+00
  -1.6408309e+00   1.2974759e+00
  -1.6132447e+00   1.3046136e+00
  -1.5856585e+00   1.3110302e+00
  -1.5580723e+00   1.3167495e+00
  -1.5304861e+00   1.3217937e+00
  -1.5028999e+00   1.3261834e+00
  -1.4753137e+00   1.3299598e+00
  -1.4477274e+00   1.3331622e+00
  -1.4201412e+00   1.3358077e+00
  -1.3925550e+00   1.3379120e+00
  -1.3649688e+00   1.3394895e+00
  -1.3373826e+00   1.3405533e+00
  -1.3097964e+00   1.3411156e+00
  -1.2822102e+00   1.3411875e+00
  -1.2546240e+00   1.3407791e+00
  -1.2270378e+00   1.3398998e+00
  -1.1994516e+00   1.3385237e+00
  -1.1718654e+00   1.3366282e+00
  -1.1442792e+00   1.3342219e+00
  -1.1166930e+00   1.3313134e+00
  -1.0891068e+00   1.3279103e+00
  -1.0615205e+00   1.3240202e+00
  -1.0339343e+00   1.3196501e+00
  -1.0063481e+00   1.3148064e+00
  -9.7876193e-01   1.3094956e+00
  -9.5117572e-01   1.3037235e+00


==> data/vertices1/vertice_31.dat <==
  -9.7096580e-01   3.9719544e+00
  -9.4337959e-01   3.9535920e+00
  -9.1579338e-01   3.9351622e+00
  -8.8820718e-01   3.9166625e+00
  -8.6062097e-01   3.8980903e+00
  -8.3303476e-01   3.8794430e+00
  -8.0544856e-01   3.8607180e+00
  -7.7786235e-01   3.8419124e+00
  -7.5027614e-01   3.8230236e+00
  -7.2268994e-01   3.8040487e+00
  -6.9510373e-01   3.7849847e+00
  -6.6751752e-01   3.7658326e+00
  -6.3993131e-01   3.7465907e+00
  -6.1234511e-01   3.7272569e+00
  -5.8475890e-01   3.7078338e+00
  -5.5717269e-01   3.6883197e+00
  -5.2958649e-01   3.6687119e+00
  -5.0200028e-01   3.6490076e+00
  -4.7441407e-01   3.6292039e+00
  -4.4682787e-01   3.6092977e+00
  -4.1924166e-01   3.5892861e+00
  -3.9165545e-01   3.5691654e+00
  -3.6406925e-01   3.5489327e+00
  -3.3648304e-01   3.5285852e+00
  -3.0889683e-01   3.5081202e+00
  -2.8131063e-01   3.4875347e+00
  -2.5372442e-01   3.4668259e+00
  -2.2613821e-01   3.4459912e+00
  -1.9855200e-01   3.4250329e+00
  -1.7096580e-01   3.4039477e+00
  -1.4337959e-01   3.3827318e+00
  -1.1579338e-01   3.3613811e+00
  -8.8207177e-02   3.3398921e+00
  -6.0620970e-02   3.3182612e+00
  -3.3034763e-02   3.2964850e+00
  -5.4485563e-03   3.2745596e+00
   2.2137651e-02   3.2524814e+00
   4.9723858e-02   3.2302463e+00
   7.7310064e-02   3.2078503e+00
   1.0489627e-01   3.1852891e+00
   1.3248248e-01   3.1625614e+00
   1.6006869e-01   3.1396735e+00
   1.8765489e-01   3.1166229e+00
   2.1524110e-01   3.0934051e+00
   2.4282731e-01   3.0700154e+00
   2.7041351e-01   3.0464490e+00
   2.9799972e-01   3.0227008e+00
   3.2558593e-01   2.9987656e+00
   3.5317213e-01   2.9746379e+00
   3.8075834e-01   2.9503121e+00
   4.0834455e-01   2.9257823e+00
   4.3593075e-01   2.9010665e+00
   4.6351696e-01   2.8761707e+00
   4.9110317e-01   2.8510904e+00
   5.1868937e-01   2.8258196e+00
   5.4627558e-01   2.8003520e+00
   5.7386179e-01   2.7746808e+00
   6.0144800e-01   2.7487993e+00
   6.2903420e-01   2.7227003e+00
   6.5662041e-01   2.6963761e+00
   6.8420662e-01   2.6698190e+00
   7.1179282e-01   2.6430644e+00
   7.3937903e-01   2.6161171e+00
   7.6696524e-01   2.5889764e+00
   7.9455144e-01   2.5616346e+00
   8.2213765e-01   2.5340834e+00
   8.4954361e-01   2.5064972e+00
   8.7673074e-01   2.4789110e+00
   9.0369559e-01   2.4513247e+00
   9.3043476e-01   2.4237385e+00
   9.5694490e-01   2.3961523e+00
   9.8326472e-01   2.3685661e+00
   1.0094116e+00   2.3409799e+00
   1.0353876e+00   2.3133937e+00
   1.0611884e+00   2.2858075e+00
   1.0868094e+00   2.2582213e+00
   1.1122463e+00   2.2306351e+00
   1.1374944e+00   2.2030489e+00
   1.1625495e+00   2.1754627e+00
   1.1874070e+00   2.1478765e+00
   1.2120625e+00   2.1202903e+00
   1.2365118e+00   2.0927041e+00
   1.2607954e+00   2.0651179e+00
   1.2849251e+00   2.0375316e+00
   1.3088959e+00   2.0099454e+00
   1.3327025e+00   1.9823592e+00
   1.3563397e+00   1.9547730e+00
   1.3798023e+00   1.9271868e+00
   1.4030850e+00   1.8996006e+00
   1.4261826e+00   1.8720144e+00
   1.4490896e+00   1.8444282e+00
   1.4718009e+00   1.8168420e+00
   1.4943119e+00   1.7892558e+00
   1.5166221e+00   1.7616696e+00
   1.5387795e+00   1.7340834e+00
   1.5607800e+00   1.7064972e+00
   1.5826179e+00   1.6789110e+00
   1.6042872e+00   1.6513247e+00
   1.6257821e+00   1.6237385e+00
   1.6470966e+00   1.5961523e+00
   1.6682245e+00   1.5685661e+00
   1.6891597e+00   1.5409799e+00
   1.7098968e+00   1.5133937e+00
   1.7304338e+00   1.4858075e+00
   1.7507641e+00   1.4582213e+00
   1.7708808e+00   1.4306351e+00
   1.7907773e+00   1.4030489e+00
   1.8105209e+00   1.3754627e+00
   1.8301154e+00   1.3478765e+00
   1.8495542e+00   1.3202903e+00
   1.8688309e+00   1.2927041e+00
   1.8879385e+00   1.2651179e+00
   1.9068708e+00   1.2375316e+00
   1.9256250e+00   1.2099454e+00
   1.9441934e+00   1.1823592e+00
   1.9625682e+00   1.1547730e+00
   1.9807410e+00   1.1271868e+00
   1.9987036e+00   1.0996006e+00
   2.0164471e+00   1.0720144e+00
   2.0339626e+00   1.0444282e+00
   2.0512407e+00   1.0168420e+00
   2.0682720e+00   9.8925578e-01
   2.0852012e+00   9.6166958e-01
   2.1020338e+00   9.3408337e-01
   2.1187636e+00   9.0649716e-01
   2.1353841e+00   8.7891095e-01
   2.1518880e+00   8.5132475e-01
   2.1682675e+00   8.2373854e-01
   2.1845138e+00   7.9615233e-01
   2.2006175e+00   7.6856613e-01
   2.2165682e+00   7.4097992e-01
   2.2323544e+00   7.1339371e-01
   2.2479646e+00   6.8580751e-01
   2.2633919e+00   6.5822130e-01
   2.2786213e+00   6.3063509e-01
   2.2936363e+00   6.0304889e-01
   2.3084187e+00   5.7546268e-01
   2.3229480e+00   5.4787647e-01
   2.3372016e+00   5.2029027e-01
   2.3513408e+00   4.9270406e-01
   2.3655923e+00   4.6511785e-01
   2.3799860e+00   4.3753164e-01
   2.3945636e+00   4.0994544e-01
   2.4093949e+00   3.8235923e-01
   2.4245657e+00   3.5477302e-01
   2.4402069e+00   3.2718682e-01
   2.4565328e+00   2.9960061e-01
   2.4739336e+00   2.7201440e-01
   2.4932567e+00   2.4442820e-01
   2.5172414e+00   2.1684199e-01
   2.5448276e+00   1.9724732e-01
   2.5724138e+00   1.9187987e-01
   2.6000000e+00   2.0000000e-01
   2.6275862e+00   2.0812013e-01
   2.6551724e+00   2.3029575e-01
   2.6759353e+00   2.5788196e-01
   2.6934882e+00   2.8546816e-01
   2.7096437e+00   3.1305437e-01
   2.7250030e+00   3.4064058e-01
   2.7398484e+00   3.6822678e-01
   2.7543362e+00   3.9581299e-01
   2.7685617e+00   4.2339920e-01
   2.7825851e+00   4.5098541e-01
   2.7964471e+00   4.7857161e-01
   2.8101799e+00   5.0615782e-01
   2.8238073e+00   5.3374403e-01
   2.8373468e+00   5.6133023e-01
   2.8508122e+00   5.8891644e-01
   2.8642139e+00   6.1650265e-01
   2.8775606e+00   6.4408885e-01
   2.8908588e+00   6.7167506e-01
   2.9041141e+00   6.9926127e-01
   2.9173776e+00   7.2684747e-01
   2.9306796e+00   7.5443368e-01
   2.9440128e+00   7.8201989e-01
   2.9573709e+00   8.0960609e-01
   2.9707483e+00   8.3719230e-01
   2.9841402e+00   8.6477851e-01
   2.9975426e+00   8.9236472e-01
   3.0109517e+00   9.1995092e-01
   3.0243642e+00   9.4753713e-01
   3.0377775e+00   9.7512334e-01
   3.0511889e+00   1.0027095e+00
   3.0645964e+00   1.0302958e+00
   3.0779979e+00   1.0578820e+00
   3.0913917e+00   1.0854682e+00
   3.1047764e+00   1.1130544e+00
   3.1181506e+00   1.1406406e+00
   3.1315131e+00   1.1682268e+00
   3.1448627e+00   1.1958130e+00
   3.1581985e+00   1.2233992e+00
   3.1715196e+00   1.2509854e+00
   3.1848254e+00   1.2785716e+00
   3.1981858e+00   1.3061578e+00
   3.2116019e+00   1.3337440e+00
   3.2250697e+00   1.3613302e+00
   3.2385855e+00   1.3889164e+00
   3.2521458e+00   1.4165026e+00
   3.2657473e+00   1.4440889e+00
   3.2793869e+00   1.4716751e+00
   3.2930618e+00   1.4992613e+00
   3.3067692e+00   1.5268475e+00
   3.3205067e+00   1.5544337e+00
   3.3342718e+00   1.5820199e+00
   3.3480622e+00   1.6096061e+00
   3.3618760e+00   1.6371923e+00
   3.3757109e+00   1.6647785e+00
   3.3895652e+00   1.6923647e+00


==> data/vertices1/vertice_32.dat <==
  -3.9563412e+00   3.6666703e+00
  -3.9327978e+00   3.6390841e+00
  -3.9090293e+00   3.6114979e+00
  -3.8850230e+00   3.5839117e+00
  -3.8607654e+00   3.5563255e+00
  -3.8362418e+00   3.5287393e+00
  -3.8114360e+00   3.5011531e+00
  -3.7863306e+00   3.4735669e+00
  -3.7609063e+00   3.4459807e+00
  -3.7351421e+00   3.4183944e+00
  -3.7090440e+00   3.3908082e+00
  -3.6826110e+00   3.3632220e+00
  -3.6558199e+00   3.3356358e+00
  -3.6286448e+00   3.3080496e+00
  -3.6010585e+00   3.2804652e+00
  -3.5734723e+00   3.2533116e+00
  -3.5458861e+00   3.2266008e+00
  -3.5182999e+00   3.2003448e+00
  -3.4907137e+00   3.1745557e+00
  -3.4631275e+00   3.1492456e+00
  -3.4355413e+00   3.1244088e+00
  -3.4079551e+00   3.1000370e+00
  -3.3803689e+00   3.0761434e+00
  -3.3527827e+00   3.0527410e+00
  -3.3251965e+00   3.0298427e+00
  -3.2976103e+00   3.0074617e+00
  -3.2700241e+00   2.9856111e+00
  -3.2424379e+00   2.9643039e+00
  -3.2148517e+00   2.9435532e+00
  -3.1872654e+00   2.9233717e+00
  -3.1596792e+00   2.9037543e+00
  -3.1320930e+00   2.8846933e+00
  -3.1045068e+00   2.8662020e+00
  -3.0769206e+00   2.8482936e+00
  -3.0493344e+00   2.8309812e+00
  -3.0217482e+00   2.8142776e+00
  -2.9941620e+00   2.7981949e+00
  -2.9665758e+00   2.7827453e+00
  -2.9389896e+00   2.7679403e+00
  -2.9114034e+00   2.7537908e+00
  -2.8838172e+00   2.7402555e+00
  -2.8562310e+00   2.7272842e+00
  -2.8286448e+00   2.7148871e+00
  -2.8010585e+00   2.7030738e+00
  -2.7734723e+00   2.6918531e+00
  -2.7458861e+00   2.6812336e+00
  -2.7182999e+00   2.6712229e+00
  -2.6907137e+00   2.6618281e+00
  -2.6631275e+00   2.6530554e+00
  -2.6355413e+00   2.6449105e+00
  -2.6079551e+00   2.6372554e+00
  -2.5803689e+00   2.6299273e+00
  -2.5527827e+00   2.6229298e+00
  -2.5251965e+00   2.6162663e+00
  -2.4976103e+00   2.6099398e+00
  -2.4700241e+00   2.6039529e+00
  -2.4424379e+00   2.5983078e+00
  -2.4148517e+00   2.5930066e+00
  -2.3872654e+00   2.5880508e+00
  -2.3596792e+00   2.5834416e+00
  -2.3320930e+00   2.5789965e+00
  -2.3045068e+00   2.5745024e+00
  -2.2769206e+00   2.5699603e+00
  -2.2493344e+00   2.5653718e+00
  -2.2217482e+00   2.5607379e+00
  -2.1941620e+00   2.5560600e+00
  -2.1665758e+00   2.5513395e+00
  -2.1389896e+00   2.5465777e+00
  -2.1114034e+00   2.5417759e+00
  -2.0838172e+00   2.5369354e+00
  -2.0562310e+00   2.5319703e+00
  -2.0286448e+00   2.5267798e+00
  -2.0010585e+00   2.5213654e+00
  -1.9734723e+00   2.5157287e+00
  -1.9458861e+00   2.5098712e+00
  -1.9182999e+00   2.5037944e+00
  -1.8907137e+00   2.4974998e+00
  -1.8631275e+00   2.4909890e+00
  -1.8355413e+00   2.4842633e+00
  -1.8079551e+00   2.4773243e+00
  -1.7803689e+00   2.4701515e+00
  -1.7527827e+00   2.4627210e+00
  -1.7251965e+00   2.4550344e+00
  -1.6976103e+00   2.4470935e+00
  -1.6700241e+00   2.4389001e+00
  -1.6424379e+00   2.4304557e+00
  -1.6148517e+00   2.4217620e+00
  -1.5872654e+00   2.4128208e+00
  -1.5596792e+00   2.4036337e+00
  -1.5320930e+00   2.3942023e+00
  -1.5045068e+00   2.3845146e+00
  -1.4769206e+00   2.3745558e+00
  -1.4493344e+00   2.3643266e+00
  -1.4217482e+00   2.3538276e+00
  -1.3941620e+00   2.3430592e+00
  -1.3665758e+00   2.3320194e+00
  -1.3389896e+00   2.3207097e+00
  -1.3114034e+00   2.3091314e+00
  -1.2838172e+00   2.2972860e+00
  -1.2562310e+00   2.2851748e+00
  -1.2286448e+00   2.2727925e+00
  -1.2010585e+00   2.2601310e+00
  -1.1734723e+00   2.2471893e+00
  -1.1458861e+00   2.2339659e+00
  -1.1182999e+00   2.2204596e+00
  -1.0907137e+00   2.2066690e+00
  -1.0631275e+00   2.1925922e+00
  -1.0355413e+00   2.1782277e+00
  -1.0079551e+00   2.1635735e+00
  -9.8036889e-01   2.1486276e+00
  -9.5278269e-01   2.1333990e+00
  -9.2519648e-01   2.1178955e+00
  -8.9761027e-01   2.1021101e+00
  -8.7002406e-01   2.0860357e+00
  -8.4243786e-01   2.0696645e+00
  -8.1485165e-01   2.0529997e+00
  -7.8726544e-01   2.0360370e+00
  -7.5967924e-01   2.0187712e+00
  -7.3209303e-01   2.0011968e+00
  -7.0450682e-01   1.9833081e+00
  -6.7692062e-01   1.9651254e+00
  -6.4933441e-01   1.9466705e+00
  -6.2174820e-01   1.9279331e+00
  -5.9416200e-01   1.9089025e+00
  -5.6657579e-01   1.8895674e+00
  -5.3898958e-01   1.8699157e+00
  -5.1140338e-01   1.8499348e+00
  -4.8381717e-01   1.8296113e+00
  -4.5623096e-01   1.8089311e+00
  -4.2864475e-01   1.7878863e+00
  -4.0105855e-01   1.7665136e+00
  -3.7347234e-01   1.7448321e+00
  -3.4588613e-01   1.7228268e+00
  -3.1829993e-01   1.7004819e+00
  -2.9071372e-01   1.6777805e+00
  -2.6312751e-01   1.6547046e+00
  -2.3554131e-01   1.6312350e+00
  -2.0795510e-01   1.6073512e+00
  -1.8036889e-01   1.5830311e+00
  -1.5278269e-01   1.5582512e+00
  -1.2519648e-01   1.5330120e+00
  -9.7610272e-02   1.5073355e+00
  -7.0024065e-02   1.4812241e+00
  -4.2437858e-02   1.4546509e+00
  -1.4851651e-02   1.4275862e+00
   1.2732765e-02   1.4000000e+00
   3.9780795e-02   1.3724138e+00
   6.6289998e-02   1.3448276e+00
   9.2258443e-02   1.3172414e+00
   1.1768468e-01   1.2896552e+00
   1.4257722e-01   1.2620690e+00
   1.6698626e-01   1.2344828e+00
   1.9094182e-01   1.2068966e+00
   2.1443776e-01   1.1793103e+00
   2.3746838e-01   1.1517241e+00
   2.6002842e-01   1.1241379e+00
   2.8211302e-01   1.0965517e+00
   3.0371767e-01   1.0689655e+00
   3.2483826e-01   1.0413793e+00
   3.4547097e-01   1.0137931e+00
   3.6561231e-01   9.8620690e-01
   3.8526891e-01   9.5862069e-01
   4.0446750e-01   9.3103448e-01
   4.2322628e-01   9.0344828e-01
   4.4155904e-01   8.7586207e-01
   4.5945743e-01   8.4827586e-01
   4.7691333e-01   8.2068966e-01
   4.9391883e-01   7.9310345e-01
   5.1046621e-01   7.6551724e-01
   5.2654791e-01   7.3793103e-01
   5.4215650e-01   7.1034483e-01
   5.5729471e-01   6.8275862e-01
   5.7198597e-01   6.5517241e-01
   5.8622348e-01   6.2758621e-01
   6.0000000e-01   6.0000000e-01
   6.1377652e-01   5.7241379e-01
   6.2707921e-01   5.4482759e-01
   6.3990004e-01   5.1724138e-01
   6.5223037e-01   4.8965517e-01
   6.6406098e-01   4.6206897e-01
   6.7538194e-01   4.3448276e-01
   6.8618255e-01   4.0689655e-01
   6.9645011e-01   3.7931034e-01
   7.0617405e-01   3.5172414e-01
   7.1534242e-01   3.2413793e-01
   7.2393924e-01   2.9655172e-01
   7.3194726e-01   2.6896552e-01
   7.3934783e-01   2.4137931e-01
   7.4612065e-01   2.1379310e-01
   7.5224351e-01   1.8620690e-01
   7.5769200e-01   1.5862069e-01
   7.6243914e-01   1.3103448e-01
   7.6645835e-01   1.0344828e-01
   7.6972350e-01   7.5862069e-02
   7.7219158e-01   4.8275862e-02
   7.7381352e-01   2.0689655e-02
   7.7453289e-01  -6.8965517e-03
   7.7428414e-01  -3.4482759e-02
   7.7299034e-01  -6.2068966e-02
   7.7056014e-01  -8.9655172e-02
   7.6688352e-01  -1.1724138e-01
   7.6182588e-01  -1.4482759e-01
   7.5521915e-01  -1.7241379e-01
   7.4684840e-01  -2.0000000e-01
   7.3643335e-01  -2.2758621e-01
   7.2359500e-01  -2.5517241e-01
   7.0779854e-01  -2.8275862e-01
   6.8824557e-01  -3.1034483e-01
   6.6365153e-01  -3.3793103e-01
   6.3606532e-01  -3.6181850e-01
   6.0847912e-01  -3.7995601e-01
   5.8089291e-01  -3.9369888e-01
   5.5330670e-01  -4.0388535e-01
   5.2572049e-01  -4.1107635e-01
   4.9813429e-01  -4.1566750e-01
   4.7054808e-01  -4.1795879e-01
   4.4296187e-01  -4.1817086e-01
   4.1537567e-01  -4.1645631e-01
   3.8778946e-01  -4.1292751e-01
   3.6020325e-01  -4.0777336e-01
   3.3261705e-01  -4.0108040e-01
   3.0503084e-01  -3.9288532e-01
   2.7744463e-01  -3.8320421e-01
   2.4985843e-01  -3.7203303e-01
   2.2227222e-01  -3.5934672e-01


==> data/vertices1/vertice_33.dat <==
  -3.9737137e+00   2.4617825e+00
  -3.9574335e+00   2.4341963e+00
  -3.9411299e+00   2.4066101e+00
  -3.9248015e+00   2.3790239e+00
  -3.9084472e+00   2.3514377e+00
  -3.8920658e+00   2.3238515e+00
  -3.8756557e+00   2.2962653e+00
  -3.8592157e+00   2.2686791e+00
  -3.8427440e+00   2.2410929e+00
  -3.8262390e+00   2.2135067e+00
  -3.8096990e+00   2.1859205e+00
  -3.7931220e+00   2.1583343e+00
  -3.7765060e+00   2.1307481e+00
  -3.7598489e+00   2.1031619e+00
  -3.7431484e+00   2.0755756e+00
  -3.7264022e+00   2.0479894e+00
  -3.7096211e+00   2.0204032e+00
  -3.6928049e+00   1.9928170e+00
  -3.6759512e+00   1.9652308e+00
  -3.6590575e+00   1.9376446e+00
  -3.6421211e+00   1.9100584e+00
  -3.6251391e+00   1.8824722e+00
  -3.6081085e+00   1.8548860e+00
  -3.5910258e+00   1.8272998e+00
  -3.5738874e+00   1.7997136e+00
  -3.5566896e+00   1.7721274e+00
  -3.5394281e+00   1.7445412e+00
  -3.5220985e+00   1.7169550e+00
  -3.5046957e+00   1.6893688e+00
  -3.4872142e+00   1.6617825e+00
  -3.4696482e+00   1.6341963e+00
  -3.4519911e+00   1.6066101e+00
  -3.4342357e+00   1.5790239e+00
  -3.4163736e+00   1.5514377e+00
  -3.3983950e+00   1.5238515e+00
  -3.3802896e+00   1.4962653e+00
  -3.3620453e+00   1.4686791e+00
  -3.3436490e+00   1.4410929e+00
  -3.3250854e+00   1.4135067e+00
  -3.3063375e+00   1.3859205e+00
  -3.2873859e+00   1.3583343e+00
  -3.2682081e+00   1.3307481e+00
  -3.2487786e+00   1.3031619e+00
  -3.2290672e+00   1.2755756e+00
  -3.2090388e+00   1.2479894e+00
  -3.1886519e+00   1.2204032e+00
  -3.1678463e+00   1.1928170e+00
  -3.1465163e+00   1.1652308e+00
  -3.1245697e+00   1.1376446e+00
  -3.1018886e+00   1.1100584e+00
  -3.0783184e+00   1.0824722e+00
  -3.0536496e+00   1.0548860e+00
  -3.0275862e+00   1.0272998e+00
  -3.0000000e+00   1.0000000e+00
  -2.9724138e+00   9.7270021e-01
  -2.9448276e+00   9.4742411e-01
  -2.9172414e+00   9.2433521e-01
  -2.8896552e+00   9.0359533e-01
  -2.8620690e+00   8.8538607e-01
  -2.8344828e+00   8.6993937e-01
  -2.8068966e+00   8.5739613e-01
  -2.7793103e+00   8.4787030e-01
  -2.7517241e+00   8.4144267e-01
  -2.7241379e+00   8.3815583e-01
  -2.6965517e+00   8.3801106e-01
  -2.6689655e+00   8.4096751e-01
  -2.6413793e+00   8.4694383e-01
  -2.6137931e+00   8.5582219e-01
  -2.5862069e+00   8.6726939e-01
  -2.5586207e+00   8.8057597e-01
  -2.5310345e+00   8.9560209e-01
  -2.5034483e+00   9.1220448e-01
  -2.4758621e+00   9.3023993e-01
  -2.4482759e+00   9.4956809e-01
  -2.4206897e+00   9.7005371e-01
  -2.3931034e+00   9.9156925e-01
  -2.3655172e+00   1.0139977e+00
  -2.3379310e+00   1.0372263e+00
  -2.3103448e+00   1.0607702e+00
  -2.2827586e+00   1.0834623e+00
  -2.2551724e+00   1.1053618e+00
  -2.2275862e+00   1.1265206e+00
  -2.2000000e+00   1.1469848e+00
  -2.1724138e+00   1.1667953e+00
  -2.1448276e+00   1.1859886e+00
  -2.1172414e+00   1.2045976e+00
  -2.0896552e+00   1.2226522e+00
  -2.0620690e+00   1.2401791e+00
  -2.0344828e+00   1.2570380e+00
  -2.0068966e+00   1.2727939e+00
  -1.9793103e+00   1.2875156e+00
  -1.9517241e+00   1.3012633e+00
  -1.9241379e+00   1.3140910e+00
  -1.8965517e+00   1.3260469e+00
  -1.8689655e+00   1.3371747e+00
  -1.8413793e+00   1.3475135e+00
  -1.8137931e+00   1.3570990e+00
  -1.7862069e+00   1.3659638e+00
  -1.7586207e+00   1.3741237e+00
  -1.7310345e+00   1.3815635e+00
  -1.7034483e+00   1.3883066e+00


==> data/vertices1/vertice_34.dat <==
  -6.3239011e-01   3.9804394e+00
  -6.0480391e-01   3.9614707e+00
  -5.7721770e-01   3.9424226e+00
  -5.4963149e-01   3.9232931e+00
  -5.2204528e-01   3.9040801e+00
  -4.9445908e-01   3.8847815e+00
  -4.6687287e-01   3.8653948e+00
  -4.3928666e-01   3.8459180e+00
  -4.1170046e-01   3.8263483e+00
  -3.8411425e-01   3.8066801e+00
  -3.5652804e-01   3.7869113e+00
  -3.2894184e-01   3.7670399e+00
  -3.0135563e-01   3.7470635e+00
  -2.7376942e-01   3.7269798e+00
  -2.4618322e-01   3.7067906e+00
  -2.1859701e-01   3.6864939e+00
  -1.9101080e-01   3.6660872e+00
  -1.6342460e-01   3.6455678e+00
  -1.3583839e-01   3.6249327e+00
  -1.0825218e-01   3.6041767e+00
  -8.0665975e-02   3.5832974e+00
  -5.3079768e-02   3.5622918e+00
  -2.5493561e-02   3.5411573e+00
   2.0926461e-03   3.5198910e+00
   2.9678853e-02   3.4984898e+00
   5.7265060e-02   3.4769508e+00
   8.4851267e-02   3.4552707e+00
   1.1243747e-01   3.4334497e+00
   1.4002368e-01   3.4114864e+00
   1.6760989e-01   3.3893840e+00
   1.9519609e-01   3.3671393e+00
   2.2278230e-01   3.3447488e+00
   2.5036851e-01   3.3222088e+00
   2.7795472e-01   3.2995157e+00
   3.0554092e-01   3.2766657e+00
   3.3312713e-01   3.2536547e+00
   3.6071334e-01   3.2304787e+00
   3.8829954e-01   3.2071334e+00
   4.1588575e-01   3.1836165e+00
   4.4347196e-01   3.1599506e+00
   4.7105816e-01   3.1361341e+00
   4.9864437e-01   3.1121627e+00
   5.2623058e-01   3.0880319e+00
   5.5381678e-01   3.0637371e+00
   5.8140299e-01   3.0392734e+00
   6.0898920e-01   3.0146360e+00
   6.3657540e-01   2.9898196e+00
   6.6416161e-01   2.9648189e+00
   6.9174782e-01   2.9396318e+00
   7.1933403e-01   2.9142976e+00
   7.4692023e-01   2.8888129e+00
   7.7450644e-01   2.8631767e+00
   8.0209265e-01   2.8373838e+00
   8.2967885e-01   2.8114284e+00
   8.5726506e-01   2.7853049e+00
   8.8485127e-01   2.7590072e+00
   9.1243747e-01   2.7325290e+00
   9.4002368e-01   2.7058638e+00
   9.6760989e-01   2.6790095e+00
   9.9519609e-01   2.6520183e+00
   1.0227823e+00   2.6248843e+00
   1.0503685e+00   2.5976068e+00
   1.0779547e+00   2.5701805e+00
   1.1055409e+00   2.5425986e+00
   1.1329708e+00   2.5150124e+00
   1.1602360e+00   2.4874262e+00
   1.1873321e+00   2.4598400e+00
   1.2142552e+00   2.4322538e+00
   1.2410009e+00   2.4046676e+00
   1.2676268e+00   2.3770814e+00
   1.2941294e+00   2.3494952e+00
   1.3205089e+00   2.3219090e+00
   1.3467615e+00   2.2943227e+00
   1.3728825e+00   2.2667365e+00
   1.3988671e+00   2.2391503e+00
   1.4247104e+00   2.2115641e+00
   1.4504074e+00   2.1839779e+00
   1.4759532e+00   2.1563917e+00
   1.5013427e+00   2.1288055e+00
   1.5265950e+00   2.1012193e+00
   1.5517460e+00   2.0736331e+00
   1.5767952e+00   2.0460469e+00
   1.6017385e+00   2.0184607e+00
   1.6265710e+00   1.9908745e+00
   1.6512875e+00   1.9632883e+00
   1.6758827e+00   1.9357021e+00
   1.7003514e+00   1.9081159e+00
   1.7246879e+00   1.8805296e+00
   1.7488869e+00   1.8529434e+00
   1.7729424e+00   1.8253572e+00
   1.7968656e+00   1.7977710e+00
   1.8207448e+00   1.7701848e+00
   1.8445775e+00   1.7425986e+00
   1.8683604e+00   1.7150124e+00
   1.8920898e+00   1.6874262e+00
   1.9157620e+00   1.6598400e+00
   1.9393730e+00   1.6322538e+00
   1.9629186e+00   1.6046676e+00
   1.9863946e+00   1.5770814e+00
   2.0097964e+00   1.5494952e+00
   2.0331193e+00   1.5219090e+00
   2.0563623e+00   1.4943227e+00
   2.0796355e+00   1.4667365e+00
   2.1030820e+00   1.4391503e+00
   2.1267161e+00   1.4115641e+00
   2.1505539e+00   1.3839779e+00
   2.1746135e+00   1.3563917e+00
   2.1989153e+00   1.3288055e+00
   2.2234828e+00   1.3012193e+00
   2.2483425e+00   1.2736331e+00
   2.2735250e+00   1.2460469e+00
   2.2990735e+00   1.2184607e+00
   2.3250324e+00   1.1908745e+00
   2.3517241e+00   1.1632883e+00
   2.3793103e+00   1.1365458e+00
   2.4068966e+00   1.1116941e+00
   2.4344828e+00   1.0888544e+00
   2.4620690e+00   1.0681439e+00
   2.4896552e+00   1.0496733e+00
   2.5172414e+00   1.0335437e+00
   2.5448276e+00   1.0198430e+00
   2.5724138e+00   1.0086438e+00
   2.6000000e+00   1.0000000e+00
   2.6275862e+00   9.9135623e-01
   2.6551724e+00   9.8573928e-01
   2.6827586e+00   9.8445024e-01
   2.7103448e+00   9.8747321e-01
   2.7379310e+00   9.9473599e-01
   2.7655172e+00   1.0061138e+00
   2.7931034e+00   1.0214359e+00
   2.8206897e+00   1.0404950e+00
   2.8482759e+00   1.0630576e+00
   2.8758621e+00   1.0888738e+00
   2.9022730e+00   1.1164600e+00
   2.9265302e+00   1.1440462e+00
   2.9493801e+00   1.1716325e+00
   2.9711277e+00   1.1992187e+00
   2.9919843e+00   1.2268049e+00
   3.0121028e+00   1.2543911e+00
   3.0315983e+00   1.2819773e+00
   3.0505597e+00   1.3095635e+00
   3.0690575e+00   1.3371497e+00
   3.0871484e+00   1.3647359e+00


==> data/vertices1/vertice_35.dat <==
  -3.9664479e+00   2.7477461e+00
  -3.9483542e+00   2.7201598e+00
  -3.9301912e+00   2.6925736e+00
  -3.9119556e+00   2.6649874e+00
  -3.8936439e+00   2.6374012e+00
  -3.8752524e+00   2.6098150e+00
  -3.8567772e+00   2.5822288e+00
  -3.8382141e+00   2.5546426e+00
  -3.8195585e+00   2.5270564e+00
  -3.8008056e+00   2.4994702e+00
  -3.7819501e+00   2.4718840e+00
  -3.7629865e+00   2.4442978e+00
  -3.7439086e+00   2.4167116e+00
  -3.7247099e+00   2.3891254e+00
  -3.7054051e+00   2.3615392e+00
  -3.6859886e+00   2.3339529e+00
  -3.6664535e+00   2.3063667e+00
  -3.6467926e+00   2.2787805e+00
  -3.6269978e+00   2.2511943e+00
  -3.6070602e+00   2.2236081e+00
  -3.5869704e+00   2.1960219e+00
  -3.5667179e+00   2.1684357e+00
  -3.5462913e+00   2.1408495e+00
  -3.5256779e+00   2.1132633e+00
  -3.5048638e+00   2.0856771e+00
  -3.4838338e+00   2.0580909e+00
  -3.4625710e+00   2.0305047e+00
  -3.4410589e+00   2.0029185e+00
  -3.4192817e+00   1.9753323e+00
  -3.3972148e+00   1.9477461e+00
  -3.3748309e+00   1.9201598e+00
  -3.3520986e+00   1.8925736e+00
  -3.3289817e+00   1.8649874e+00
  -3.3054386e+00   1.8374012e+00
  -3.2814206e+00   1.8098150e+00
  -3.2568706e+00   1.7822288e+00
  -3.2317206e+00   1.7546426e+00
  -3.2058884e+00   1.7270564e+00
  -3.1792733e+00   1.6994702e+00
  -3.1517241e+00   1.6718840e+00
  -3.1241379e+00   1.6452944e+00
  -3.0965517e+00   1.6197943e+00
  -3.0689655e+00   1.5954398e+00
  -3.0413793e+00   1.5722871e+00
  -3.0137931e+00   1.5503915e+00
  -2.9862069e+00   1.5298073e+00
  -2.9586207e+00   1.5105871e+00
  -2.9310345e+00   1.4927812e+00
  -2.9034483e+00   1.4764368e+00
  -2.8758621e+00   1.4615743e+00
  -2.8482759e+00   1.4482286e+00
  -2.8206897e+00   1.4364374e+00
  -2.7931034e+00   1.4262323e+00
  -2.7655172e+00   1.4176382e+00
  -2.7379310e+00   1.4106730e+00
  -2.7103448e+00   1.4053470e+00
  -2.6827586e+00   1.4016631e+00
  -2.6551724e+00   1.3996161e+00
  -2.6275862e+00   1.3991936e+00
  -2.6000000e+00   1.4000000e+00
  -2.5724138e+00   1.4008064e+00
  -2.5448276e+00   1.4027129e+00
  -2.5172414e+00   1.4057002e+00
  -2.4896552e+00   1.4097452e+00
  -2.4620690e+00   1.4148213e+00
  -2.4344828e+00   1.4208987e+00
  -2.4068966e+00   1.4279448e+00
  -2.3793103e+00   1.4359248e+00
  -2.3517241e+00   1.4448015e+00
  -2.3241379e+00   1.4545364e+00
  -2.2965517e+00   1.4643623e+00
  -2.2689655e+00   1.4740305e+00
  -2.2413793e+00   1.4835430e+00
  -2.2137931e+00   1.4929017e+00
  -2.1862069e+00   1.5021083e+00
  -2.1586207e+00   1.5111647e+00
  -2.1310345e+00   1.5200727e+00
  -2.1034483e+00   1.5288356e+00
  -2.0758621e+00   1.5374587e+00
  -2.0482759e+00   1.5459437e+00
  -2.0206897e+00   1.5539530e+00
  -1.9931034e+00   1.5613896e+00
  -1.9655172e+00   1.5682717e+00
  -1.9379310e+00   1.5746166e+00
  -1.9103448e+00   1.5804399e+00
  -1.8827586e+00   1.5857565e+00
  -1.8551724e+00   1.5905802e+00
  -1.8275862e+00   1.5949239e+00
  -1.8000000e+00   1.5987996e+00
  -1.7724138e+00   1.6022186e+00
  -1.7448276e+00   1.6051416e+00
  -1.7172414e+00   1.6075635e+00
  -1.6896552e+00   1.6094954e+00
  -1.6620690e+00   1.6109472e+00
  -1.6344828e+00   1.6119284e+00
  -1.6068966e+00   1.6124474e+00
  -1.5793103e+00   1.6125120e+00
  -1.5517241e+00   1.6121293e+00
  -1.5241379e+00   1.6113056e+00
  -1.4965517e+00   1.6100468e+00
  -1.4689655e+00   1.6083887e+00
  -1.4413793e+00   1.6063469e+00
  -1.4137931e+00   1.6039268e+00
  -1.3862069e+00   1.6011336e+00
  -1.3586207e+00   1.5979726e+00
  -1.3310345e+00   1.5944492e+00
  -1.3034483e+00   1.5905684e+00
  -1.2758621e+00   1.5863356e+00
  -1.2482759e+00   1.5817561e+00
  -1.2206897e+00   1.5768349e+00
  -1.1931034e+00   1.5715144e+00
  -1.1655172e+00   1.5657780e+00
  -1.1379310e+00   1.5596299e+00
  -1.1103448e+00   1.5530742e+00
  -1.0827586e+00   1.5461149e+00
  -1.0551724e+00   1.5387557e+00
  -1.0275862e+00   1.5310001e+00
  -1.0000000e+00   1.5228517e+00
  -9.7241379e-01   1.5143136e+00
  -9.4482759e-01   1.5053868e+00
  -9.1724138e-01   1.4960333e+00
  -8.8965517e-01   1.4862427e+00
  -8.6206897e-01   1.4760170e+00
  -8.3448276e-01   1.4653576e+00
  -8.0689655e-01   1.4542659e+00
  -7.7931034e-01   1.4427429e+00
  -7.5172414e-01   1.4307896e+00
  -7.2413793e-01   1.4184065e+00
  -6.9655172e-01   1.4055940e+00
  -6.6896552e-01   1.3923522e+00
  -6.4137931e-01   1.3786729e+00
  -6.1379310e-01   1.3645499e+00
  -5.8620690e-01   1.3499790e+00
  -5.5862069e-01   1.3349552e+00
  -5.3103448e-01   1.3194731e+00
  -5.0344828e-01   1.3035266e+00
  -4.7586207e-01   1.2871089e+00
  -4.4827586e-01   1.2702125e+00
  -4.2068966e-01   1.2528292e+00
  -3.9310345e-01   1.2349499e+00
  -3.6551724e-01   1.2165812e+00
  -3.3793103e-01   1.1977218e+00
  -3.1034483e-01   1.1783575e+00
  -2.8275862e-01   1.1584728e+00
  -2.5517241e-01   1.1380507e+00
  -2.2758621e-01   1.1170724e+00
  -2.0000000e-01   1.0955176e+00
  -1.7241379e-01   1.0733634e+00
  -1.4482759e-01   1.0505849e+00
  -1.1724138e-01   1.0271544e+00
  -8.9655172e-02   1.0030668e+00
  -6.2068966e-02   9.7829330e-01
  -3.4482759e-02   9.5279157e-01
  -6.8965517e-03   9.2652632e-01
   2.0689655e-02   8.9946423e-01
   4.7957692e-02   8.7187802e-01
   7.4381675e-02   8.4429182e-01
   9.9984178e-02   8.1670561e-01
   1.2478518e-01   7.8911940e-01
   1.4880228e-01   7.6153320e-01
   1.7206003e-01   7.3394699e-01
   1.9457610e-01   7.0636078e-01
   2.1635371e-01   6.7877458e-01
   2.3740642e-01   6.5118837e-01
   2.5775496e-01   6.2360216e-01
   2.7740267e-01   5.9601595e-01
   2.9635154e-01   5.6842975e-01
   3.1460218e-01   5.4084354e-01
   3.3215381e-01   5.1325733e-01
   3.4900417e-01   4.8567113e-01
   3.6514950e-01   4.5808492e-01
   3.8058439e-01   4.3049871e-01
   3.9530170e-01   4.0291251e-01
   4.0929877e-01   3.7532630e-01
   4.2257528e-01   3.4774009e-01
   4.3512989e-01   3.2015389e-01
   4.4694614e-01   2.9256768e-01
   4.5799811e-01   2.6498147e-01
   4.6825711e-01   2.3739527e-01
   4.7769107e-01   2.0980906e-01
   4.8626376e-01   1.8222285e-01
   4.9393392e-01   1.5463664e-01
   5.0065402e-01   1.2705044e-01
   5.0636643e-01   9.9464231e-02
   5.1100488e-01   7.1878024e-02
   5.1449411e-01   4.4291817e-02
   5.1674144e-01   1.6705610e-02
   5.1763161e-01  -1.0880597e-02
   5.1701936e-01  -3.8466804e-02
   5.1471844e-01  -6.6053011e-02
   5.1048452e-01  -9.3639218e-02
   5.0398738e-01  -1.2122542e-01
   4.9476301e-01  -1.4881163e-01
   4.8209224e-01  -1.7639784e-01
   4.6475292e-01  -2.0398405e-01
   4.4054133e-01  -2.3157025e-01
   4.1295513e-01  -2.5265434e-01


==> data/vertices1/vertice_36.dat <==
  -3.3712504e-01   3.9679001e+00
  -3.0953883e-01   3.9483614e+00
  -2.8195262e-01   3.9287285e+00
  -2.5436642e-01   3.9089995e+00
  -2.2678021e-01   3.8891723e+00
  -1.9919400e-01   3.8692449e+00
  -1.7160780e-01   3.8492151e+00
  -1.4402159e-01   3.8290807e+00
  -1.1643538e-01   3.8088367e+00
  -8.8849176e-02   3.7884802e+00
  -6.1262969e-02   3.7680088e+00
  -3.3676763e-02   3.7474204e+00
  -6.0905556e-03   3.7267125e+00
   2.1495651e-02   3.7058862e+00
   4.9081858e-02   3.6849394e+00
   7.6668065e-02   3.6638694e+00
   1.0425427e-01   3.6426735e+00
   1.3184048e-01   3.6213490e+00
   1.5942669e-01   3.5998979e+00
   1.8701289e-01   3.5783188e+00
   2.1459910e-01   3.5566091e+00
   2.4218531e-01   3.5347657e+00
   2.6977151e-01   3.5127858e+00
   2.9735772e-01   3.4906662e+00
   3.2494393e-01   3.4684039e+00
   3.5253013e-01   3.4459961e+00
   3.8011634e-01   3.4234430e+00
   4.0770255e-01   3.4007410e+00
   4.3528875e-01   3.3779055e+00
   4.6287496e-01   3.3549383e+00
   4.9046117e-01   3.3318362e+00
   5.1804738e-01   3.3085957e+00
   5.4563358e-01   3.2852132e+00
   5.7321979e-01   3.2616850e+00
   6.0080600e-01   3.2380073e+00
   6.2839220e-01   3.2141762e+00
   6.5597841e-01   3.1901876e+00
   6.8356462e-01   3.1660383e+00
   7.1115082e-01   3.1417617e+00
   7.3873703e-01   3.1173639e+00
   7.6632324e-01   3.0928411e+00
   7.9390944e-01   3.0681892e+00
   8.2149565e-01   3.0434044e+00
   8.4908186e-01   3.0184822e+00
   8.7666807e-01   2.9934184e+00
   9.0425427e-01   2.9682084e+00
   9.3184048e-01   2.9428475e+00
   9.5942669e-01   2.9173308e+00
   9.8701289e-01   2.8916995e+00
   1.0145991e+00   2.8659662e+00
   1.0421853e+00   2.8401267e+00
   1.0697715e+00   2.8141765e+00
   1.0973577e+00   2.7881114e+00
   1.1249439e+00   2.7619264e+00
   1.1525301e+00   2.7356169e+00
   1.1801163e+00   2.7091776e+00
   1.2077025e+00   2.6826033e+00
   1.2352888e+00   2.6558884e+00
   1.2628750e+00   2.6290764e+00
   1.2904612e+00   2.6021800e+00
   1.3180474e+00   2.5751960e+00
   1.3456336e+00   2.5481197e+00
   1.3732198e+00   2.5209460e+00
   1.4008060e+00   2.4936698e+00
   1.4283922e+00   2.4662854e+00
   1.4559784e+00   2.4387873e+00
   1.4835331e+00   2.4112011e+00
   1.5109633e+00   2.3836149e+00
   1.5383197e+00   2.3560287e+00
   1.5656176e+00   2.3284425e+00
   1.5928549e+00   2.3008563e+00
   1.6200274e+00   2.2732701e+00
   1.6471310e+00   2.2456839e+00
   1.6741615e+00   2.2180977e+00
   1.7011142e+00   2.1905115e+00
   1.7279848e+00   2.1629253e+00
   1.7547685e+00   2.1353391e+00
   1.7814606e+00   2.1077529e+00
   1.8081241e+00   2.0801666e+00
   1.8348125e+00   2.0525804e+00
   1.8615268e+00   2.0249942e+00
   1.8882663e+00   1.9974080e+00
   1.9150300e+00   1.9698218e+00
   1.9418170e+00   1.9422356e+00
   1.9686264e+00   1.9146494e+00
   1.9954572e+00   1.8870632e+00
   2.0223082e+00   1.8594770e+00
   2.0491783e+00   1.8318908e+00
   2.0761457e+00   1.8043046e+00
   2.1034483e+00   1.7767184e+00
   2.1310345e+00   1.7492137e+00
   2.1586207e+00   1.7220939e+00
   2.1862069e+00   1.6953762e+00
   2.2137931e+00   1.6690789e+00
   2.2413793e+00   1.6432207e+00
   2.2689655e+00   1.6178213e+00
   2.2965517e+00   1.5929009e+00
   2.3241379e+00   1.5684807e+00
   2.3517241e+00   1.5447847e+00
   2.3793103e+00   1.5224624e+00
   2.4068966e+00   1.5015771e+00
   2.4344828e+00   1.4821872e+00
   2.4620690e+00   1.4643470e+00
   2.4896552e+00   1.4481071e+00
   2.5172414e+00   1.4335140e+00
   2.5448276e+00   1.4206090e+00
   2.5724138e+00   1.4094280e+00
   2.6000000e+00   1.4000000e+00
   2.6275862e+00   1.3905720e+00
   2.6551724e+00   1.3832419e+00
   2.6827586e+00   1.3789892e+00
   2.7103448e+00   1.3778244e+00
   2.7379310e+00   1.3797372e+00
   2.7655172e+00   1.3846962e+00
   2.7931034e+00   1.3926502e+00
   2.8206897e+00   1.4035294e+00
   2.8482759e+00   1.4172471e+00
   2.8758621e+00   1.4337030e+00
   2.9034483e+00   1.4527849e+00
   2.9310345e+00   1.4743289e+00
   2.9586207e+00   1.4980910e+00
   2.9862069e+00   1.5239632e+00
   3.0135074e+00   1.5515494e+00
   3.0390853e+00   1.5791356e+00
   3.0633077e+00   1.6067218e+00
   3.0864292e+00   1.6343080e+00
   3.1086351e+00   1.6618942e+00
   3.1300650e+00   1.6894804e+00
   3.1508270e+00   1.7170667e+00
   3.1710071e+00   1.7446529e+00
   3.1906748e+00   1.7722391e+00
   3.2100576e+00   1.7998253e+00
   3.2291912e+00   1.8274115e+00
   3.2480946e+00   1.8549977e+00
   3.2667843e+00   1.8825839e+00
   3.2852752e+00   1.9101701e+00
   3.3035805e+00   1.9377563e+00
   3.3217119e+00   1.9653425e+00
   3.3396801e+00   1.9929287e+00
   3.3574949e+00   2.0205149e+00
   3.3751648e+00   2.0481011e+00
   3.3926980e+00   2.0756873e+00
   3.4101016e+00   2.1032735e+00
   3.4273824e+00   2.1308598e+00
   3.4445464e+00   2.1584460e+00
   3.4615991e+00   2.1860322e+00
   3.4785874e+00   2.2136184e+00
   3.4955252e+00   2.2412046e+00
   3.5124142e+00   2.2687908e+00
   3.5292560e+00   2.2963770e+00
   3.5460522e+00   2.3239632e+00
   3.5628042e+00   2.3515494e+00
   3.5795134e+00   2.3791356e+00
   3.5961810e+00   2.4067218e+00
   3.6128084e+00   2.4343080e+00
   3.6293965e+00   2.4618942e+00
   3.6459466e+00   2.4894804e+00
   3.6624596e+00   2.5170667e+00
   3.6789365e+00   2.5446529e+00
   3.6953783e+00   2.5722391e+00
   3.7117858e+00   2.5998253e+00
   3.7281598e+00   2.6274115e+00
   3.7445043e+00   2.6549977e+00
   3.7608296e+00   2.6825839e+00
   3.7771362e+00   2.7101701e+00
   3.7934244e+00   2.7377563e+00
   3.8096947e+00   2.7653425e+00
   3.8259473e+00   2.7929287e+00
   3.8421827e+00   2.8205149e+00
   3.8584011e+00   2.8481011e+00
   3.8746030e+00   2.8756873e+00
   3.8907885e+00   2.9032735e+00
   3.9069581e+00   2.9308598e+00
   3.9231119e+00   2.9584460e+00
   3.9392502e+00   2.9860322e+00
   3.9553732e+00   3.0136184e+00
   3.9714813e+00   3.0412046e+00


==> data/vertices1/vertice_37.dat <==
  -3.9657021e+00   3.0234664e+00
  -3.9459691e+00   2.9958802e+00
  -3.9261230e+00   2.9682940e+00
  -3.9061582e+00   2.9407078e+00
  -3.8860685e+00   2.9131216e+00
  -3.8658478e+00   2.8855354e+00
  -3.8454893e+00   2.8579492e+00
  -3.8249856e+00   2.8303630e+00
  -3.8043286e+00   2.8027768e+00
  -3.7835098e+00   2.7751905e+00
  -3.7625200e+00   2.7476043e+00
  -3.7413489e+00   2.7200181e+00
  -3.7199912e+00   2.6924319e+00
  -3.6984597e+00   2.6648457e+00
  -3.6767433e+00   2.6372595e+00
  -3.6548303e+00   2.6096733e+00
  -3.6327080e+00   2.5820871e+00
  -3.6103621e+00   2.5545009e+00
  -3.5877770e+00   2.5269147e+00
  -3.5649354e+00   2.4993285e+00
  -3.5418184e+00   2.4717423e+00
  -3.5184048e+00   2.4441561e+00
  -3.4946708e+00   2.4165699e+00
  -3.4705899e+00   2.3889836e+00
  -3.4461337e+00   2.3613974e+00
  -3.4212862e+00   2.3338112e+00
  -3.3960101e+00   2.3062250e+00
  -3.3702628e+00   2.2786388e+00
  -3.3439946e+00   2.2510526e+00
  -3.3171480e+00   2.2234664e+00
  -3.2896552e+00   2.1958802e+00
  -3.2620690e+00   2.1688968e+00
  -3.2344828e+00   2.1426383e+00
  -3.2068966e+00   2.1171335e+00
  -3.1793103e+00   2.0924115e+00
  -3.1517241e+00   2.0685018e+00
  -3.1241379e+00   2.0454357e+00
  -3.0965517e+00   2.0232459e+00
  -3.0689655e+00   2.0019642e+00
  -3.0413793e+00   1.9816222e+00
  -3.0137931e+00   1.9622508e+00
  -2.9862069e+00   1.9438800e+00
  -2.9586207e+00   1.9265387e+00
  -2.9310345e+00   1.9102544e+00
  -2.9034483e+00   1.8950532e+00
  -2.8758621e+00   1.8809037e+00
  -2.8482759e+00   1.8678114e+00
  -2.8206897e+00   1.8557983e+00
  -2.7931034e+00   1.8448840e+00
  -2.7655172e+00   1.8350857e+00
  -2.7379310e+00   1.8264174e+00
  -2.7103448e+00   1.8188906e+00
  -2.6827586e+00   1.8125133e+00
  -2.6551724e+00   1.8072906e+00
  -2.6275862e+00   1.8032244e+00
  -2.6000000e+00   1.8000000e+00
  -2.5724138e+00   1.7967756e+00
  -2.5448276e+00   1.7942928e+00
  -2.5172414e+00   1.7925495e+00
  -2.4896552e+00   1.7915424e+00
  -2.4620690e+00   1.7912662e+00
  -2.4344828e+00   1.7917139e+00
  -2.4068966e+00   1.7928770e+00
  -2.3793103e+00   1.7947451e+00
  -2.3517241e+00   1.7973073e+00
  -2.3241379e+00   1.8005508e+00
  -2.2965517e+00   1.8039321e+00
  -2.2689655e+00   1.8072713e+00
  -2.2413793e+00   1.8105684e+00
  -2.2137931e+00   1.8138229e+00
  -2.1862069e+00   1.8170349e+00
  -2.1586207e+00   1.8202041e+00
  -2.1310345e+00   1.8233304e+00
  -2.1034483e+00   1.8264136e+00
  -2.0758621e+00   1.8294538e+00
  -2.0482759e+00   1.8324507e+00
  -2.0206897e+00   1.8351528e+00
  -1.9931034e+00   1.8374817e+00
  -1.9655172e+00   1.8394439e+00
  -1.9379310e+00   1.8410457e+00
  -1.9103448e+00   1.8422930e+00
  -1.8827586e+00   1.8431915e+00
  -1.8551724e+00   1.8437466e+00
  -1.8275862e+00   1.8439634e+00
  -1.8000000e+00   1.8438468e+00
  -1.7724138e+00   1.8434015e+00
  -1.7448276e+00   1.8426002e+00
  -1.7172414e+00   1.8414369e+00
  -1.6896552e+00   1.8399163e+00
  -1.6620690e+00   1.8380429e+00
  -1.6344828e+00   1.8358208e+00
  -1.6068966e+00   1.8332542e+00
  -1.5793103e+00   1.8303469e+00
  -1.5517241e+00   1.8271027e+00
  -1.5241379e+00   1.8235252e+00
  -1.4965517e+00   1.8196177e+00
  -1.4689655e+00   1.8153635e+00
  -1.4413793e+00   1.8107594e+00
  -1.4137931e+00   1.8058088e+00
  -1.3862069e+00   1.8005152e+00
  -1.3586207e+00   1.7948819e+00
  -1.3310345e+00   1.7889121e+00
  -1.3034483e+00   1.7826043e+00
  -1.2758621e+00   1.7759606e+00
  -1.2482759e+00   1.7689853e+00
  -1.2206897e+00   1.7616828e+00
  -1.1931034e+00   1.7540177e+00
  -1.1655172e+00   1.7459797e+00
  -1.1379310e+00   1.7375714e+00
  -1.1103448e+00   1.7287954e+00
  -1.0827586e+00   1.7196539e+00
  -1.0551724e+00   1.7101492e+00
  -1.0275862e+00   1.7002836e+00
  -1.0000000e+00   1.6900591e+00
  -9.7241379e-01   1.6794777e+00
  -9.4482759e-01   1.6685413e+00
  -9.1724138e-01   1.6572277e+00
  -8.8965517e-01   1.6455292e+00
  -8.6206897e-01   1.6334451e+00
  -8.3448276e-01   1.6209750e+00
  -8.0689655e-01   1.6081179e+00
  -7.7931034e-01   1.5948727e+00
  -7.5172414e-01   1.5812381e+00
  -7.2413793e-01   1.5672123e+00
  -6.9655172e-01   1.5527934e+00
  -6.6896552e-01   1.5379794e+00
  -6.4137931e-01   1.5227730e+00
  -6.1379310e-01   1.5071690e+00
  -5.8620690e-01   1.4911610e+00
  -5.5862069e-01   1.4747441e+00
  -5.3103448e-01   1.4579125e+00
  -5.0344828e-01   1.4406600e+00
  -4.7586207e-01   1.4229798e+00
  -4.4827586e-01   1.4048646e+00
  -4.2068966e-01   1.3863063e+00
  -3.9310345e-01   1.3672963e+00
  -3.6551724e-01   1.3478500e+00
  -3.3793103e-01   1.3279612e+00
  -3.1034483e-01   1.3076138e+00
  -2.8275862e-01   1.2867902e+00
  -2.5517241e-01   1.2654714e+00
  -2.2758621e-01   1.2436367e+00
  -2.0000000e-01   1.2212637e+00
  -1.7241379e-01   1.1983528e+00
  -1.4482759e-01   1.1748850e+00
  -1.1724138e-01   1.1508365e+00
  -8.9655172e-02   1.1262123e+00
  -6.2068966e-02   1.1009917e+00


==> data/vertices1/vertice_38.dat <==
  -2.0689655e-02   3.9718883e+00
   6.8965517e-03   3.9517117e+00
   3.4482759e-02   3.9314279e+00
   6.2068966e-02   3.9110350e+00
   8.9655172e-02   3.8905309e+00
   1.1724138e-01   3.8699132e+00
   1.4482759e-01   3.8491812e+00
   1.7241379e-01   3.8283367e+00
   2.0000000e-01   3.8073773e+00
   2.2758621e-01   3.7863009e+00
   2.5517241e-01   3.7651051e+00
   2.8275862e-01   3.7437877e+00
   3.1034483e-01   3.7223464e+00
   3.3793103e-01   3.7007815e+00
   3.6551724e-01   3.6790905e+00
   3.9310345e-01   3.6572706e+00
   4.2068966e-01   3.6353245e+00
   4.4827586e-01   3.6132662e+00
   4.7586207e-01   3.5910930e+00
   5.0344828e-01   3.5688025e+00
   5.3103448e-01   3.5463918e+00
   5.5862069e-01   3.5238582e+00
   5.8620690e-01   3.5011988e+00
   6.1379310e-01   3.4784108e+00
   6.4137931e-01   3.4554909e+00
   6.6896552e-01   3.4324385e+00
   6.9655172e-01   3.4092614e+00
   7.2413793e-01   3.3859870e+00
   7.5172414e-01   3.3626127e+00
   7.7931034e-01   3.3391355e+00
   8.0689655e-01   3.3155527e+00
   8.3448276e-01   3.2918612e+00
   8.6206897e-01   3.2680578e+00
   8.8965517e-01   3.2441394e+00
   9.1724138e-01   3.2201027e+00
   9.4482759e-01   3.1959442e+00
   9.7241379e-01   3.1716738e+00
   1.0000000e+00   3.1473317e+00
   1.0275862e+00   3.1229151e+00
   1.0551724e+00   3.0984212e+00
   1.0827586e+00   3.0738469e+00
   1.1103448e+00   3.0491892e+00
   1.1379310e+00   3.0244450e+00
   1.1655172e+00   2.9996110e+00
   1.1931034e+00   2.9746837e+00
   1.2206897e+00   2.9496597e+00
   1.2482759e+00   2.9245495e+00
   1.2758621e+00   2.8993925e+00
   1.3034483e+00   2.8741893e+00
   1.3310345e+00   2.8489373e+00
   1.3586207e+00   2.8236337e+00
   1.3862069e+00   2.7982755e+00
   1.4137931e+00   2.7728595e+00
   1.4413793e+00   2.7473825e+00
   1.4689655e+00   2.7218412e+00
   1.4965517e+00   2.6962321e+00
   1.5241379e+00   2.6705676e+00
   1.5517241e+00   2.6448930e+00
   1.5793103e+00   2.6192064e+00
   1.6068966e+00   2.5935087e+00
   1.6344828e+00   2.5677978e+00
   1.6620690e+00   2.5420712e+00
   1.6896552e+00   2.5163265e+00
   1.7172414e+00   2.4905612e+00
   1.7448276e+00   2.4647725e+00
   1.7724138e+00   2.4389578e+00
   1.8000000e+00   2.4131418e+00
   1.8275862e+00   2.3874062e+00
   1.8551724e+00   2.3617521e+00
   1.8827586e+00   2.3361817e+00
   1.9103448e+00   2.3106981e+00
   1.9379310e+00   2.2853024e+00
   1.9655172e+00   2.2599958e+00
   1.9931034e+00   2.2347796e+00
   2.0206897e+00   2.2096548e+00
   2.0482759e+00   2.1846230e+00
   2.0758621e+00   2.1597481e+00
   2.1034483e+00   2.1352257e+00
   2.1310345e+00   2.1110671e+00
   2.1586207e+00   2.0872841e+00
   2.1862069e+00   2.0638893e+00
   2.2137931e+00   2.0408979e+00
   2.2413793e+00   2.0183223e+00
   2.2689655e+00   1.9961755e+00
   2.2965517e+00   1.9744706e+00
   2.3241379e+00   1.9532210e+00
   2.3517241e+00   1.9325917e+00
   2.3793103e+00   1.9130622e+00
   2.4068966e+00   1.8946652e+00
   2.4344828e+00   1.8774320e+00
   2.4620690e+00   1.8613925e+00
   2.4896552e+00   1.8465746e+00
   2.5172414e+00   1.8330042e+00
   2.5448276e+00   1.8207049e+00
   2.5724138e+00   1.8096975e+00
   2.6000000e+00   1.8000000e+00
   2.6275862e+00   1.7903025e+00
   2.6551724e+00   1.7821871e+00
   2.6827586e+00   1.7764389e+00
   2.7103448e+00   1.7730704e+00
   2.7379310e+00   1.7720842e+00
   2.7655172e+00   1.7734730e+00
   2.7931034e+00   1.7772196e+00
   2.8206897e+00   1.7832971e+00
   2.8482759e+00   1.7916697e+00
   2.8758621e+00   1.8022928e+00
   2.9034483e+00   1.8151149e+00
   2.9310345e+00   1.8300643e+00
   2.9586207e+00   1.8470438e+00
   2.9862069e+00   1.8659933e+00
   3.0137931e+00   1.8868501e+00
   3.0413793e+00   1.9095497e+00
   3.0689655e+00   1.9340261e+00
   3.0965517e+00   1.9602129e+00
   3.1238954e+00   1.9877992e+00
   3.1497839e+00   2.0153854e+00
   3.1744781e+00   2.0429716e+00
   3.1981966e+00   2.0705578e+00
   3.2213366e+00   2.0981440e+00
   3.2439583e+00   2.1257302e+00
   3.2661125e+00   2.1533164e+00
   3.2878423e+00   2.1809026e+00
   3.3091848e+00   2.2084888e+00
   3.3301723e+00   2.2360750e+00
   3.3508329e+00   2.2636612e+00
   3.3711913e+00   2.2912474e+00
   3.3912694e+00   2.3188336e+00
   3.4110866e+00   2.3464198e+00
   3.4306604e+00   2.3740061e+00
   3.4500062e+00   2.4015923e+00
   3.4691448e+00   2.4291785e+00
   3.4881526e+00   2.4567647e+00


==> data/vertices1/vertice_39.dat <==
  -3.9783642e+00   3.3426315e+00
  -3.9569755e+00   3.3150453e+00
  -3.9354291e+00   3.2874591e+00
  -3.9137171e+00   3.2598729e+00
  -3.8918308e+00   3.2322867e+00
  -3.8697606e+00   3.2047005e+00
  -3.8474967e+00   3.1771143e+00
  -3.8250282e+00   3.1495281e+00
  -3.8023433e+00   3.1219419e+00
  -3.7794292e+00   3.0943557e+00
  -3.7562719e+00   3.0667694e+00
  -3.7328559e+00   3.0391832e+00
  -3.7091890e+00   3.0115970e+00
  -3.6852694e+00   2.9840108e+00
  -3.6610803e+00   2.9564246e+00
  -3.6366033e+00   2.9288384e+00
  -3.6118179e+00   2.9012522e+00
  -3.5867020e+00   2.8736660e+00
  -3.5612304e+00   2.8460798e+00
  -3.5353751e+00   2.8184936e+00
  -3.5091049e+00   2.7909074e+00
  -3.4823840e+00   2.7633212e+00
  -3.4551724e+00   2.7357350e+00
  -3.4275862e+00   2.7082821e+00
  -3.4000000e+00   2.6813521e+00
  -3.3724138e+00   2.6549633e+00
  -3.3448276e+00   2.6291342e+00
  -3.3172414e+00   2.6038834e+00
  -3.2896552e+00   2.5792294e+00
  -3.2620690e+00   2.5551915e+00
  -3.2344828e+00   2.5317886e+00
  -3.2068966e+00   2.5090399e+00
  -3.1793103e+00   2.4869646e+00
  -3.1517241e+00   2.4655652e+00
  -3.1241379e+00   2.4448567e+00
  -3.0965517e+00   2.4248595e+00
  -3.0689655e+00   2.4055939e+00
  -3.0413793e+00   2.3870794e+00
  -3.0137931e+00   2.3693355e+00
  -2.9862069e+00   2.3523807e+00
  -2.9586207e+00   2.3362329e+00
  -2.9310345e+00   2.3209093e+00
  -2.9034483e+00   2.3064262e+00
  -2.8758621e+00   2.2927258e+00
  -2.8482759e+00   2.2797993e+00
  -2.8206897e+00   2.2676611e+00
  -2.7931034e+00   2.2563246e+00
  -2.7655172e+00   2.2458020e+00
  -2.7379310e+00   2.2361042e+00
  -2.7103448e+00   2.2272408e+00
  -2.6827586e+00   2.2192196e+00
  -2.6551724e+00   2.2120474e+00
  -2.6275862e+00   2.2057290e+00
  -2.6000000e+00   2.2000000e+00
  -2.5724138e+00   2.1942710e+00
  -2.5448276e+00   2.1890473e+00
  -2.5172414e+00   2.1843318e+00
  -2.4896552e+00   2.1801261e+00
  -2.4620690e+00   2.1764315e+00
  -2.4344828e+00   2.1732484e+00
  -2.4068966e+00   2.1705762e+00
  -2.3793103e+00   2.1684138e+00
  -2.3517241e+00   2.1667593e+00
  -2.3241379e+00   2.1656097e+00
  -2.2965517e+00   2.1645649e+00
  -2.2689655e+00   2.1634917e+00
  -2.2413793e+00   2.1623908e+00
  -2.2137931e+00   2.1612626e+00
  -2.1862069e+00   2.1601077e+00
  -2.1586207e+00   2.1589267e+00
  -2.1310345e+00   2.1577200e+00
  -2.1034483e+00   2.1564883e+00
  -2.0758621e+00   2.1552321e+00
  -2.0482759e+00   2.1539519e+00
  -2.0206897e+00   2.1524589e+00
  -1.9931034e+00   2.1506921e+00
  -1.9655172e+00   2.1486542e+00
  -1.9379310e+00   2.1463478e+00
  -1.9103448e+00   2.1437756e+00
  -1.8827586e+00   2.1409400e+00
  -1.8551724e+00   2.1378435e+00
  -1.8275862e+00   2.1344883e+00
  -1.8000000e+00   2.1308766e+00
  -1.7724138e+00   2.1270108e+00
  -1.7448276e+00   2.1228573e+00
  -1.7172414e+00   2.1184068e+00
  -1.6896552e+00   2.1136617e+00
  -1.6620690e+00   2.1086246e+00
  -1.6344828e+00   2.1032978e+00
  -1.6068966e+00   2.0976837e+00
  -1.5793103e+00   2.0917844e+00
  -1.5517241e+00   2.0856023e+00
  -1.5241379e+00   2.0791396e+00
  -1.4965517e+00   2.0723982e+00
  -1.4689655e+00   2.0653574e+00
  -1.4413793e+00   2.0580103e+00
  -1.4137931e+00   2.0503577e+00
  -1.3862069e+00   2.0424017e+00
  -1.3586207e+00   2.0341440e+00
  -1.3310345e+00   2.0255867e+00
  -1.3034483e+00   2.0167315e+00
  -1.2758621e+00   2.0075803e+00
  -1.2482759e+00   1.9981348e+00
  -1.2206897e+00   1.9883968e+00
  -1.1931034e+00   1.9783381e+00
  -1.1655172e+00   1.9679503e+00
  -1.1379310e+00   1.9572344e+00
  -1.1103448e+00   1.9461913e+00
  -1.0827586e+00   1.9348220e+00
  -1.0551724e+00   1.9231274e+00
  -1.0275862e+00   1.9111081e+00
  -1.0000000e+00   1.8987649e+00
  -9.7241379e-01   1.8860983e+00
  -9.4482759e-01   1.8731087e+00
  -9.1724138e-01   1.8597899e+00
  -8.8965517e-01   1.8461368e+00
  -8.6206897e-01   1.8321458e+00
  -8.3448276e-01   1.8178128e+00
  -8.0689655e-01   1.8031338e+00
  -7.7931034e-01   1.7881040e+00
  -7.5172414e-01   1.7727201e+00
  -7.2413793e-01   1.7569818e+00
  -6.9655172e-01   1.7408868e+00
  -6.6896552e-01   1.7244324e+00
  -6.4137931e-01   1.7076408e+00
  -6.1379310e-01   1.6905134e+00
  -5.8620690e-01   1.6730422e+00
  -5.5862069e-01   1.6552184e+00
  -5.3103448e-01   1.6370331e+00
  -5.0344828e-01   1.6184763e+00
  -4.7586207e-01   1.5995378e+00
  -4.4827586e-01   1.5802063e+00
  -4.2068966e-01   1.5604702e+00
  -3.9310345e-01   1.5403166e+00
  -3.6551724e-01   1.5197695e+00
  -3.3793103e-01   1.4988247e+00
  -3.1034483e-01   1.4774864e+00
  -2.8275862e-01   1.4557424e+00
  -2.5517241e-01   1.4335764e+00
  -2.2758621e-01   1.4109709e+00
  -2.0000000e-01   1.3879071e+00
  -1.7241379e-01   1.3643648e+00
  -1.4482759e-01   1.3403218e+00
  -1.1724138e-01   1.3157545e+00
  -8.9655172e-02   1.2906739e+00
  -6.2068966e-02   1.2650620e+00
  -3.4482759e-02   1.2388853e+00
  -6.8965517e-03   1.2121113e+00
   2.0689655e-02   1.1847445e+00
   4.7871852e-02   1.1571583e+00
   7.4428151e-02   1.1295721e+00
   1.0036283e-01   1.1019859e+00
   1.2568006e-01   1.0743996e+00
   1.5038389e-01   1.0468134e+00
   1.7450044e-01   1.0192272e+00
   1.9804944e-01   9.9164102e-01
   2.2102731e-01   9.6405482e-01
   2.4343304e-01   9.3646861e-01
   2.6530307e-01   9.0888240e-01
   2.8663525e-01   8.8129620e-01
   3.0742743e-01   8.5370999e-01
   3.2767747e-01   8.2612378e-01
   3.4738316e-01   7.9853758e-01
   3.6654222e-01   7.7095137e-01
   3.8515225e-01   7.4336516e-01


==> data/vertices1/vertice_4.dat <==
  -8.5496860e-01  -3.9655172e+00
  -8.7945121e-01  -3.9379310e+00
  -9.0380798e-01  -3.9103448e+00
  -9.2803660e-01  -3.8827586e+00
  -9.5213481e-01  -3.8551724e+00
  -9.7611656e-01  -3.8275862e+00
  -1.0000000e+00  -3.8000000e+00
  -1.0238834e+00  -3.7724138e+00
  -1.0476662e+00  -3.7448276e+00
  -1.0713461e+00  -3.7172414e+00
  -1.0949225e+00  -3.6896552e+00
  -1.1183979e+00  -3.6620690e+00
  -1.1417697e+00  -3.6344828e+00
  -1.1650352e+00  -3.6068966e+00
  -1.1881919e+00  -3.5793103e+00
  -1.2112371e+00  -3.5517241e+00
  -1.2341682e+00  -3.5241379e+00
  -1.2569827e+00  -3.4965517e+00
  -1.2796990e+00  -3.4689655e+00
  -1.3023239e+00  -3.4413793e+00
  -1.3248566e+00  -3.4137931e+00
  -1.3472988e+00  -3.3862069e+00
  -1.3696476e+00  -3.3586207e+00
  -1.3919003e+00  -3.3310345e+00
  -1.4140538e+00  -3.3034483e+00
  -1.4361054e+00  -3.2758621e+00
  -1.4580522e+00  -3.2482759e+00
  -1.4798914e+00  -3.2206897e+00
  -1.5016202e+00  -3.1931034e+00
  -1.5232358e+00  -3.1655172e+00
  -1.5447445e+00  -3.1379310e+00
  -1.5661679e+00  -3.1103448e+00
  -1.5875031e+00  -3.0827586e+00
  -1.6087473e+00  -3.0551724e+00
  -1.6298976e+00  -3.0275862e+00
  -1.6509510e+00  -3.0000000e+00
  -1.6719046e+00  -2.9724138e+00
  -1.6927557e+00  -2.9448276e+00
  -1.7135012e+00  -2.9172414e+00
  -1.7341383e+00  -2.8896552e+00
  -1.7546652e+00  -2.8620690e+00
  -1.7750822e+00  -2.8344828e+00
  -1.7953862e+00  -2.8068966e+00
  -1.8155789e+00  -2.7793103e+00
  -1.8356980e+00  -2.7517241e+00
  -1.8557410e+00  -2.7241379e+00
  -1.8757054e+00  -2.6965517e+00
  -1.8955886e+00  -2.6689655e+00
  -1.9153881e+00  -2.6413793e+00
  -1.9351014e+00  -2.6137931e+00
  -1.9547268e+00  -2.5862069e+00
  -1.9742648e+00  -2.5586207e+00
  -1.9937125e+00  -2.5310345e+00
  -2.0130669e+00  -2.5034483e+00
  -2.0323253e+00  -2.4758621e+00
  -2.0514846e+00  -2.4482759e+00
  -2.0705419e+00  -2.4206897e+00
  -2.0895019e+00  -2.3931034e+00
  -2.1084474e+00  -2.3655172e+00
  -2.1273778e+00  -2.3379310e+00
  -2.1462934e+00  -2.3103448e+00
  -2.1651968e+00  -2.2827586e+00
  -2.1840874e+00  -2.2551724e+00
  -2.2029645e+00  -2.2275862e+00
  -2.2218274e+00  -2.2000000e+00
  -2.2406756e+00  -2.1724138e+00
  -2.2595082e+00  -2.1448276e+00
  -2.2783245e+00  -2.1172414e+00
  -2.2971239e+00  -2.0896552e+00
  -2.3159054e+00  -2.0620690e+00
  -2.3346694e+00  -2.0344828e+00
  -2.3534190e+00  -2.0068966e+00
  -2.3722568e+00  -1.9793103e+00
  -2.3913161e+00  -1.9517241e+00
  -2.4106157e+00  -1.9241379e+00
  -2.4301769e+00  -1.8965517e+00
  -2.4500233e+00  -1.8689655e+00
  -2.4701821e+00  -1.8413793e+00
  -2.4906843e+00  -1.8137931e+00
  -2.5115652e+00  -1.7862069e+00
  -2.5328681e+00  -1.7586207e+00
  -2.5546473e+00  -1.7310345e+00
  -2.5769605e+00  -1.7034483e+00
  -2.5998768e+00  -1.6758621e+00
  -2.6234794e+00  -1.6482759e+00
  -2.6479343e+00  -1.6206897e+00
  -2.6739371e+00  -1.5931034e+00
  -2.7015233e+00  -1.5658826e+00
  -2.7291095e+00  -1.5409147e+00
  -2.7566957e+00  -1.5182827e+00
  -2.7842819e+00  -1.4980649e+00
  -2.8118682e+00  -1.4803371e+00
  -2.8394544e+00  -1.4651614e+00
  -2.8670406e+00  -1.4525911e+00
  -2.8946268e+00  -1.4426688e+00
  -2.9222130e+00  -1.4354260e+00
  -2.9497992e+00  -1.4305486e+00
  -2.9773854e+00  -1.4280175e+00
  -3.0049716e+00  -1.4278285e+00
  -3.0325578e+00  -1.4299680e+00
  -3.0601440e+00  -1.4344131e+00
  -3.0877302e+00  -1.4411317e+00
  -3.1153164e+00  -1.4500836e+00
  -3.1429026e+00  -1.4612209e+00
  -3.1704888e+00  -1.4744892e+00
  -3.1980751e+00  -1.4898284e+00
  -3.2256613e+00  -1.5068045e+00
  -3.2532475e+00  -1.5253327e+00
  -3.2808337e+00  -1.5453549e+00
  -3.3084199e+00  -1.5668123e+00
  -3.3360061e+00  -1.5896462e+00
  -3.3635923e+00  -1.6137980e+00
  -3.3911785e+00  -1.6392103e+00
  -3.4187647e+00  -1.6658265e+00
  -3.4461732e+00  -1.6934127e+00
  -3.4725476e+00  -1.7209989e+00
  -3.4981653e+00  -1.7485851e+00
  -3.5231305e+00  -1.7761713e+00
  -3.5475179e+00  -1.8037575e+00
  -3.5713900e+00  -1.8313437e+00
  -3.5947991e+00  -1.8589299e+00
  -3.6177896e+00  -1.8865161e+00
  -3.6403997e+00  -1.9141023e+00
  -3.6626625e+00  -1.9416885e+00
  -3.6846067e+00  -1.9692747e+00
  -3.7062574e+00  -1.9968609e+00
  -3.7276370e+00  -2.0244471e+00
  -3.7487670e+00  -2.0520334e+00
  -3.7696743e+00  -2.0796196e+00
  -3.7903741e+00  -2.1072058e+00
  -3.8108799e+00  -2.1347920e+00
  -3.8312040e+00  -2.1623782e+00
  -3.8513577e+00  -2.1899644e+00
  -3.8713511e+00  -2.2175506e+00
  -3.8911934e+00  -2.2451368e+00
  -3.9108931e+00  -2.2727230e+00
  -3.9304580e+00  -2.3003092e+00
  -3.9498952e+00  -2.3278954e+00
  -3.9692113e+00  -2.3554816e+00


==> data/vertices1/vertice_40.dat <==
   3.3793103e-01   3.9700880e+00
   3.6551724e-01   3.9491856e+00
   3.9310345e-01   3.9281711e+00
   4.2068966e-01   3.9070475e+00
   4.4827586e-01   3.8858278e+00
   4.7586207e-01   3.8645102e+00
   5.0344828e-01   3.8430926e+00
   5.3103448e-01   3.8215730e+00
   5.5862069e-01   3.7999493e+00
   5.8620690e-01   3.7782192e+00
   6.1379310e-01   3.7563806e+00
   6.4137931e-01   3.7344312e+00
   6.6896552e-01   3.7123700e+00
   6.9655172e-01   3.6902050e+00
   7.2413793e-01   3.6679622e+00
   7.5172414e-01   3.6456395e+00
   7.7931034e-01   3.6232349e+00
   8.0689655e-01   3.6007462e+00
   8.3448276e-01   3.5781714e+00
   8.6206897e-01   3.5555082e+00
   8.8965517e-01   3.5327543e+00
   9.1724138e-01   3.5099073e+00
   9.4482759e-01   3.4869648e+00
   9.7241379e-01   3.4639366e+00
   1.0000000e+00   3.4408580e+00
   1.0275862e+00   3.4177289e+00
   1.0551724e+00   3.3945474e+00
   1.0827586e+00   3.3713115e+00
   1.1103448e+00   3.3480191e+00
   1.1379310e+00   3.3246683e+00
   1.1655172e+00   3.3012569e+00
   1.1931034e+00   3.2777826e+00
   1.2206897e+00   3.2542432e+00
   1.2482759e+00   3.2306492e+00
   1.2758621e+00   3.2070376e+00
   1.3034483e+00   3.1834067e+00
   1.3310345e+00   3.1597564e+00
   1.3586207e+00   3.1360860e+00
   1.3862069e+00   3.1123939e+00
   1.4137931e+00   3.0886782e+00
   1.4413793e+00   3.0649372e+00
   1.4689655e+00   3.0411690e+00
   1.4965517e+00   3.0173715e+00
   1.5241379e+00   2.9935569e+00
   1.5517241e+00   2.9697661e+00
   1.5793103e+00   2.9459981e+00
   1.6068966e+00   2.9222522e+00
   1.6344828e+00   2.8985276e+00
   1.6620690e+00   2.8748253e+00
   1.6896552e+00   2.8511445e+00
   1.7172414e+00   2.8274844e+00
   1.7448276e+00   2.8038437e+00
   1.7724138e+00   2.7802214e+00
   1.8000000e+00   2.7566394e+00
   1.8275862e+00   2.7331670e+00
   1.8551724e+00   2.7098059e+00
   1.8827586e+00   2.6865574e+00
   1.9103448e+00   2.6634234e+00
   1.9379310e+00   2.6404054e+00
   1.9655172e+00   2.6175055e+00
   1.9931034e+00   2.5947272e+00
   2.0206897e+00   2.5720724e+00
   2.0482759e+00   2.5495429e+00
   2.0758621e+00   2.5271912e+00
   2.1034483e+00   2.5051746e+00
   2.1310345e+00   2.4835014e+00
   2.1586207e+00   2.4621797e+00
   2.1862069e+00   2.4412180e+00
   2.2137931e+00   2.4206248e+00
   2.2413793e+00   2.4004087e+00
   2.2689655e+00   2.3805782e+00
   2.2965517e+00   2.3611422e+00
   2.3241379e+00   2.3421097e+00
   2.3517241e+00   2.3236101e+00
   2.3793103e+00   2.3060142e+00
   2.4068966e+00   2.2893424e+00
   2.4344828e+00   2.2736139e+00
   2.4620690e+00   2.2588471e+00
   2.4896552e+00   2.2450593e+00
   2.5172414e+00   2.2322666e+00
   2.5448276e+00   2.2204838e+00
   2.5724138e+00   2.2097243e+00
   2.6000000e+00   2.2000000e+00
   2.6275862e+00   2.1902757e+00
   2.6551724e+00   2.1818084e+00
   2.6827586e+00   2.1752441e+00
   2.7103448e+00   2.1705943e+00
   2.7379310e+00   2.1678648e+00
   2.7655172e+00   2.1670563e+00
   2.7931034e+00   2.1681636e+00
   2.8206897e+00   2.1711761e+00
   2.8482759e+00   2.1760779e+00
   2.8758621e+00   2.1828477e+00
   2.9034483e+00   2.1914593e+00
   2.9310345e+00   2.2018924e+00
   2.9586207e+00   2.2141452e+00
   2.9862069e+00   2.2281833e+00
   3.0137931e+00   2.2439698e+00
   3.0413793e+00   2.2614654e+00
   3.0689655e+00   2.2806289e+00
   3.0965517e+00   2.3014178e+00
   3.1241379e+00   2.3237882e+00
   3.1517241e+00   2.3476953e+00
   3.1793103e+00   2.3730940e+00
   3.2068966e+00   2.3998327e+00
   3.2343473e+00   2.4274189e+00
   3.2608909e+00   2.4550051e+00
   3.2866381e+00   2.4825913e+00
   3.3116792e+00   2.5101775e+00
   3.3360892e+00   2.5377637e+00
   3.3599310e+00   2.5653499e+00
   3.3832579e+00   2.5929361e+00
   3.4061155e+00   2.6205223e+00
   3.4285436e+00   2.6481086e+00
   3.4505765e+00   2.6756948e+00
   3.4722550e+00   2.7032810e+00
   3.4936911e+00   2.7308672e+00
   3.5148993e+00   2.7584534e+00
   3.5358926e+00   2.7860396e+00
   3.5566829e+00   2.8136258e+00
   3.5772812e+00   2.8412120e+00
   3.5976974e+00   2.8687982e+00
   3.6179407e+00   2.8963844e+00
   3.6380198e+00   2.9239706e+00
   3.6579423e+00   2.9515568e+00
   3.6777156e+00   2.9791430e+00
   3.6973464e+00   3.0067292e+00
   3.7168410e+00   3.0343155e+00
   3.7362053e+00   3.0619017e+00
   3.7554576e+00   3.0894879e+00
   3.7746101e+00   3.1170741e+00
   3.7936667e+00   3.1446603e+00
   3.8126311e+00   3.1722465e+00
   3.8315067e+00   3.1998327e+00
   3.8502968e+00   3.2274189e+00
   3.8690043e+00   3.2550051e+00
   3.8876321e+00   3.2825913e+00
   3.9061831e+00   3.3101775e+00
   3.9246599e+00   3.3377637e+00
   3.9430647e+00   3.3653499e+00
   3.9614001e+00   3.3929361e+00
   3.9796683e+00   3.4205223e+00


==> data/vertices1/vertice_41.dat <==
   7.2413793e-01   3.9699041e+00
   7.5172414e-01   3.9485733e+00
   7.7931034e-01   3.9271778e+00
   8.0689655e-01   3.9057163e+00
   8.3448276e-01   3.8841871e+00
   8.6206897e-01   3.8625886e+00
   8.8965517e-01   3.8409192e+00
   9.1724138e-01   3.8191773e+00
   9.4482759e-01   3.7973610e+00
   9.7241379e-01   3.7754799e+00
   1.0000000e+00   3.7535665e+00
   1.0275862e+00   3.7316194e+00
   1.0551724e+00   3.7096387e+00
   1.0827586e+00   3.6876238e+00
   1.1103448e+00   3.6655733e+00
   1.1379310e+00   3.6434858e+00
   1.1655172e+00   3.6213600e+00
   1.1931034e+00   3.5991943e+00
   1.2206897e+00   3.5769873e+00
   1.2482759e+00   3.5547494e+00
   1.2758621e+00   3.5325148e+00
   1.3034483e+00   3.5102828e+00
   1.3310345e+00   3.4880525e+00
   1.3586207e+00   3.4658230e+00
   1.3862069e+00   3.4435936e+00
   1.4137931e+00   3.4213649e+00
   1.4413793e+00   3.3991358e+00
   1.4689655e+00   3.3769052e+00
   1.4965517e+00   3.3546721e+00
   1.5241379e+00   3.3324479e+00
   1.5517241e+00   3.3102695e+00
   1.5793103e+00   3.2881368e+00
   1.6068966e+00   3.2660496e+00
   1.6344828e+00   3.2440076e+00
   1.6620690e+00   3.2220106e+00
   1.6896552e+00   3.2000584e+00
   1.7172414e+00   3.1781507e+00
   1.7448276e+00   3.1562885e+00
   1.7724138e+00   3.1344720e+00
   1.8000000e+00   3.1127202e+00
   1.8275862e+00   3.0910925e+00
   1.8551724e+00   3.0695904e+00
   1.8827586e+00   3.0482155e+00
   1.9103448e+00   3.0269695e+00
   1.9379310e+00   3.0058539e+00
   1.9655172e+00   2.9848704e+00
   1.9931034e+00   2.9640209e+00
   2.0206897e+00   2.9433070e+00
   2.0482759e+00   2.9227305e+00
   2.0758621e+00   2.9023349e+00
   2.1034483e+00   2.8822507e+00
   2.1310345e+00   2.8624840e+00
   2.1586207e+00   2.8430410e+00
   2.1862069e+00   2.8239275e+00
   2.2137931e+00   2.8051497e+00
   2.2413793e+00   2.7867136e+00
   2.2689655e+00   2.7686253e+00
   2.2965517e+00   2.7508908e+00
   2.3241379e+00   2.7335163e+00
   2.3517241e+00   2.7166034e+00
   2.3793103e+00   2.7004492e+00
   2.4068966e+00   2.6850670e+00
   2.4344828e+00   2.6704696e+00
   2.4620690e+00   2.6566691e+00
   2.4896552e+00   2.6436769e+00
   2.5172414e+00   2.6315038e+00
   2.5448276e+00   2.6201599e+00
   2.5724138e+00   2.6096559e+00
   2.6000000e+00   2.6000000e+00
   2.6275862e+00   2.5903441e+00
   2.6551724e+00   2.5817221e+00
   2.6827586e+00   2.5746781e+00
   2.7103448e+00   2.5692217e+00
   2.7379310e+00   2.5653586e+00
   2.7655172e+00   2.5630918e+00
   2.7931034e+00   2.5624206e+00
   2.8206897e+00   2.5633411e+00
   2.8482759e+00   2.5658461e+00
   2.8758621e+00   2.5699249e+00
   2.9034483e+00   2.5755641e+00
   2.9310345e+00   2.5827740e+00
   2.9586207e+00   2.5916180e+00
   2.9862069e+00   2.6020754e+00
   3.0137931e+00   2.6141234e+00
   3.0413793e+00   2.6277376e+00
   3.0689655e+00   2.6428917e+00
   3.0965517e+00   2.6595579e+00
   3.1241379e+00   2.6777068e+00
   3.1517241e+00   2.6973079e+00
   3.1793103e+00   2.7183295e+00
   3.2068966e+00   2.7406447e+00
   3.2344828e+00   2.7639407e+00
   3.2620690e+00   2.7881939e+00
   3.2896552e+00   2.8133809e+00
   3.3172414e+00   2.8394783e+00
   3.3448276e+00   2.8664630e+00
   3.3721532e+00   2.8940492e+00
   3.3986841e+00   2.9216354e+00
   3.4245049e+00   2.9492216e+00
   3.4496863e+00   2.9768078e+00
   3.4742962e+00   3.0043941e+00
   3.4985108e+00   3.0319803e+00
   3.5223580e+00   3.0595665e+00
   3.5458629e+00   3.0871527e+00
   3.5690478e+00   3.1147389e+00
   3.5919328e+00   3.1423251e+00
   3.6145363e+00   3.1699113e+00
   3.6368746e+00   3.1974975e+00
   3.6589628e+00   3.2250837e+00
   3.6808146e+00   3.2526699e+00
   3.7024426e+00   3.2802561e+00
   3.7238583e+00   3.3078423e+00
   3.7450724e+00   3.3354285e+00
   3.7661211e+00   3.3630147e+00
   3.7870125e+00   3.3906010e+00
   3.8077534e+00   3.4181872e+00
   3.8283503e+00   3.4457734e+00
   3.8488093e+00   3.4733596e+00
   3.8691361e+00   3.5009458e+00
   3.8893359e+00   3.5285320e+00
   3.9094138e+00   3.5561182e+00
   3.9293745e+00   3.5837044e+00
   3.9492224e+00   3.6112906e+00
   3.9689617e+00   3.6388768e+00


==> data/vertices1/vertice_42.dat <==
  -3.9429861e+00   3.9609386e+00
  -3.9175992e+00   3.9333524e+00
  -3.8919263e+00   3.9057662e+00
  -3.8659504e+00   3.8781800e+00
  -3.8396530e+00   3.8505938e+00
  -3.8130142e+00   3.8230076e+00
  -3.7860115e+00   3.7954213e+00
  -3.7586207e+00   3.7678351e+00
  -3.7310345e+00   3.7404638e+00
  -3.7034483e+00   3.7134700e+00
  -3.6758621e+00   3.6868482e+00
  -3.6482759e+00   3.6606076e+00
  -3.6206897e+00   3.6347575e+00
  -3.5931034e+00   3.6093071e+00
  -3.5655172e+00   3.5842660e+00
  -3.5379310e+00   3.5596436e+00
  -3.5103448e+00   3.5354495e+00
  -3.4827586e+00   3.5116933e+00
  -3.4551724e+00   3.4883845e+00
  -3.4275862e+00   3.4655007e+00
  -3.4000000e+00   3.4430411e+00
  -3.3724138e+00   3.4210151e+00
  -3.3448276e+00   3.3994328e+00
  -3.3172414e+00   3.3783042e+00
  -3.2896552e+00   3.3576390e+00
  -3.2620690e+00   3.3374471e+00
  -3.2344828e+00   3.3177384e+00
  -3.2068966e+00   3.2985224e+00
  -3.1793103e+00   3.2798088e+00
  -3.1517241e+00   3.2615701e+00
  -3.1241379e+00   3.2438042e+00
  -3.0965517e+00   3.2265208e+00
  -3.0689655e+00   3.2097299e+00
  -3.0413793e+00   3.1934410e+00
  -3.0137931e+00   3.1776634e+00
  -2.9862069e+00   3.1624060e+00
  -2.9586207e+00   3.1476772e+00
  -2.9310345e+00   3.1334858e+00
  -2.9034483e+00   3.1198397e+00
  -2.8758621e+00   3.1066565e+00
  -2.8482759e+00   3.0939139e+00
  -2.8206897e+00   3.0816196e+00
  -2.7931034e+00   3.0697809e+00
  -2.7655172e+00   3.0584049e+00
  -2.7379310e+00   3.0474983e+00
  -2.7103448e+00   3.0370672e+00
  -2.6827586e+00   3.0271175e+00
  -2.6551724e+00   3.0176548e+00
  -2.6275862e+00   3.0086839e+00
  -2.6000000e+00   3.0000000e+00
  -2.5724138e+00   2.9913161e+00
  -2.5448276e+00   2.9828540e+00
  -2.5172414e+00   2.9746175e+00
  -2.4896552e+00   2.9666102e+00
  -2.4620690e+00   2.9588358e+00
  -2.4344828e+00   2.9512975e+00
  -2.4068966e+00   2.9439986e+00
  -2.3793103e+00   2.9369419e+00
  -2.3517241e+00   2.9301305e+00
  -2.3241379e+00   2.9235667e+00
  -2.2965517e+00   2.9170073e+00
  -2.2689655e+00   2.9103721e+00
  -2.2413793e+00   2.9036629e+00
  -2.2137931e+00   2.8968818e+00
  -2.1862069e+00   2.8900306e+00
  -2.1586207e+00   2.8831104e+00
  -2.1310345e+00   2.8761228e+00
  -2.1034483e+00   2.8690697e+00
  -2.0758621e+00   2.8619527e+00
  -2.0482759e+00   2.8547737e+00
  -2.0206897e+00   2.8474170e+00
  -1.9931034e+00   2.8398448e+00
  -1.9655172e+00   2.8320587e+00
  -1.9379310e+00   2.8240603e+00
  -1.9103448e+00   2.8158512e+00
  -1.8827586e+00   2.8074330e+00
  -1.8551724e+00   2.7988072e+00
  -1.8275862e+00   2.7899756e+00
  -1.8000000e+00   2.7809398e+00
  -1.7724138e+00   2.7717014e+00
  -1.7448276e+00   2.7622312e+00
  -1.7172414e+00   2.7525202e+00
  -1.6896552e+00   2.7425697e+00
  -1.6620690e+00   2.7323810e+00
  -1.6344828e+00   2.7219552e+00
  -1.6068966e+00   2.7112938e+00
  -1.5793103e+00   2.7003978e+00
  -1.5517241e+00   2.6892686e+00
  -1.5241379e+00   2.6779075e+00
  -1.4965517e+00   2.6663156e+00
  -1.4689655e+00   2.6544842e+00
  -1.4413793e+00   2.6424091e+00
  -1.4137931e+00   2.6300888e+00
  -1.3862069e+00   2.6175220e+00
  -1.3586207e+00   2.6047072e+00
  -1.3310345e+00   2.5916437e+00
  -1.3034483e+00   2.5783317e+00
  -1.2758621e+00   2.5647713e+00
  -1.2482759e+00   2.5509627e+00
  -1.2206897e+00   2.5369059e+00
  -1.1931034e+00   2.5226140e+00
  -1.1655172e+00   2.5080882e+00
  -1.1379310e+00   2.4933248e+00
  -1.1103448e+00   2.4783198e+00
  -1.0827586e+00   2.4630690e+00
  -1.0551724e+00   2.4475682e+00
  -1.0275862e+00   2.4318128e+00
  -1.0000000e+00   2.4157980e+00
  -9.7241379e-01   2.3995190e+00
  -9.4482759e-01   2.3829704e+00
  -9.1724138e-01   2.3661863e+00
  -8.8965517e-01   2.3491721e+00
  -8.6206897e-01   2.3319191e+00
  -8.3448276e-01   2.3144317e+00
  -8.0689655e-01   2.2967066e+00
  -7.7931034e-01   2.2787367e+00
  -7.5172414e-01   2.2605141e+00
  -7.2413793e-01   2.2420310e+00
  -6.9655172e-01   2.2232789e+00
  -6.6896552e-01   2.2042491e+00
  -6.4137931e-01   2.1849823e+00
  -6.1379310e-01   2.1654852e+00
  -5.8620690e-01   2.1457473e+00
  -5.5862069e-01   2.1257576e+00
  -5.3103448e-01   2.1055044e+00
  -5.0344828e-01   2.0849756e+00
  -4.7586207e-01   2.0641587e+00
  -4.4827586e-01   2.0430469e+00
  -4.2068966e-01   2.0216498e+00
  -3.9310345e-01   1.9999551e+00
  -3.6551724e-01   1.9779933e+00
  -3.3793103e-01   1.9557659e+00
  -3.1034483e-01   1.9332590e+00
  -2.8275862e-01   1.9104581e+00
  -2.5517241e-01   1.8873478e+00
  -2.2758621e-01   1.8639119e+00
  -2.0000000e-01   1.8401332e+00
  -1.7241379e-01   1.8159936e+00
  -1.4482759e-01   1.7914735e+00
  -1.1724138e-01   1.7665550e+00
  -8.9655172e-02   1.7412930e+00
  -6.2068966e-02   1.7156804e+00
  -3.4482759e-02   1.6896968e+00
  -6.8965517e-03   1.6633202e+00
   2.0689655e-02   1.6365269e+00
   4.8275862e-02   1.6092916e+00
   7.5744319e-02   1.5817054e+00
   1.0272919e-01   1.5541192e+00
   1.2922684e-01   1.5265330e+00
   1.5523418e-01   1.4989468e+00
   1.8081187e-01   1.4713606e+00
   2.0598539e-01   1.4437744e+00
   2.3074792e-01   1.4161882e+00
   2.5509310e-01   1.3886020e+00
   2.7901507e-01   1.3610158e+00
   3.0250842e-01   1.3334296e+00
   3.2556820e-01   1.3058434e+00
   3.4818990e-01   1.2782572e+00
   3.7036943e-01   1.2506710e+00
   3.9210310e-01   1.2230847e+00
   4.1341272e-01   1.1954985e+00
   4.3430679e-01   1.1679123e+00
   4.5482946e-01   1.1403261e+00
   4.7497415e-01   1.1127399e+00
   4.9473367e-01   1.0851537e+00
   5.1410118e-01   1.0575675e+00
   5.3307013e-01   1.0299813e+00
   5.5163428e-01   1.0023951e+00
   5.6978772e-01   9.7480889e-01
   5.8752480e-01   9.4722268e-01
   6.0486144e-01   9.1963647e-01
   6.2180207e-01   8.9205027e-01
   6.3834020e-01   8.6446406e-01
   6.5446957e-01   8.3687785e-01
   6.7018409e-01   8.0929165e-01
   6.8547783e-01   7.8170544e-01
   7.0034505e-01   7.5411923e-01
   7.1480687e-01   7.2653303e-01
   7.2886545e-01   6.9894682e-01
   7.4251228e-01   6.7136061e-01
   7.5576456e-01   6.4377440e-01
   7.6862407e-01   6.1618820e-01
   7.8107905e-01   5.8860199e-01
   7.9311783e-01   5.6101578e-01
   8.0472884e-01   5.3342958e-01
   8.1590055e-01   5.0584337e-01
   8.2662145e-01   4.7825716e-01
   8.3688006e-01   4.5067096e-01
   8.4666480e-01   4.2308475e-01
   8.5596403e-01   3.9549854e-01
   8.6477341e-01   3.6791234e-01
   8.7308506e-01   3.4032613e-01
   8.8088668e-01   3.1273992e-01
   8.8816517e-01   2.8515371e-01
   8.9490646e-01   2.5756751e-01
   9.0109546e-01   2.2998130e-01
   9.0671587e-01   2.0239509e-01
   9.1175001e-01   1.7480889e-01
   9.1617864e-01   1.4722268e-01
   9.1998072e-01   1.1963647e-01
   9.2313988e-01   9.2050267e-02
   9.2563076e-01   6.4464060e-02
   9.2742058e-01   3.6877853e-02
   9.2847259e-01   9.2916459e-03
   9.2874535e-01  -1.8294561e-02
   9.2819177e-01  -4.5880768e-02
   9.2675795e-01  -7.3466975e-02
   9.2438166e-01  -1.0105318e-01
   9.2099038e-01  -1.2863939e-01
   9.1649866e-01  -1.5622560e-01
   9.1080231e-01  -1.8381180e-01
   9.0377540e-01  -2.1139801e-01
   8.9526428e-01  -2.3898422e-01
   8.8507642e-01  -2.6657042e-01
   8.7296497e-01  -2.9415663e-01
   8.5860437e-01  -3.2174284e-01
   8.4154985e-01  -3.4932904e-01
   8.2116552e-01  -3.7691525e-01
   7.9648546e-01  -4.0450146e-01
   7.6889925e-01  -4.2939229e-01
   7.4131304e-01  -4.4919459e-01
   7.1372684e-01  -4.6498000e-01
   6.8614063e-01  -4.7745260e-01
   6.5855442e-01  -4.8711327e-01
   6.3096821e-01  -4.9438739e-01
   6.0338201e-01  -4.9953654e-01


==> data/vertices1/vertice_43.dat <==
   1.1379310e+00   3.9761846e+00
   1.1655172e+00   3.9552076e+00
   1.1931034e+00   3.9342080e+00
   1.2206897e+00   3.9131849e+00
   1.2482759e+00   3.8921483e+00
   1.2758621e+00   3.8711303e+00
   1.3034483e+00   3.8501303e+00
   1.3310345e+00   3.8291480e+00
   1.3586207e+00   3.8081828e+00
   1.3862069e+00   3.7872342e+00
   1.4137931e+00   3.7663018e+00
   1.4413793e+00   3.7453851e+00
   1.4689655e+00   3.7244835e+00
   1.4965517e+00   3.7035977e+00
   1.5241379e+00   3.6827385e+00
   1.5517241e+00   3.6619395e+00
   1.5793103e+00   3.6412008e+00
   1.6068966e+00   3.6205225e+00
   1.6344828e+00   3.5999047e+00
   1.6620690e+00   3.5793474e+00
   1.6896552e+00   3.5588509e+00
   1.7172414e+00   3.5384152e+00
   1.7448276e+00   3.5180404e+00
   1.7724138e+00   3.4977267e+00
   1.8000000e+00   3.4774909e+00
   1.8275862e+00   3.4573844e+00
   1.8551724e+00   3.4374091e+00
   1.8827586e+00   3.4175669e+00
   1.9103448e+00   3.3978594e+00
   1.9379310e+00   3.3782880e+00
   1.9655172e+00   3.3588542e+00
   1.9931034e+00   3.3395595e+00
   2.0206897e+00   3.3204054e+00
   2.0482759e+00   3.3013935e+00
   2.0758621e+00   3.2825603e+00
   2.1034483e+00   3.2640143e+00
   2.1310345e+00   3.2457596e+00
   2.1586207e+00   3.2278008e+00
   2.1862069e+00   3.2101422e+00
   2.2137931e+00   3.1927882e+00
   2.2413793e+00   3.1757434e+00
   2.2689655e+00   3.1590128e+00
   2.2965517e+00   3.1426011e+00
   2.3241379e+00   3.1265128e+00
   2.3517241e+00   3.1108310e+00
   2.3793103e+00   3.0957998e+00
   2.4068966e+00   3.0814285e+00
   2.4344828e+00   3.0677260e+00
   2.4620690e+00   3.0547007e+00
   2.4896552e+00   3.0423609e+00
   2.5172414e+00   3.0307140e+00
   2.5448276e+00   3.0197672e+00
   2.5724138e+00   3.0095272e+00
   2.6000000e+00   3.0000000e+00
   2.6275862e+00   2.9904728e+00
   2.6551724e+00   2.9818163e+00
   2.6827586e+00   2.9744950e+00
   2.7103448e+00   2.9685168e+00
   2.7379310e+00   2.9638873e+00
   2.7655172e+00   2.9606100e+00
   2.7931034e+00   2.9586863e+00
   2.8206897e+00   2.9581154e+00
   2.8482759e+00   2.9588943e+00
   2.8758621e+00   2.9610180e+00
   2.9034483e+00   2.9644792e+00
   2.9310345e+00   2.9693086e+00
   2.9586207e+00   2.9756152e+00
   2.9862069e+00   2.9833862e+00
   3.0137931e+00   2.9926070e+00
   3.0413793e+00   3.0032617e+00
   3.0689655e+00   3.0153327e+00
   3.0965517e+00   3.0288012e+00
   3.1241379e+00   3.0436473e+00
   3.1517241e+00   3.0598497e+00
   3.1793103e+00   3.0773863e+00
   3.2068966e+00   3.0961490e+00
   3.2344828e+00   3.1158620e+00
   3.2620690e+00   3.1365079e+00
   3.2896552e+00   3.1580691e+00
   3.3172414e+00   3.1805281e+00
   3.3448276e+00   3.2038670e+00
   3.3724138e+00   3.2280682e+00
   3.4000000e+00   3.2531140e+00
   3.4275862e+00   3.2789868e+00
   3.4551724e+00   3.3056693e+00
   3.4827586e+00   3.3330973e+00
   3.5099206e+00   3.3606835e+00
   3.5365441e+00   3.3882697e+00
   3.5626716e+00   3.4158559e+00
   3.5883404e+00   3.4434421e+00
   3.6135836e+00   3.4710284e+00
   3.6384303e+00   3.4986146e+00
   3.6629070e+00   3.5262008e+00
   3.6870372e+00   3.5537870e+00
   3.7108421e+00   3.5813732e+00
   3.7343410e+00   3.6089594e+00
   3.7575670e+00   3.6365456e+00
   3.7805549e+00   3.6641318e+00
   3.8033165e+00   3.6917180e+00
   3.8258632e+00   3.7193042e+00
   3.8482052e+00   3.7468904e+00
   3.8703522e+00   3.7744766e+00
   3.8923130e+00   3.8020628e+00
   3.9140958e+00   3.8296490e+00
   3.9357084e+00   3.8572352e+00
   3.9571580e+00   3.8848215e+00
   3.9784514e+00   3.9124077e+00


==> data/vertices1/vertice_44.dat <==
   1.6344828e+00   3.9634813e+00
   1.6620690e+00   3.9441480e+00
   1.6896552e+00   3.9248852e+00
   1.7172414e+00   3.9056933e+00
   1.7448276e+00   3.8865726e+00
   1.7724138e+00   3.8675232e+00
   1.8000000e+00   3.8485602e+00
   1.8275862e+00   3.8297285e+00
   1.8551724e+00   3.8110292e+00
   1.8827586e+00   3.7924636e+00
   1.9103448e+00   3.7740330e+00
   1.9379310e+00   3.7557386e+00
   1.9655172e+00   3.7375819e+00
   1.9931034e+00   3.7195642e+00
   2.0206897e+00   3.7016874e+00
   2.0482759e+00   3.6839529e+00
   2.0758621e+00   3.6663918e+00
   2.1034483e+00   3.6490961e+00
   2.1310345e+00   3.6320692e+00
   2.1586207e+00   3.6153144e+00
   2.1862069e+00   3.5988351e+00
   2.2137931e+00   3.5826346e+00
   2.2413793e+00   3.5667162e+00
   2.2689655e+00   3.5510832e+00
   2.2965517e+00   3.5357390e+00
   2.3241379e+00   3.5206866e+00
   2.3517241e+00   3.5059958e+00
   2.3793103e+00   3.4918709e+00
   2.4068966e+00   3.4783185e+00
   2.4344828e+00   3.4653451e+00
   2.4620690e+00   3.4529569e+00
   2.4896552e+00   3.4411603e+00
   2.5172414e+00   3.4299612e+00
   2.5448276e+00   3.4193648e+00
   2.5724138e+00   3.4093763e+00
   2.6000000e+00   3.4000000e+00
   2.6275862e+00   3.3906237e+00
   2.6551724e+00   3.3819955e+00
   2.6827586e+00   3.3745162e+00
   2.7103448e+00   3.3681920e+00
   2.7379310e+00   3.3630278e+00
   2.7655172e+00   3.3590271e+00
   2.7931034e+00   3.3561918e+00
   2.8206897e+00   3.3545227e+00
   2.8482759e+00   3.3540186e+00
   2.8758621e+00   3.3546773e+00
   2.9034483e+00   3.3564950e+00
   2.9310345e+00   3.3595158e+00
   2.9586207e+00   3.3638815e+00
   2.9862069e+00   3.3695838e+00
   3.0137931e+00   3.3766131e+00
   3.0413793e+00   3.3849587e+00
   3.0689655e+00   3.3946087e+00
   3.0965517e+00   3.4055502e+00
   3.1241379e+00   3.4177691e+00
   3.1517241e+00   3.4312505e+00
   3.1793103e+00   3.4459787e+00
   3.2068966e+00   3.4618605e+00
   3.2344828e+00   3.4786516e+00
   3.2620690e+00   3.4963391e+00
   3.2896552e+00   3.5149099e+00
   3.3172414e+00   3.5343508e+00
   3.3448276e+00   3.5546483e+00
   3.3724138e+00   3.5757887e+00
   3.4000000e+00   3.5977585e+00
   3.4275862e+00   3.6205437e+00
   3.4551724e+00   3.6441308e+00
   3.4827586e+00   3.6684606e+00
   3.5103448e+00   3.6933852e+00
   3.5379310e+00   3.7188931e+00
   3.5655172e+00   3.7449733e+00
   3.5931034e+00   3.7716145e+00
   3.6206897e+00   3.7988059e+00
   3.6481321e+00   3.8263921e+00
   3.6750638e+00   3.8539783e+00
   3.7015217e+00   3.8815645e+00
   3.7275387e+00   3.9091507e+00
   3.7531505e+00   3.9367369e+00
   3.7784232e+00   3.9643231e+00


==> data/vertices1/vertice_45.dat <==
   2.2137931e+00   3.9740618e+00
   2.2413793e+00   3.9590720e+00
   2.2689655e+00   3.9443437e+00
   2.2965517e+00   3.9298794e+00
   2.3241379e+00   3.9156816e+00
   2.3517241e+00   3.9018095e+00
   2.3793103e+00   3.8884368e+00
   2.4068966e+00   3.8755686e+00
   2.4344828e+00   3.8632098e+00
   2.4620690e+00   3.8513650e+00
   2.4896552e+00   3.8400387e+00
   2.5172414e+00   3.8292352e+00
   2.5448276e+00   3.8189584e+00
   2.5724138e+00   3.8092121e+00
   2.6000000e+00   3.8000000e+00
   2.6275862e+00   3.7907879e+00
   2.6551724e+00   3.7822275e+00
   2.6827586e+00   3.7746676e+00
   2.7103448e+00   3.7681133e+00
   2.7379310e+00   3.7625688e+00
   2.7655172e+00   3.7580374e+00
   2.7931034e+00   3.7545214e+00
   2.8206897e+00   3.7520220e+00
   2.8482759e+00   3.7505394e+00
   2.8758621e+00   3.7500728e+00
   2.9034483e+00   3.7506204e+00
   2.9310345e+00   3.7522354e+00
   2.9586207e+00   3.7550830e+00
   2.9862069e+00   3.7591575e+00
   3.0137931e+00   3.7644527e+00
   3.0413793e+00   3.7709611e+00
   3.0689655e+00   3.7786743e+00
   3.0965517e+00   3.7875832e+00
   3.1241379e+00   3.7976776e+00
   3.1517241e+00   3.8089467e+00
   3.1793103e+00   3.8213787e+00
   3.2068966e+00   3.8348931e+00
   3.2344828e+00   3.8492739e+00
   3.2620690e+00   3.8645114e+00
   3.2896552e+00   3.8805959e+00
   3.3172414e+00   3.8975171e+00
   3.3448276e+00   3.9152648e+00
   3.3724138e+00   3.9338284e+00
   3.4000000e+00   3.9531973e+00
   3.4275862e+00   3.9733607e+00


==> data/vertices1/vertice_5.dat <==
  -4.4983014e-01  -3.9655172e+00
  -4.7524086e-01  -3.9379310e+00
  -5.0050205e-01  -3.9103448e+00
  -5.2561108e-01  -3.8827586e+00
  -5.5056540e-01  -3.8551724e+00
  -5.7536251e-01  -3.8275862e+00
  -6.0000000e-01  -3.8000000e+00
  -6.2463749e-01  -3.7724138e+00
  -6.4911246e-01  -3.7448276e+00
  -6.7342261e-01  -3.7172414e+00
  -6.9756852e-01  -3.6896552e+00
  -7.2156847e-01  -3.6620690e+00
  -7.4544510e-01  -3.6344828e+00
  -7.6919552e-01  -3.6068966e+00
  -7.9281687e-01  -3.5793103e+00
  -8.1630632e-01  -3.5517241e+00
  -8.3966112e-01  -3.5241379e+00
  -8.6287853e-01  -3.4965517e+00
  -8.8595589e-01  -3.4689655e+00
  -9.0889057e-01  -3.4413793e+00
  -9.3168262e-01  -3.4137931e+00
  -9.5433689e-01  -3.3862069e+00
  -9.7685019e-01  -3.3586207e+00
  -9.9923820e-01  -3.3310345e+00
  -1.0215163e+00  -3.3034483e+00
  -1.0436815e+00  -3.2758621e+00
  -1.0657307e+00  -3.2482759e+00
  -1.0876610e+00  -3.2206897e+00
  -1.1094694e+00  -3.1931034e+00
  -1.1311529e+00  -3.1655172e+00
  -1.1527112e+00  -3.1379310e+00
  -1.1741481e+00  -3.1103448e+00
  -1.1954602e+00  -3.0827586e+00
  -1.2166441e+00  -3.0551724e+00
  -1.2376965e+00  -3.0275862e+00
  -1.2586140e+00  -3.0000000e+00
  -1.2794182e+00  -2.9724138e+00
  -1.3001113e+00  -2.9448276e+00
  -1.3206902e+00  -2.9172414e+00
  -1.3411516e+00  -2.8896552e+00
  -1.3614947e+00  -2.8620690e+00
  -1.3817225e+00  -2.8344828e+00
  -1.4018314e+00  -2.8068966e+00
  -1.4218178e+00  -2.7793103e+00
  -1.4416783e+00  -2.7517241e+00
  -1.4614092e+00  -2.7241379e+00
  -1.4810072e+00  -2.6965517e+00
  -1.5004688e+00  -2.6689655e+00
  -1.5197907e+00  -2.6413793e+00
  -1.5389734e+00  -2.6137931e+00
  -1.5580405e+00  -2.5862069e+00
  -1.5769944e+00  -2.5586207e+00
  -1.5958317e+00  -2.5310345e+00
  -1.6145488e+00  -2.5034483e+00
  -1.6331423e+00  -2.4758621e+00
  -1.6516088e+00  -2.4482759e+00
  -1.6699450e+00  -2.4206897e+00
  -1.6881475e+00  -2.3931034e+00
  -1.7062130e+00  -2.3655172e+00
  -1.7241383e+00  -2.3379310e+00
  -1.7419216e+00  -2.3103448e+00
  -1.7595645e+00  -2.2827586e+00
  -1.7770631e+00  -2.2551724e+00
  -1.7944139e+00  -2.2275862e+00
  -1.8116166e+00  -2.2000000e+00
  -1.8287089e+00  -2.1724138e+00
  -1.8456878e+00  -2.1448276e+00
  -1.8625503e+00  -2.1172414e+00
  -1.8792932e+00  -2.0896552e+00
  -1.8959137e+00  -2.0620690e+00
  -1.9124101e+00  -2.0344828e+00
  -1.9287836e+00  -2.0068966e+00
  -1.9450308e+00  -1.9793103e+00
  -1.9611484e+00  -1.9517241e+00
  -1.9771330e+00  -1.9241379e+00
  -1.9929813e+00  -1.8965517e+00
  -2.0086899e+00  -1.8689655e+00
  -2.0242554e+00  -1.8413793e+00
  -2.0396745e+00  -1.8137931e+00
  -2.0549439e+00  -1.7862069e+00
  -2.0700616e+00  -1.7586207e+00
  -2.0850335e+00  -1.7310345e+00
  -2.0999275e+00  -1.7034483e+00
  -2.1147410e+00  -1.6758621e+00
  -2.1294715e+00  -1.6482759e+00
  -2.1441163e+00  -1.6206897e+00
  -2.1586727e+00  -1.5931034e+00
  -2.1731380e+00  -1.5655172e+00
  -2.1875093e+00  -1.5379310e+00
  -2.2017834e+00  -1.5103448e+00
  -2.2159589e+00  -1.4827586e+00
  -2.2300370e+00  -1.4551724e+00
  -2.2440144e+00  -1.4275862e+00
  -2.2578876e+00  -1.4000000e+00
  -2.2716530e+00  -1.3724138e+00
  -2.2853070e+00  -1.3448276e+00
  -2.2988457e+00  -1.3172414e+00
  -2.3122653e+00  -1.2896552e+00
  -2.3255616e+00  -1.2620690e+00
  -2.3387304e+00  -1.2344828e+00
  -2.3517690e+00  -1.2068966e+00
  -2.3647526e+00  -1.1793103e+00
  -2.3777460e+00  -1.1517241e+00
  -2.3907503e+00  -1.1241379e+00
  -2.4037666e+00  -1.0965517e+00
  -2.4167963e+00  -1.0689655e+00
  -2.4298410e+00  -1.0413793e+00
  -2.4429022e+00  -1.0137931e+00
  -2.4559819e+00  -9.8620690e-01
  -2.4690821e+00  -9.5862069e-01
  -2.4822068e+00  -9.3103448e-01
  -2.4953640e+00  -9.0344828e-01
  -2.5085567e+00  -8.7586207e-01
  -2.5217881e+00  -8.4827586e-01
  -2.5350621e+00  -8.2068966e-01
  -2.5483830e+00  -7.9310345e-01
  -2.5617558e+00  -7.6551724e-01
  -2.5751861e+00  -7.3793103e-01
  -2.5886807e+00  -7.1034483e-01
  -2.6022473e+00  -6.8275862e-01
  -2.6158965e+00  -6.5517241e-01
  -2.6296429e+00  -6.2758621e-01
  -2.6436065e+00  -6.0000000e-01
  -2.6578846e+00  -5.7241379e-01
  -2.6725358e+00  -5.4482759e-01
  -2.6876382e+00  -5.1724138e-01
  -2.7032980e+00  -4.8965517e-01
  -2.7196657e+00  -4.6206897e-01
  -2.7369650e+00  -4.3448276e-01
  -2.7555495e+00  -4.0689655e-01
  -2.7760316e+00  -3.7931034e-01
  -2.7996261e+00  -3.5172414e-01
  -2.8272123e+00  -3.2613812e-01
  -2.8547985e+00  -3.0976482e-01
  -2.8823847e+00  -3.0386918e-01
  -2.9099709e+00  -3.0894745e-01
  -2.9375571e+00  -3.2378695e-01
  -2.9651433e+00  -3.4637860e-01
  -2.9915737e+00  -3.7396481e-01
  -3.0143876e+00  -4.0155102e-01
  -3.0353021e+00  -4.2913722e-01
  -3.0550210e+00  -4.5672343e-01
  -3.0739112e+00  -4.8430964e-01
  -3.0921902e+00  -5.1189585e-01
  -3.1099981e+00  -5.3948205e-01
  -3.1274308e+00  -5.6706826e-01
  -3.1445567e+00  -5.9465447e-01
  -3.1614261e+00  -6.2224067e-01
  -3.1780772e+00  -6.4982688e-01
  -3.1945887e+00  -6.7741309e-01
  -3.2110669e+00  -7.0499929e-01
  -3.2275131e+00  -7.3258550e-01
  -3.2439282e+00  -7.6017171e-01
  -3.2603129e+00  -7.8775791e-01
  -3.2766677e+00  -8.1534412e-01
  -3.2929934e+00  -8.4293033e-01
  -3.3092902e+00  -8.7051654e-01
  -3.3255587e+00  -8.9810274e-01
  -3.3417993e+00  -9.2568895e-01
  -3.3580122e+00  -9.5327516e-01
  -3.3741979e+00  -9.8086136e-01
  -3.3903566e+00  -1.0084476e+00
  -3.4064885e+00  -1.0360338e+00
  -3.4225939e+00  -1.0636200e+00
  -3.4386729e+00  -1.0912062e+00
  -3.4547259e+00  -1.1187924e+00
  -3.4707691e+00  -1.1463786e+00
  -3.4868257e+00  -1.1739648e+00
  -3.5028938e+00  -1.2015510e+00
  -3.5189715e+00  -1.2291372e+00
  -3.5350573e+00  -1.2567234e+00
  -3.5511497e+00  -1.2843096e+00
  -3.5672472e+00  -1.3118958e+00
  -3.5833486e+00  -1.3394821e+00
  -3.5994528e+00  -1.3670683e+00
  -3.6155588e+00  -1.3946545e+00
  -3.6316657e+00  -1.4222407e+00
  -3.6477724e+00  -1.4498269e+00
  -3.6638782e+00  -1.4774131e+00
  -3.6799825e+00  -1.5049993e+00
  -3.6960844e+00  -1.5325855e+00
  -3.7121833e+00  -1.5601717e+00
  -3.7282785e+00  -1.5877579e+00
  -3.7443705e+00  -1.6153441e+00
  -3.7604617e+00  -1.6429303e+00
  -3.7765516e+00  -1.6705165e+00
  -3.7926400e+00  -1.6981027e+00
  -3.8087265e+00  -1.7256889e+00
  -3.8248109e+00  -1.7532752e+00
  -3.8408929e+00  -1.7808614e+00
  -3.8569723e+00  -1.8084476e+00
  -3.8730487e+00  -1.8360338e+00
  -3.8891219e+00  -1.8636200e+00
  -3.9051918e+00  -1.8912062e+00
  -3.9212581e+00  -1.9187924e+00
  -3.9373207e+00  -1.9463786e+00
  -3.9533793e+00  -1.9739648e+00
  -3.9694339e+00  -2.0015510e+00


==> data/vertices1/vertice_6.dat <==
  -3.9275638e-02  -3.9655172e+00
  -6.6539850e-02  -3.9379310e+00
  -9.3611887e-02  -3.9103448e+00
  -1.2048841e-01  -3.8827586e+00
  -1.4717368e-01  -3.8551724e+00
  -1.7367858e-01  -3.8275862e+00
  -2.0000000e-01  -3.8000000e+00
  -2.2632142e-01  -3.7724138e+00
  -2.5245538e-01  -3.7448276e+00
  -2.7839898e-01  -3.7172414e+00
  -3.0415395e-01  -3.6896552e+00
  -3.2973067e-01  -3.6620690e+00
  -3.5512566e-01  -3.6344828e+00
  -3.8033557e-01  -3.6068966e+00
  -4.0535716e-01  -3.5793103e+00
  -4.3018735e-01  -3.5517241e+00
  -4.5484535e-01  -3.5241379e+00
  -4.7933933e-01  -3.4965517e+00
  -5.0366610e-01  -3.4689655e+00
  -5.2782258e-01  -3.4413793e+00
  -5.5181000e-01  -3.4137931e+00
  -5.7563760e-01  -3.3862069e+00
  -5.9930168e-01  -3.3586207e+00
  -6.2279867e-01  -3.3310345e+00
  -6.4612511e-01  -3.3034483e+00
  -6.6927764e-01  -3.2758621e+00
  -6.9225303e-01  -3.2482759e+00
  -7.1505286e-01  -3.2206897e+00
  -7.3771058e-01  -3.1931034e+00
  -7.6022283e-01  -3.1655172e+00
  -7.8259028e-01  -3.1379310e+00
  -8.0482105e-01  -3.1103448e+00
  -8.2691116e-01  -3.0827586e+00
  -8.4885670e-01  -3.0551724e+00
  -8.7065386e-01  -3.0275862e+00
  -8.9229889e-01  -3.0000000e+00
  -9.1378816e-01  -2.9724138e+00
  -9.3511813e-01  -2.9448276e+00
  -9.5628533e-01  -2.9172414e+00
  -9.7728642e-01  -2.8896552e+00
  -9.9814370e-01  -2.8620690e+00
  -1.0188815e+00  -2.8344828e+00
  -1.0394955e+00  -2.8068966e+00
  -1.0599817e+00  -2.7793103e+00
  -1.0803359e+00  -2.7517241e+00
  -1.1005543e+00  -2.7241379e+00
  -1.1206327e+00  -2.6965517e+00
  -1.1405673e+00  -2.6689655e+00
  -1.1603544e+00  -2.6413793e+00
  -1.1799901e+00  -2.6137931e+00
  -1.1994743e+00  -2.5862069e+00
  -1.2188128e+00  -2.5586207e+00
  -1.2380016e+00  -2.5310345e+00
  -1.2570366e+00  -2.5034483e+00
  -1.2759392e+00  -2.4758621e+00
  -1.2947109e+00  -2.4482759e+00
  -1.3133477e+00  -2.4206897e+00
  -1.3318455e+00  -2.3931034e+00
  -1.3502004e+00  -2.3655172e+00
  -1.3684086e+00  -2.3379310e+00
  -1.3864694e+00  -2.3103448e+00
  -1.4043876e+00  -2.2827586e+00
  -1.4221589e+00  -2.2551724e+00
  -1.4397791e+00  -2.2275862e+00
  -1.4572438e+00  -2.2000000e+00
  -1.4745490e+00  -2.1724138e+00
  -1.4916907e+00  -2.1448276e+00
  -1.5086650e+00  -2.1172414e+00
  -1.5254680e+00  -2.0896552e+00
  -1.5421109e+00  -2.0620690e+00
  -1.5586084e+00  -2.0344828e+00
  -1.5749647e+00  -2.0068966e+00
  -1.5911755e+00  -1.9793103e+00
  -1.6072369e+00  -1.9517241e+00
  -1.6231448e+00  -1.9241379e+00
  -1.6388952e+00  -1.8965517e+00
  -1.6544842e+00  -1.8689655e+00
  -1.6699080e+00  -1.8413793e+00
  -1.6851629e+00  -1.8137931e+00
  -1.7002453e+00  -1.7862069e+00
  -1.7151539e+00  -1.7586207e+00
  -1.7298920e+00  -1.7310345e+00
  -1.7444556e+00  -1.7034483e+00
  -1.7588408e+00  -1.6758621e+00
  -1.7730438e+00  -1.6482759e+00
  -1.7870607e+00  -1.6206897e+00
  -1.8008882e+00  -1.5931034e+00
  -1.8145463e+00  -1.5655172e+00
  -1.8280499e+00  -1.5379310e+00
  -1.8413953e+00  -1.5103448e+00
  -1.8545814e+00  -1.4827586e+00
  -1.8676108e+00  -1.4551724e+00
  -1.8804797e+00  -1.4275862e+00
  -1.8931841e+00  -1.4000000e+00
  -1.9057204e+00  -1.3724138e+00
  -1.9180846e+00  -1.3448276e+00
  -1.9302730e+00  -1.3172414e+00
  -1.9422819e+00  -1.2896552e+00
  -1.9541076e+00  -1.2620690e+00
  -1.9657463e+00  -1.2344828e+00
  -1.9771966e+00  -1.2068966e+00
  -1.9884604e+00  -1.1793103e+00
  -1.9995338e+00  -1.1517241e+00
  -2.0104129e+00  -1.1241379e+00
  -2.0210936e+00  -1.0965517e+00
  -2.0315723e+00  -1.0689655e+00
  -2.0418451e+00  -1.0413793e+00
  -2.0519083e+00  -1.0137931e+00
  -2.0617584e+00  -9.8620690e-01
  -2.0713917e+00  -9.5862069e-01
  -2.0808186e+00  -9.3103448e-01
  -2.0900754e+00  -9.0344828e-01
  -2.0991572e+00  -8.7586207e-01
  -2.1080589e+00  -8.4827586e-01
  -2.1167755e+00  -8.2068966e-01
  -2.1253017e+00  -7.9310345e-01
  -2.1336320e+00  -7.6551724e-01
  -2.1417612e+00  -7.3793103e-01
  -2.1496834e+00  -7.1034483e-01
  -2.1573932e+00  -6.8275862e-01
  -2.1648863e+00  -6.5517241e-01
  -2.1721618e+00  -6.2758621e-01
  -2.1792132e+00  -6.0000000e-01
  -2.1860341e+00  -5.7241379e-01
  -2.1926179e+00  -5.4482759e-01
  -2.1989577e+00  -5.1724138e-01
  -2.2050469e+00  -4.8965517e-01
  -2.2108784e+00  -4.6206897e-01
  -2.2164452e+00  -4.3448276e-01
  -2.2217401e+00  -4.0689655e-01
  -2.2267571e+00  -3.7931034e-01
  -2.2314923e+00  -3.5172414e-01
  -2.2359377e+00  -3.2413793e-01
  -2.2400852e+00  -2.9655172e-01
  -2.2439266e+00  -2.6896552e-01
  -2.2474533e+00  -2.4137931e-01
  -2.2506570e+00  -2.1379310e-01
  -2.2535291e+00  -1.8620690e-01
  -2.2560608e+00  -1.5862069e-01
  -2.2582434e+00  -1.3103448e-01
  -2.2600684e+00  -1.0344828e-01
  -2.2615279e+00  -7.5862069e-02
  -2.2626121e+00  -4.8275862e-02
  -2.2633109e+00  -2.0689655e-02
  -2.2636143e+00   6.8965517e-03
  -2.2635119e+00   3.4482759e-02
  -2.2629933e+00   6.2068966e-02
  -2.2620480e+00   8.9655172e-02
  -2.2606653e+00   1.1724138e-01
  -2.2588344e+00   1.4482759e-01
  -2.2565436e+00   1.7241379e-01
  -2.2537795e+00   2.0000000e-01
  -2.2505297e+00   2.2758621e-01
  -2.2467815e+00   2.5517241e-01
  -2.2425220e+00   2.8275862e-01
  -2.2377377e+00   3.1034483e-01
  -2.2324149e+00   3.3793103e-01
  -2.2265396e+00   3.6551724e-01
  -2.2200972e+00   3.9310345e-01
  -2.2130727e+00   4.2068966e-01
  -2.2054495e+00   4.4827586e-01
  -2.1972079e+00   4.7586207e-01
  -2.1883302e+00   5.0344828e-01
  -2.1787983e+00   5.3103448e-01
  -2.1685929e+00   5.5862069e-01
  -2.1576939e+00   5.8620690e-01
  -2.1460802e+00   6.1379310e-01
  -2.1337294e+00   6.4137931e-01
  -2.1206180e+00   6.6896552e-01
  -2.1067209e+00   6.9655172e-01
  -2.0920123e+00   7.2413793e-01
  -2.0764671e+00   7.5172414e-01
  -2.0600563e+00   7.7931034e-01
  -2.0425731e+00   8.0689655e-01
  -2.0237761e+00   8.3448276e-01
  -2.0035421e+00   8.6206897e-01
  -1.9817266e+00   8.8965517e-01
  -1.9581577e+00   9.1724138e-01
  -1.9326285e+00   9.4482759e-01
  -1.9050422e+00   9.7225800e-01
  -1.8774560e+00   9.9741567e-01
  -1.8498698e+00   1.0205670e+00
  -1.8222836e+00   1.0419131e+00
  -1.7946974e+00   1.0616212e+00
  -1.7671112e+00   1.0798323e+00
  -1.7395250e+00   1.0966442e+00
  -1.7119388e+00   1.1121586e+00
  -1.6843526e+00   1.1264648e+00
  -1.6567664e+00   1.1396407e+00
  -1.6291802e+00   1.1517549e+00
  -1.6015940e+00   1.1628680e+00
  -1.5740078e+00   1.1730336e+00
  -1.5464216e+00   1.1822998e+00
  -1.5188353e+00   1.1907096e+00
  -1.4912491e+00   1.1983015e+00
  -1.4636629e+00   1.2051367e+00
  -1.4360767e+00   1.2112457e+00
  -1.4084905e+00   1.2166547e+00
  -1.3809043e+00   1.2213876e+00
  -1.3533181e+00   1.2254665e+00
  -1.3257319e+00   1.2289115e+00
  -1.2981457e+00   1.2317412e+00
  -1.2705595e+00   1.2339728e+00
  -1.2429733e+00   1.2356221e+00
  -1.2153871e+00   1.2367037e+00
  -1.1878009e+00   1.2371886e+00
  -1.1602147e+00   1.2370875e+00
  -1.1326285e+00   1.2364129e+00
  -1.1050422e+00   1.2351763e+00
  -1.0774560e+00   1.2333884e+00
  -1.0498698e+00   1.2310594e+00
  -1.0222836e+00   1.2281984e+00
  -9.9469742e-01   1.2248142e+00
  -9.6711121e-01   1.2209147e+00
  -9.3952500e-01   1.2165074e+00
  -9.1193879e-01   1.2115366e+00
  -8.8435259e-01   1.2060056e+00
  -8.5676638e-01   1.1999211e+00
  -8.2918017e-01   1.1932893e+00
  -8.0159397e-01   1.1861159e+00
  -7.7400776e-01   1.1784057e+00
  -7.4642155e-01   1.1701635e+00
  -7.1883535e-01   1.1613933e+00
  -6.9124914e-01   1.1520987e+00
  -6.6366293e-01   1.1422828e+00
  -6.3607673e-01   1.1319151e+00
  -6.0849052e-01   1.1209957e+00
  -5.8090431e-01   1.1095261e+00
  -5.5331811e-01   1.0975074e+00
  -5.2573190e-01   1.0849400e+00
  -4.9814569e-01   1.0718238e+00
  -4.7055948e-01   1.0581580e+00
  -4.4297328e-01   1.0439414e+00
  -4.1538707e-01   1.0291720e+00
  -3.8780086e-01   1.0138470e+00
  -3.6021466e-01   9.9792384e-01
  -3.3262845e-01   9.8138655e-01
  -3.0504224e-01   9.6421953e-01
  -2.7745604e-01   9.4640359e-01
  -2.4986983e-01   9.2790364e-01
  -2.2228362e-01   9.0870572e-01
  -1.9469742e-01   8.8879388e-01
  -1.6711121e-01   8.6814990e-01
  -1.3952500e-01   8.4675301e-01
  -1.1193879e-01   8.2457947e-01
  -8.4352588e-02   8.0160359e-01
  -5.6766381e-02   7.7778342e-01
  -2.9180174e-02   7.5307037e-01
  -1.5939673e-03   7.2740821e-01
   2.5992240e-02   7.0073149e-01
   5.3397634e-02   6.7314529e-01
   7.9699163e-02   6.4555908e-01
   1.0495026e-01   6.1797287e-01
   1.2919239e-01   5.9038667e-01
   1.5246012e-01   5.6280046e-01
   1.7477753e-01   5.3521425e-01
   1.9615922e-01   5.0762805e-01
   2.1661740e-01   4.8004184e-01
   2.3616090e-01   4.5245563e-01
   2.5479520e-01   4.2486942e-01
   2.7252249e-01   3.9728322e-01
   2.8934508e-01   3.6969701e-01
   3.0526387e-01   3.4211080e-01
   3.2027347e-01   3.1452460e-01
   3.3436339e-01   2.8693839e-01
   3.4751767e-01   2.5935218e-01
   3.5971425e-01   2.3176598e-01
   3.7092416e-01   2.0417977e-01
   3.8111041e-01   1.7659356e-01
   3.9022643e-01   1.4900736e-01
   3.9821400e-01   1.2142115e-01
   4.0498201e-01   9.3834942e-02
   4.1043447e-01   6.6248735e-02
   4.1446747e-01   3.8662528e-02
   4.1694790e-01   1.1076321e-02
   4.1770218e-01  -1.6509886e-02
   4.1649832e-01  -4.4096092e-02
   4.1301753e-01  -7.1682299e-02
   4.0680376e-01  -9.9268506e-02
   3.9715966e-01  -1.2685471e-01
   3.8293165e-01  -1.5444092e-01
   3.6177553e-01  -1.8202713e-01
   3.3418932e-01  -2.0453533e-01
   3.0660312e-01  -2.1730944e-01
   2.7901691e-01  -2.2387754e-01
   2.5143070e-01  -2.2579858e-01
   2.2384450e-01  -2.2389915e-01
   1.9625829e-01  -2.1864283e-01
   1.6867208e-01  -2.1027287e-01
   1.4108588e-01  -1.9886995e-01
   1.1349967e-01  -1.8436511e-01
   8.5913462e-02  -1.6674738e-01
   5.8327255e-02  -1.4560510e-01
   3.0741048e-02  -1.2010882e-01
   6.6239814e-03  -9.2522612e-02
  -1.2318393e-02  -6.4936405e-02
  -2.6435919e-02  -3.7350198e-02
  -3.5461505e-02  -9.7639910e-03
  -3.8259624e-02   1.7822216e-02
  -3.1432474e-02   4.5408423e-02
  -3.8462672e-03   6.8436969e-02
   2.3739940e-02   6.3180240e-02
   5.1326147e-02   4.7387889e-02
   7.8068631e-02   1.9801682e-02


==> data/vertices1/vertice_7.dat <==
   3.6551724e-01  -3.9551391e+00
   3.3793103e-01  -3.9297239e+00
   3.1034483e-01  -3.9041408e+00
   2.8275862e-01  -3.8783835e+00
   2.5517241e-01  -3.8524454e+00
   2.2758621e-01  -3.8263199e+00
   2.0000000e-01  -3.8000000e+00
   1.7241379e-01  -3.7736801e+00
   1.4482759e-01  -3.7471587e+00
   1.1724138e-01  -3.7204285e+00
   8.9655172e-02  -3.6934967e+00
   6.2068966e-02  -3.6663774e+00
   3.4482759e-02  -3.6390632e+00
   6.8965517e-03  -3.6115464e+00
  -2.0549315e-02  -3.5839602e+00
  -4.7781510e-02  -3.5563740e+00
  -7.4796992e-02  -3.5287878e+00
  -1.0159287e-01  -3.5012016e+00
  -1.2816642e-01  -3.4736154e+00
  -1.5451505e-01  -3.4460292e+00
  -1.8065142e-01  -3.4184430e+00
  -2.0659949e-01  -3.3908567e+00
  -2.3235557e-01  -3.3632705e+00
  -2.5791609e-01  -3.3356843e+00
  -2.8327764e-01  -3.3080981e+00
  -3.0843694e-01  -3.2805119e+00
  -3.3339087e-01  -3.2529257e+00
  -3.5813647e-01  -3.2253395e+00
  -3.8267089e-01  -3.1977533e+00
  -4.0699145e-01  -3.1701671e+00
  -4.3109730e-01  -3.1425809e+00
  -4.5502890e-01  -3.1149947e+00
  -4.7879158e-01  -3.0874085e+00
  -5.0238123e-01  -3.0598223e+00
  -5.2579387e-01  -3.0322361e+00
  -5.4902562e-01  -3.0046499e+00
  -5.7207278e-01  -2.9770636e+00
  -5.9493176e-01  -2.9494774e+00
  -6.1759911e-01  -2.9218912e+00
  -6.4007152e-01  -2.8943050e+00
  -6.6234740e-01  -2.8667188e+00
  -6.8444152e-01  -2.8391326e+00
  -7.0635135e-01  -2.8115464e+00
  -7.2810505e-01  -2.7839602e+00
  -7.4970783e-01  -2.7563740e+00
  -7.7115521e-01  -2.7287878e+00
  -7.9244282e-01  -2.7012016e+00
  -8.1356640e-01  -2.6736154e+00
  -8.3452180e-01  -2.6460292e+00
  -8.5530502e-01  -2.6184430e+00
  -8.7591355e-01  -2.5908567e+00
  -8.9635962e-01  -2.5632705e+00
  -9.1663962e-01  -2.5356843e+00
  -9.3675001e-01  -2.5080981e+00
  -9.5668738e-01  -2.4805119e+00
  -9.7644842e-01  -2.4529257e+00
  -9.9605037e-01  -2.4253395e+00
  -1.0155054e+00  -2.3977533e+00
  -1.0348089e+00  -2.3701671e+00
  -1.0539565e+00  -2.3425809e+00
  -1.0729450e+00  -2.3149947e+00
  -1.0917848e+00  -2.2874085e+00
  -1.1104716e+00  -2.2598223e+00
  -1.1290010e+00  -2.2322361e+00
  -1.1473685e+00  -2.2046499e+00
  -1.1655700e+00  -2.1770636e+00
  -1.1836014e+00  -2.1494774e+00
  -1.2014587e+00  -2.1218912e+00
  -1.2191381e+00  -2.0943050e+00
  -1.2366358e+00  -2.0667188e+00
  -1.2539495e+00  -2.0391326e+00
  -1.2711106e+00  -2.0115464e+00
  -1.2881222e+00  -1.9839602e+00
  -1.3049794e+00  -1.9563740e+00
  -1.3216773e+00  -1.9287878e+00
  -1.3382113e+00  -1.9012016e+00
  -1.3545768e+00  -1.8736154e+00
  -1.3707693e+00  -1.8460292e+00
  -1.3867844e+00  -1.8184430e+00
  -1.4026179e+00  -1.7908567e+00
  -1.4182668e+00  -1.7632705e+00
  -1.4337391e+00  -1.7356843e+00
  -1.4490309e+00  -1.7080981e+00
  -1.4641383e+00  -1.6805119e+00
  -1.4790577e+00  -1.6529257e+00
  -1.4937853e+00  -1.6253395e+00
  -1.5083177e+00  -1.5977533e+00
  -1.5226515e+00  -1.5701671e+00
  -1.5367935e+00  -1.5425809e+00
  -1.5507562e+00  -1.5149947e+00
  -1.5645365e+00  -1.4874085e+00
  -1.5781420e+00  -1.4598223e+00
  -1.5915681e+00  -1.4322361e+00
  -1.6048104e+00  -1.4046499e+00
  -1.6178646e+00  -1.3770636e+00
  -1.6307263e+00  -1.3494774e+00
  -1.6433915e+00  -1.3218912e+00
  -1.6558561e+00  -1.2943050e+00
  -1.6681162e+00  -1.2667188e+00
  -1.6801681e+00  -1.2391326e+00
  -1.6920090e+00  -1.2115464e+00
  -1.7036450e+00  -1.1839602e+00
  -1.7150724e+00  -1.1563740e+00
  -1.7262877e+00  -1.1287878e+00
  -1.7372875e+00  -1.1012016e+00
  -1.7480684e+00  -1.0736154e+00
  -1.7586271e+00  -1.0460292e+00
  -1.7689605e+00  -1.0184430e+00
  -1.7790656e+00  -9.9085675e-01
  -1.7889395e+00  -9.6327054e-01
  -1.7985801e+00  -9.3568434e-01
  -1.8080107e+00  -9.0809813e-01
  -1.8172395e+00  -8.8051192e-01
  -1.8262618e+00  -8.5292572e-01
  -1.8350728e+00  -8.2533951e-01
  -1.8436680e+00  -7.9775330e-01
  -1.8520428e+00  -7.7016709e-01
  -1.8601925e+00  -7.4258089e-01
  -1.8681127e+00  -7.1499468e-01
  -1.8757989e+00  -6.8740847e-01
  -1.8832470e+00  -6.5982227e-01
  -1.8904598e+00  -6.3223606e-01
  -1.8974323e+00  -6.0464985e-01
  -1.9041596e+00  -5.7706365e-01
  -1.9106367e+00  -5.4947744e-01
  -1.9168588e+00  -5.2189123e-01
  -1.9228208e+00  -4.9430503e-01
  -1.9285177e+00  -4.6671882e-01
  -1.9339445e+00  -4.3913261e-01
  -1.9390961e+00  -4.1154640e-01
  -1.9439679e+00  -3.8396020e-01
  -1.9485589e+00  -3.5637399e-01
  -1.9528635e+00  -3.2878778e-01
  -1.9568758e+00  -3.0120158e-01
  -1.9605898e+00  -2.7361537e-01
  -1.9639992e+00  -2.4602916e-01
  -1.9670978e+00  -2.1844296e-01
  -1.9698788e+00  -1.9085675e-01
  -1.9723355e+00  -1.6327054e-01
  -1.9744608e+00  -1.3568434e-01
  -1.9762474e+00  -1.0809813e-01
  -1.9776888e+00  -8.0511922e-02
  -1.9787763e+00  -5.2925715e-02
  -1.9795007e+00  -2.5339508e-02
  -1.9798523e+00   2.2466985e-03
  -1.9798207e+00   2.9832905e-02
  -1.9793949e+00   5.7419112e-02
  -1.9785635e+00   8.5005319e-02
  -1.9773138e+00   1.1259153e-01
  -1.9756327e+00   1.4017773e-01
  -1.9735056e+00   1.6776394e-01
  -1.9709159e+00   1.9535015e-01
  -1.9678462e+00   2.2293635e-01
  -1.9642782e+00   2.5052256e-01
  -1.9601918e+00   2.7810877e-01
  -1.9555651e+00   3.0569497e-01
  -1.9503744e+00   3.3328118e-01
  -1.9445938e+00   3.6086739e-01
  -1.9381950e+00   3.8845360e-01
  -1.9311465e+00   4.1603980e-01
  -1.9234138e+00   4.4362601e-01
  -1.9149598e+00   4.7121222e-01
  -1.9057427e+00   4.9879842e-01
  -1.8957158e+00   5.2638463e-01
  -1.8848271e+00   5.5397084e-01
  -1.8730179e+00   5.8155704e-01
  -1.8602218e+00   6.0914325e-01
  -1.8463630e+00   6.3672946e-01
  -1.8313547e+00   6.6431566e-01
  -1.8150963e+00   6.9190187e-01
  -1.7974715e+00   7.1948808e-01
  -1.7783600e+00   7.4707428e-01
  -1.7575962e+00   7.7466049e-01
  -1.7349839e+00   8.0224670e-01
  -1.7102853e+00   8.2983291e-01
  -1.6832036e+00   8.5741911e-01
  -1.6556173e+00   8.8291874e-01
  -1.6280311e+00   9.0609251e-01
  -1.6004449e+00   9.2720193e-01
  -1.5728587e+00   9.4645925e-01
  -1.5452725e+00   9.6403950e-01
  -1.5176863e+00   9.8008898e-01
  -1.4901001e+00   9.9473359e-01
  -1.4625139e+00   1.0081396e+00
  -1.4349277e+00   1.0203889e+00
  -1.4073415e+00   1.0315523e+00
  -1.3797553e+00   1.0416918e+00
  -1.3521691e+00   1.0508626e+00
  -1.3245829e+00   1.0591136e+00
  -1.2969967e+00   1.0664887e+00
  -1.2694105e+00   1.0730272e+00
  -1.2418242e+00   1.0787645e+00
  -1.2142380e+00   1.0837325e+00
  -1.1866518e+00   1.0879215e+00
  -1.1590656e+00   1.0913579e+00
  -1.1314794e+00   1.0940663e+00
  -1.1038932e+00   1.0960694e+00
  -1.0763070e+00   1.0973879e+00
  -1.0487208e+00   1.0980408e+00
  -1.0211346e+00   1.0980456e+00
  -9.9354838e-01   1.0974183e+00
  -9.6596218e-01   1.0961738e+00
  -9.3837597e-01   1.0943258e+00
  -9.1078976e-01   1.0918175e+00
  -8.8320356e-01   1.0886608e+00
  -8.5561735e-01   1.0848676e+00
  -8.2803114e-01   1.0804488e+00
  -8.0044494e-01   1.0754146e+00
  -7.7285873e-01   1.0697739e+00
  -7.4527252e-01   1.0635352e+00
  -7.1768631e-01   1.0567059e+00
  -6.9010011e-01   1.0492928e+00
  -6.6251390e-01   1.0413021e+00
  -6.3492769e-01   1.0327012e+00
  -6.0734149e-01   1.0234943e+00


==> data/vertices1/vertice_8.dat <==
   7.9310345e-01  -3.9601656e+00
   7.6551724e-01  -3.9377820e+00
   7.3793103e-01  -3.9152323e+00
   7.1034483e-01  -3.8925154e+00
   6.8275862e-01  -3.8696324e+00
   6.5517241e-01  -3.8465881e+00
   6.2758621e-01  -3.8233786e+00
   6.0000000e-01  -3.8000000e+00
   5.7241379e-01  -3.7766214e+00
   5.4482759e-01  -3.7530692e+00
   5.1724138e-01  -3.7293392e+00
   4.8965517e-01  -3.7054272e+00
   4.6206897e-01  -3.6813345e+00
   4.3448276e-01  -3.6570602e+00
   4.0689655e-01  -3.6326021e+00
   3.7931034e-01  -3.6079598e+00
   3.5172414e-01  -3.5831351e+00
   3.2413793e-01  -3.5581233e+00
   2.9655172e-01  -3.5329191e+00
   2.6896552e-01  -3.5075173e+00
   2.4137931e-01  -3.4819125e+00
   2.1379310e-01  -3.4560990e+00
   1.8620690e-01  -3.4300710e+00
   1.5862069e-01  -3.4038308e+00
   1.3103448e-01  -3.3773779e+00
   1.0344828e-01  -3.3507099e+00
   7.5862069e-02  -3.3238241e+00
   4.8275862e-02  -3.2967138e+00
   2.0689655e-02  -3.2693723e+00
  -6.8965517e-03  -3.2417923e+00
  -3.4245184e-02  -3.2142061e+00
  -6.1349011e-02  -3.1866198e+00
  -8.8207155e-02  -3.1590336e+00
  -1.1482580e-01  -3.1314474e+00
  -1.4121335e-01  -3.1038612e+00
  -1.6737243e-01  -3.0762750e+00
  -1.9331025e-01  -3.0486888e+00
  -2.1902490e-01  -3.0211026e+00
  -2.4451458e-01  -2.9935164e+00
  -2.6977759e-01  -2.9659302e+00
  -2.9481232e-01  -2.9383440e+00
  -3.1961728e-01  -2.9107578e+00
  -3.4419107e-01  -2.8831716e+00
  -3.6853943e-01  -2.8555854e+00
  -3.9267013e-01  -2.8279992e+00
  -4.1658394e-01  -2.8004129e+00
  -4.4028408e-01  -2.7728267e+00
  -4.6378802e-01  -2.7452405e+00
  -4.8709270e-01  -2.7176543e+00
  -5.1019520e-01  -2.6900681e+00
  -5.3309269e-01  -2.6624819e+00
  -5.5578249e-01  -2.6348957e+00
  -5.7826202e-01  -2.6073095e+00
  -6.0053545e-01  -2.5797233e+00
  -6.2260877e-01  -2.5521371e+00
  -6.4448137e-01  -2.5245509e+00
  -6.6615265e-01  -2.4969647e+00
  -6.8762206e-01  -2.4693785e+00
  -7.0888904e-01  -2.4417923e+00
  -7.2997875e-01  -2.4142061e+00
  -7.5088996e-01  -2.3866198e+00
  -7.7161865e-01  -2.3590336e+00
  -7.9216095e-01  -2.3314474e+00
  -8.1251917e-01  -2.3038612e+00
  -8.3269711e-01  -2.2762750e+00
  -8.5269245e-01  -2.2486888e+00
  -8.7250298e-01  -2.2211026e+00
  -8.9212651e-01  -2.1935164e+00
  -9.1156094e-01  -2.1659302e+00
  -9.3080420e-01  -2.1383440e+00
  -9.4985429e-01  -2.1107578e+00
  -9.6870928e-01  -2.0831716e+00
  -9.8737169e-01  -2.0555854e+00
  -1.0058655e+00  -2.0279992e+00
  -1.0241929e+00  -2.0004129e+00
  -1.0423499e+00  -1.9728267e+00
  -1.0603330e+00  -1.9452405e+00
  -1.0781384e+00  -1.9176543e+00
  -1.0957626e+00  -1.8900681e+00
  -1.1132021e+00  -1.8624819e+00
  -1.1304535e+00  -1.8348957e+00
  -1.1475135e+00  -1.8073095e+00
  -1.1643789e+00  -1.7797233e+00
  -1.1810517e+00  -1.7521371e+00
  -1.1975353e+00  -1.7245509e+00
  -1.2138279e+00  -1.6969647e+00
  -1.2299277e+00  -1.6693785e+00
  -1.2458331e+00  -1.6417923e+00
  -1.2615463e+00  -1.6142061e+00
  -1.2770742e+00  -1.5866198e+00
  -1.2924122e+00  -1.5590336e+00
  -1.3075559e+00  -1.5314474e+00
  -1.3225012e+00  -1.5038612e+00
  -1.3372484e+00  -1.4762750e+00
  -1.3517989e+00  -1.4486888e+00
  -1.3661494e+00  -1.4211026e+00
  -1.3802968e+00  -1.3935164e+00
  -1.3942380e+00  -1.3659302e+00
  -1.4079699e+00  -1.3383440e+00
  -1.4214895e+00  -1.3107578e+00
  -1.4347940e+00  -1.2831716e+00
  -1.4478805e+00  -1.2555854e+00
  -1.4607462e+00  -1.2279992e+00
  -1.4733927e+00  -1.2004129e+00
  -1.4858226e+00  -1.1728267e+00
  -1.4980342e+00  -1.1452405e+00
  -1.5100255e+00  -1.1176543e+00
  -1.5217947e+00  -1.0900681e+00
  -1.5333437e+00  -1.0624819e+00
  -1.5446749e+00  -1.0348957e+00
  -1.5557839e+00  -1.0073095e+00
  -1.5666666e+00  -9.7972329e-01
  -1.5773187e+00  -9.5213708e-01
  -1.5877393e+00  -9.2455088e-01
  -1.5979282e+00  -8.9696467e-01
  -1.6078816e+00  -8.6937846e-01
  -1.6175960e+00  -8.4179226e-01
  -1.6270676e+00  -8.1420605e-01
  -1.6362928e+00  -7.8661984e-01
  -1.6452681e+00  -7.5903364e-01
  -1.6539898e+00  -7.3144743e-01
  -1.6624542e+00  -7.0386122e-01
  -1.6706577e+00  -6.7627502e-01
  -1.6785992e+00  -6.4868881e-01
  -1.6862779e+00  -6.2110260e-01
  -1.6936901e+00  -5.9351640e-01
  -1.7008322e+00  -5.6593019e-01
  -1.7077004e+00  -5.3834398e-01
  -1.7142906e+00  -5.1075777e-01
  -1.7205988e+00  -4.8317157e-01
  -1.7266205e+00  -4.5558536e-01
  -1.7323513e+00  -4.2799915e-01
  -1.7377865e+00  -4.0041295e-01
  -1.7429224e+00  -3.7282674e-01
  -1.7477557e+00  -3.4524053e-01
  -1.7522805e+00  -3.1765433e-01
  -1.7564910e+00  -2.9006812e-01
  -1.7603807e+00  -2.6248191e-01
  -1.7639429e+00  -2.3489571e-01
  -1.7671702e+00  -2.0730950e-01
  -1.7700549e+00  -1.7972329e-01
  -1.7725888e+00  -1.5213708e-01
  -1.7747629e+00  -1.2455088e-01
  -1.7765680e+00  -9.6964671e-02
  -1.7779940e+00  -6.9378464e-02
  -1.7790298e+00  -4.1792257e-02
  -1.7796636e+00  -1.4206050e-02
  -1.7798826e+00   1.3380157e-02
  -1.7796729e+00   4.0966364e-02
  -1.7790197e+00   6.8552570e-02
  -1.7779068e+00   9.6138777e-02
  -1.7763169e+00   1.2372498e-01
  -1.7742310e+00   1.5131119e-01
  -1.7716291e+00   1.7889740e-01
  -1.7684898e+00   2.0648360e-01
  -1.7647891e+00   2.3406981e-01
  -1.7605010e+00   2.6165602e-01
  -1.7555969e+00   2.8924223e-01
  -1.7500452e+00   3.1682843e-01
  -1.7438112e+00   3.4441464e-01
  -1.7368565e+00   3.7200085e-01
  -1.7291382e+00   3.9958705e-01
  -1.7206086e+00   4.2717326e-01
  -1.7112177e+00   4.5475947e-01
  -1.7009101e+00   4.8234567e-01
  -1.6896194e+00   5.0993188e-01
  -1.6772697e+00   5.3751809e-01
  -1.6637739e+00   5.6510429e-01
  -1.6490312e+00   5.9269050e-01
  -1.6329234e+00   6.2027671e-01
  -1.6153112e+00   6.4786292e-01
  -1.5960280e+00   6.7544912e-01
  -1.5748713e+00   7.0303533e-01
  -1.5515990e+00   7.3062154e-01
  -1.5259063e+00   7.5820774e-01
  -1.4983201e+00   7.8489473e-01
  -1.4707339e+00   8.0894238e-01
  -1.4431477e+00   8.3071796e-01
  -1.4155615e+00   8.5047700e-01
  -1.3879753e+00   8.6842607e-01
  -1.3603891e+00   8.8473497e-01
  -1.3328029e+00   8.9954524e-01
  -1.3052167e+00   9.1297635e-01
  -1.2776305e+00   9.2513015e-01
  -1.2500443e+00   9.3609425e-01
  -1.2224580e+00   9.4594464e-01
  -1.1948718e+00   9.5472559e-01
  -1.1672856e+00   9.6248472e-01
  -1.1396994e+00   9.6927323e-01
  -1.1121132e+00   9.7513430e-01
  -1.0845270e+00   9.8010702e-01
  -1.0569408e+00   9.8422824e-01
  -1.0293546e+00   9.8753116e-01
  -1.0017684e+00   9.9004580e-01
  -9.7418218e-01   9.9179940e-01
  -9.4659598e-01   9.9281669e-01
  -9.1900977e-01   9.9306910e-01
  -8.9142356e-01   9.9255519e-01
  -8.6383736e-01   9.9129555e-01
  -8.3625115e-01   9.8930896e-01
  -8.0866494e-01   9.8661246e-01
  -7.8107874e-01   9.8322161e-01
  -7.5349253e-01   9.7915053e-01
  -7.2590632e-01   9.7441206e-01
  -6.9832012e-01   9.6901782e-01
  -6.7073391e-01   9.6297834e-01
  -6.4314770e-01   9.5627147e-01
  -6.1556149e-01   9.4888668e-01
  -5.8797529e-01   9.4082939e-01
  -5.6038908e-01   9.3210371e-01
  -5.3280287e-01   9.2271247e-01
  -5.0521667e-01   9.1265721e-01
  -4.7763046e-01   9.0193819e-01
  -4.5004425e-01   8.9055432e-01
  -4.2245805e-01   8.7850315e-01
  -3.9487184e-01   8.6578083e-01
  -3.6728563e-01   8.5234317e-01
  -3.3969943e-01   8.3816640e-01
  -3.1211322e-01   8.2324310e-01
  -2.8452701e-01   8.0756394e-01
  -2.5694081e-01   7.9111748e-01
  -2.2935460e-01   7.7388994e-01
  -2.0176839e-01   7.5586492e-01
  -1.7418218e-01   7.3702309e-01
  -1.4659598e-01   7.1734169e-01
  -1.1900977e-01   6.9679406e-01
  -9.1423564e-02   6.7532546e-01
  -6.3837357e-02   6.5286971e-01
  -3.6251150e-02   6.2937010e-01
  -8.6649433e-03   6.0476475e-01
   1.8921264e-02   5.7897954e-01
   4.6507471e-02   5.5192481e-01
   7.3271168e-02   5.2433861e-01
   9.8720760e-02   4.9675240e-01
   1.2291975e-01   4.6916619e-01
   1.4591883e-01   4.4157999e-01
   1.6774679e-01   4.1399378e-01
   1.8841040e-01   3.8640757e-01


==> data/vertices1/vertice_9.dat <==
   1.7034483e+00  -3.9831795e+00
   1.6758621e+00  -3.9671992e+00
   1.6482759e+00  -3.9510879e+00
   1.6206897e+00  -3.9348454e+00
   1.5931034e+00  -3.9184715e+00
   1.5655172e+00  -3.9019659e+00
   1.5379310e+00  -3.8853282e+00
   1.5103448e+00  -3.8685548e+00
   1.4827586e+00  -3.8516347e+00
   1.4551724e+00  -3.8345686e+00
   1.4275862e+00  -3.8173569e+00
   1.4000000e+00  -3.8000000e+00
   1.3724138e+00  -3.7826431e+00
   1.3448276e+00  -3.7651413e+00
   1.3172414e+00  -3.7474949e+00
   1.2896552e+00  -3.7297045e+00
   1.2620690e+00  -3.7117707e+00
   1.2344828e+00  -3.6936904e+00
   1.2068966e+00  -3.6754582e+00
   1.1793103e+00  -3.6570625e+00
   1.1517241e+00  -3.6385036e+00
   1.1241379e+00  -3.6197820e+00
   1.0965517e+00  -3.6008982e+00
   1.0689655e+00  -3.5818526e+00
   1.0413793e+00  -3.5626459e+00
   1.0137931e+00  -3.5432783e+00
   9.8620690e-01  -3.5237505e+00
   9.5862069e-01  -3.5040630e+00
   9.3103448e-01  -3.4842123e+00
   9.0344828e-01  -3.4641869e+00
   8.7586207e-01  -3.4439868e+00
   8.4827586e-01  -3.4236108e+00
   8.2068966e-01  -3.4030538e+00
   7.9310345e-01  -3.3823160e+00
   7.6551724e-01  -3.3613975e+00
   7.3793103e-01  -3.3402983e+00
   7.1034483e-01  -3.3190187e+00
   6.8275862e-01  -3.2975587e+00
   6.5517241e-01  -3.2759152e+00
   6.2758621e-01  -3.2540782e+00
   6.0000000e-01  -3.2320468e+00
   5.7241379e-01  -3.2098203e+00
   5.4482759e-01  -3.1873978e+00
   5.1724138e-01  -3.1647784e+00
   4.8965517e-01  -3.1419589e+00
   4.6206897e-01  -3.1189339e+00
   4.3448276e-01  -3.0957029e+00
   4.0689655e-01  -3.0722651e+00
   3.7931034e-01  -3.0486163e+00
   3.5172414e-01  -3.0247440e+00
   3.2413793e-01  -3.0006466e+00
   2.9655172e-01  -2.9763224e+00
   2.6896552e-01  -2.9517696e+00
   2.4137931e-01  -2.9269862e+00
   2.1379310e-01  -2.9019704e+00
   1.8620690e-01  -2.8767200e+00
   1.5862069e-01  -2.8512275e+00
   1.3103448e-01  -2.8254895e+00
   1.0344828e-01  -2.7994992e+00
   7.5862069e-02  -2.7732379e+00
   4.8275862e-02  -2.7467028e+00
   2.0689655e-02  -2.7198909e+00
  -6.8965517e-03  -2.6927989e+00
  -3.4482759e-02  -2.6654235e+00
  -6.1993166e-02  -2.6378373e+00
  -8.9218458e-02  -2.6102511e+00
  -1.1616084e-01  -2.5826649e+00
  -1.4282118e-01  -2.5550787e+00
  -1.6920153e-01  -2.5274925e+00
  -1.9529048e-01  -2.4999063e+00
  -2.2109317e-01  -2.4723200e+00
  -2.4661450e-01  -2.4447338e+00
  -2.7185914e-01  -2.4171476e+00
  -2.9683150e-01  -2.3895614e+00
  -3.2153582e-01  -2.3619752e+00
  -3.4597608e-01  -2.3343890e+00
  -3.7015366e-01  -2.3068028e+00
  -3.9406902e-01  -2.2792166e+00
  -4.1772685e-01  -2.2516304e+00
  -4.4113041e-01  -2.2240442e+00
  -4.6427717e-01  -2.1964580e+00
  -4.8716979e-01  -2.1688718e+00
  -5.0981082e-01  -2.1412856e+00
  -5.3220265e-01  -2.1136994e+00
  -5.5434755e-01  -2.0861131e+00
  -5.7624765e-01  -2.0585269e+00
  -5.9790300e-01  -2.0309407e+00
  -6.1931323e-01  -2.0033545e+00
  -6.4048149e-01  -1.9757683e+00
  -6.6141073e-01  -1.9481821e+00
  -6.8210376e-01  -1.9205959e+00
  -7.0256319e-01  -1.8930097e+00
  -7.2279273e-01  -1.8654235e+00
  -7.4279355e-01  -1.8378373e+00
  -7.6256562e-01  -1.8102511e+00
  -7.8210887e-01  -1.7826649e+00
  -8.0142125e-01  -1.7550787e+00
  -8.2050056e-01  -1.7274925e+00
  -8.3934823e-01  -1.6999063e+00
  -8.5796556e-01  -1.6723200e+00
  -8.7635374e-01  -1.6447338e+00
  -8.9451380e-01  -1.6171476e+00
  -9.1244666e-01  -1.5895614e+00
  -9.3015314e-01  -1.5619752e+00
  -9.4763390e-01  -1.5343890e+00
  -9.6488951e-01  -1.5068028e+00
  -9.8191797e-01  -1.4792166e+00
  -9.9871369e-01  -1.4516304e+00
  -1.0152764e+00  -1.4240442e+00
  -1.0316058e+00  -1.3964580e+00
  -1.0477016e+00  -1.3688718e+00
  -1.0635632e+00  -1.3412856e+00
  -1.0791901e+00  -1.3136994e+00
  -1.0945816e+00  -1.2861131e+00
  -1.1097370e+00  -1.2585269e+00
  -1.1246554e+00  -1.2309407e+00
  -1.1393342e+00  -1.2033545e+00
  -1.1537706e+00  -1.1757683e+00
  -1.1679640e+00  -1.1481821e+00
  -1.1819138e+00  -1.1205959e+00
  -1.1956192e+00  -1.0930097e+00
  -1.2090793e+00  -1.0654235e+00
  -1.2222930e+00  -1.0378373e+00
  -1.2352589e+00  -1.0102511e+00
  -1.2479757e+00  -9.8266487e-01
  -1.2604360e+00  -9.5507867e-01
  -1.2726304e+00  -9.2749246e-01
  -1.2845540e+00  -8.9990625e-01
  -1.2962053e+00  -8.7232005e-01
  -1.3075823e+00  -8.4473384e-01
  -1.3186831e+00  -8.1714763e-01
  -1.3295054e+00  -7.8956143e-01
  -1.3400469e+00  -7.6197522e-01
  -1.3503049e+00  -7.3438901e-01
  -1.3602765e+00  -7.0680281e-01
  -1.3699586e+00  -6.7921660e-01
  -1.3793467e+00  -6.5163039e-01
  -1.3884356e+00  -6.2404418e-01
  -1.3972219e+00  -5.9645798e-01
  -1.4057019e+00  -5.6887177e-01
  -1.4138715e+00  -5.4128556e-01
  -1.4217263e+00  -5.1369936e-01
  -1.4292615e+00  -4.8611315e-01
  -1.4364718e+00  -4.5852694e-01
  -1.4433517e+00  -4.3094074e-01
  -1.4498950e+00  -4.0335453e-01
  -1.4560940e+00  -3.7576832e-01
  -1.4619395e+00  -3.4818212e-01
  -1.4674244e+00  -3.2059591e-01
  -1.4725408e+00  -2.9300970e-01
  -1.4772801e+00  -2.6542349e-01
  -1.4816333e+00  -2.3783729e-01
  -1.4855904e+00  -2.1025108e-01
  -1.4891409e+00  -1.8266487e-01
  -1.4922734e+00  -1.5507867e-01
  -1.4949754e+00  -1.2749246e-01
  -1.4972331e+00  -9.9906253e-02
  -1.4990314e+00  -7.2320046e-02
  -1.5003555e+00  -4.4733840e-02
  -1.5011890e+00  -1.7147633e-02
  -1.5015144e+00   1.0438574e-02
  -1.5013125e+00   3.8024781e-02
  -1.5005626e+00   6.5610988e-02
  -1.4992421e+00   9.3197195e-02
  -1.4973261e+00   1.2078340e-01
  -1.4947876e+00   1.4836961e-01
  -1.4915977e+00   1.7595582e-01
  -1.4877260e+00   2.0354202e-01
  -1.4831377e+00   2.3112823e-01
  -1.4777944e+00   2.5871444e-01
  -1.4716531e+00   2.8630064e-01
  -1.4646662e+00   3.1388685e-01
  -1.4567803e+00   3.4147306e-01
  -1.4479353e+00   3.6905926e-01
  -1.4380633e+00   3.9664547e-01
  -1.4270868e+00   4.2423168e-01
  -1.4149169e+00   4.5181788e-01
  -1.4014479e+00   4.7940409e-01
  -1.3865550e+00   5.0699030e-01
  -1.3700892e+00   5.3457651e-01
  -1.3518702e+00   5.6216271e-01
  -1.3316758e+00   5.8974892e-01
  -1.3092273e+00   6.1733513e-01
  -1.2841669e+00   6.4492133e-01
  -1.2565807e+00   6.7195982e-01
  -1.2289945e+00   6.9589353e-01
  -1.2014083e+00   7.1717802e-01
  -1.1738221e+00   7.3616797e-01
  -1.1462359e+00   7.5312221e-01
  -1.1186497e+00   7.6824822e-01
  -1.0910635e+00   7.8171539e-01
  -1.0634773e+00   7.9366409e-01
  -1.0358911e+00   8.0421221e-01
  -1.0083049e+00   8.1345977e-01
  -9.8071865e-01   8.2149253e-01
  -9.5313245e-01   8.2838456e-01
  -9.2554624e-01   8.3416346e-01
  -8.9796003e-01   8.3884229e-01
  -8.7037383e-01   8.4247396e-01
  -8.4278762e-01   8.4510509e-01
  -8.1520141e-01   8.4677690e-01
  -7.8761521e-01   8.4752596e-01
  -7.6002900e-01   8.4738476e-01
  -7.3244279e-01   8.4638224e-01
  -7.0485659e-01   8.4454419e-01
  -6.7727038e-01   8.4189357e-01
  -6.4968417e-01   8.3842475e-01
  -6.2209797e-01   8.3412384e-01
  -5.9451176e-01   8.2900704e-01
  -5.6692555e-01   8.2308812e-01
  -5.3933934e-01   8.1637856e-01
  -5.1175314e-01   8.0888763e-01

